PowerInfer: Fast Large Language Model Serving with a Consumer-grade GPU

This paper introduces PowerInfer, a high-speed Large Language Model (LLM) inference engine on a personal computer (PC) equipped with a single consumer-grade GPU. The key principle underlying the design of PowerInfer is exploiting the high locality inherent in LLM inference, characterized by a power-law distribution in neuron activation. This distribution indicates that a small subset of neurons, termed hot neurons, are consistently activated across inputs, while the majority, cold neurons, vary based on specific inputs. PowerInfer exploits such an insight to design a GPU-CPU hybrid inference engine: hot-activated neurons are preloaded onto the GPU for fast access, while cold-activated neurons are computed on the CPU, thus significantly reducing GPU memory demands and CPU-GPU data transfers. PowerInfer further integrates adaptive predictors and neuron-aware sparse operators, optimizing the efficiency of neuron activation and computational sparsity. The evaluation shows that PowerInfer significantly outperforms llama.cpp by up to 11.69x while retaining model accuracy across various LLMs (including OPT-175B) on a single NVIDIA RTX 4090 GPU. For the OPT-30B model, PowerInfer achieves performance comparable to that of a high-end server-grade A100 GPU, reaching 82% of its token generation rate on a single consumer-grade RTX 4090 GPU.

==> evaluation/benchmark-1-12-2023-2080ti.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,201.567
llama-13b-relu.powerinfer.gguf,8,128,139.159
llama-13b-relu.powerinfer.gguf,8,512,124.519
llama-13b-relu.powerinfer.gguf,64,8,424.471
llama-13b-relu.powerinfer.gguf,64,128,132.074
llama-13b-relu.powerinfer.gguf,64,512,125.252
llama-13b-relu.powerinfer.gguf,128,8,422.302
llama-13b-relu.powerinfer.gguf,128,128,148.688
llama-13b-relu.powerinfer.gguf,128,512,149.806
llama-13b-relu.gguf,8,8,497.982
llama-13b-relu.gguf,8,128,489.734
llama-13b-relu.gguf,8,512,493.688
llama-13b-relu.gguf,64,8,633.811
llama-13b-relu.gguf,64,128,503.555
llama-13b-relu.gguf,64,512,496.222
llama-13b-relu.gguf,128,8,665.921
llama-13b-relu.gguf,128,128,502.871
llama-13b-relu.gguf,128,512,497.853
llama-70b-relu.q4.powerinfer.gguf,8,8,1309.408
llama-70b-relu.q4.powerinfer.gguf,8,128,1057.859
llama-70b-relu.q4.powerinfer.gguf,8,512,1048.269
llama-70b-relu.q4.powerinfer.gguf,64,8,3494.363
llama-70b-relu.q4.powerinfer.gguf,64,128,1232.448
llama-70b-relu.q4.powerinfer.gguf,64,512,1153.925
llama-70b-relu.q4.powerinfer.gguf,128,8,


==> evaluation/benchmark-1-12-2023.csv <==
model,input,output,latency
llama-70b-relu.powerinfer.gguf,8,8,788.185
llama-70b-relu.powerinfer.gguf,8,128,587.393
llama-70b-relu.powerinfer.gguf,8,512,570.468
llama-70b-relu.powerinfer.gguf,64,8,1779.500
llama-70b-relu.powerinfer.gguf,64,128,656.027
llama-70b-relu.powerinfer.gguf,64,512,604.551
llama-70b-relu.powerinfer.gguf,128,8,1697.735
llama-70b-relu.powerinfer.gguf,128,128,708.834
llama-70b-relu.powerinfer.gguf,128,512,653.952
falcon-40b-relu.powerinfer.gguf,8,8,632.927
falcon-40b-relu.powerinfer.gguf,8,128,152.931
falcon-40b-relu.powerinfer.gguf,8,512,116.773
falcon-40b-relu.powerinfer.gguf,64,8,358.900
falcon-40b-relu.powerinfer.gguf,64,128,131.150
falcon-40b-relu.powerinfer.gguf,64,512,117.798
falcon-40b-relu.powerinfer.gguf,128,8,649.595
falcon-40b-relu.powerinfer.gguf,128,128,157.997
falcon-40b-relu.powerinfer.gguf,128,512,125.216
falcon-40b-relu.gguf,8,8,
falcon-40b-relu.gguf,8,128,900.804
falcon-40b-relu.gguf,8,512,898.448
falcon-40b-relu.gguf,64,8,1288.841
falcon-40b-relu.gguf,64,128,920.748
falcon-40b-relu.gguf,64,512,903.016
falcon-40b-relu.gguf,128,8,1321.412
falcon-40b-relu.gguf,128,128,920.189
falcon-40b-relu.gguf,128,512,905.196
llama-70b-relu.gguf,8,8,1842.978
llama-70b-relu.gguf,8,128,1673.189
llama-70b-relu.gguf,8,512,1668.285
llama-70b-relu.gguf,64,8,2359.197
llama-70b-relu.gguf,64,128,1714.843
llama-70b-relu.gguf,64,512,1679.270
llama-70b-relu.gguf,128,8,2420.553
llama-70b-relu.gguf,128,128,1717.138
llama-70b-relu.gguf,128,512,1676.878
llama-70b-relu.q4.powerinfer.gguf,8,8,221.915
llama-70b-relu.q4.powerinfer.gguf,8,128,160.842
llama-70b-relu.q4.powerinfer.gguf,8,512,146.676
falcon-40b-relu.q4.powerinfer.gguf,8,8,71.313
falcon-40b-relu.q4.powerinfer.gguf,8,128,57.193
falcon-40b-relu.q4.powerinfer.gguf,8,512,58.376
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.gguf,8,8,68.005
falcon-40b-relu.q4.gguf,8,128,57.552
falcon-40b-relu.q4.gguf,8,512,57.532
falcon-40b-relu.q4.gguf,64,8,138.561
falcon-40b-relu.q4.gguf,64,128,62.117
falcon-40b-relu.q4.gguf,64,512,58.654
falcon-40b-relu.q4.gguf,128,8,165.357
falcon-40b-relu.q4.gguf,128,128,64.038
falcon-40b-relu.q4.gguf,128,512,59.111
llama-70b-relu.q4.gguf,8,8,411.457
llama-70b-relu.q4.gguf,8,128,309.269
llama-70b-relu.q4.gguf,8,512,307.719
llama-70b-relu.q4.gguf,64,8,473.002
llama-70b-relu.q4.gguf,64,128,315.412
llama-70b-relu.q4.gguf,64,512,308.577
llama-70b-relu.q4.gguf,128,8,514.430
llama-70b-relu.q4.gguf,128,128,319.455
llama-70b-relu.q4.gguf,128,512,309.681


==> evaluation/benchmark-19-4-2024-2080ti.csv <==
model,input,output,latency
llama-13b-relu.mlp_q4.powerinfer.gguf,8,8,186.982
llama-13b-relu.mlp_q4.powerinfer.gguf,8,128,125.260
llama-13b-relu.mlp_q4.powerinfer.gguf,8,512,106.152
llama-13b-relu.mlp_q4.powerinfer.gguf,64,8,395.763
llama-13b-relu.mlp_q4.powerinfer.gguf,64,128,116.086
llama-13b-relu.mlp_q4.powerinfer.gguf,64,512,105.235
llama-13b-relu.mlp_q4.powerinfer.gguf,128,8,301.943
llama-13b-relu.mlp_q4.powerinfer.gguf,128,128,105.949
llama-13b-relu.mlp_q4.powerinfer.gguf,128,512,107.413
llama-13b-relu.gguf,8,8,497.982
llama-13b-relu.gguf,8,128,489.734
llama-13b-relu.gguf,8,512,493.688
llama-13b-relu.gguf,64,8,633.811
llama-13b-relu.gguf,64,128,503.555
llama-13b-relu.gguf,64,512,496.222
llama-13b-relu.gguf,128,8,665.921
llama-13b-relu.gguf,128,128,502.871
llama-13b-relu.gguf,128,512,497.853
llama-70b-relu.q4.powerinfer.gguf,8,8,344.842
llama-70b-relu.q4.powerinfer.gguf,8,128,237.939
llama-70b-relu.q4.powerinfer.gguf,8,512,235.300
llama-70b-relu.q4.powerinfer.gguf,64,8,3494.363
llama-70b-relu.q4.powerinfer.gguf,64,128,1232.448
llama-70b-relu.q4.powerinfer.gguf,64,512,1153.925
llama-70b-relu.q4.powerinfer.gguf,128,8,
llama-70b-relu.q4.powerinfer.gguf,128,128,917.709
llama-70b-relu.q4.powerinfer.gguf,128,512,625.099
falcon-40b-relu.q4.powerinfer.gguf,8,8,93.775
falcon-40b-relu.q4.powerinfer.gguf,8,128,63.719
falcon-40b-relu.q4.powerinfer.gguf,8,512,66.685
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,181.230
falcon-40b-relu.q4.powerinfer.gguf,64,512,154.124
falcon-40b-relu.q4.powerinfer.gguf,128,8,1060.572
falcon-40b-relu.q4.powerinfer.gguf,128,128,214.672
falcon-40b-relu.q4.powerinfer.gguf,128,512,176.898
falcon-40b-relu.q4.gguf,8,8,581.942
falcon-40b-relu.q4.gguf,8,128,509.918
falcon-40b-relu.q4.gguf,8,512,501.392
falcon-40b-relu.q4.gguf,64,8,739.127
falcon-40b-relu.q4.gguf,64,128,505.712
falcon-40b-relu.q4.gguf,64,512,494.862
llama-70b-relu.q4.gguf,8,8,1048.870
llama-70b-relu.q4.gguf,8,128,935.011
llama-70b-relu.q4.gguf,8,512,929.424
llama-70b-relu.q4.gguf,64,8,1311.587
llama-70b-relu.q4.gguf,64,128,931.032
llama-70b-relu.q4.gguf,64,512,917.653
bamboo-7b-v0.1.gguf,8,8,125.828
bamboo-7b-v0.1.gguf,8,128,123.974
bamboo-7b-v0.1.gguf,8,512,124.727
bamboo-7b-v0.1.gguf,64,8,177.076
bamboo-7b-v0.1.gguf,64,128,138.126
bamboo-7b-v0.1.gguf,64,512,137.268
bamboo-7b-v0.1.gguf,128,8,190.507
bamboo-7b-v0.1.gguf,128,128,139.560
bamboo-7b-v0.1.gguf,128,512,137.991
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,8,8,54.648
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,8,128,37.126
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,8,512,36.079
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,64,8,131.023
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,64,128,42.858
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,64,512,39.164
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,128,8,180.017
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,128,128,48.036
bamboo-7b-v0.1.mlp_q5.powerinfer.gguf,128,512,42.289


==> evaluation/benchmark-2-12-2023-2080ti.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,201.567
llama-13b-relu.powerinfer.gguf,8,128,139.159
llama-13b-relu.powerinfer.gguf,8,512,124.519
llama-13b-relu.powerinfer.gguf,64,8,424.471
llama-13b-relu.powerinfer.gguf,64,128,132.074
llama-13b-relu.powerinfer.gguf,64,512,125.252
llama-13b-relu.powerinfer.gguf,128,8,422.302
llama-13b-relu.powerinfer.gguf,128,128,148.688
llama-13b-relu.powerinfer.gguf,128,512,149.806
llama-13b-relu.gguf,8,8,497.982
llama-13b-relu.gguf,8,128,489.734
llama-13b-relu.gguf,8,512,493.688
llama-13b-relu.gguf,64,8,633.811
llama-13b-relu.gguf,64,128,503.555
llama-13b-relu.gguf,64,512,496.222
llama-13b-relu.gguf,128,8,665.921
llama-13b-relu.gguf,128,128,502.871
llama-13b-relu.gguf,128,512,497.853
llama-70b-relu.q4.powerinfer.gguf,8,8,356.453
llama-70b-relu.q4.powerinfer.gguf,8,128,261.206
llama-70b-relu.q4.powerinfer.gguf,8,512,248.470
llama-70b-relu.q4.powerinfer.gguf,64,8,3494.363
llama-70b-relu.q4.powerinfer.gguf,64,128,1232.448
llama-70b-relu.q4.powerinfer.gguf,64,512,1153.925
llama-70b-relu.q4.powerinfer.gguf,128,8,
llama-70b-relu.q4.powerinfer.gguf,128,128,917.709
llama-70b-relu.q4.powerinfer.gguf,128,512,625.099
falcon-40b-relu.q4.powerinfer.gguf,8,8,93.775
falcon-40b-relu.q4.powerinfer.gguf,8,128,63.719
falcon-40b-relu.q4.powerinfer.gguf,8,512,66.685
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,181.230
falcon-40b-relu.q4.powerinfer.gguf,64,512,154.124
falcon-40b-relu.q4.powerinfer.gguf,128,8,1060.572
falcon-40b-relu.q4.powerinfer.gguf,128,128,214.672
falcon-40b-relu.q4.powerinfer.gguf,128,512,176.898
falcon-40b-relu.q4.gguf,8,8,581.942
falcon-40b-relu.q4.gguf,8,128,509.918
falcon-40b-relu.q4.gguf,8,512,501.392
falcon-40b-relu.q4.gguf,64,8,739.127
falcon-40b-relu.q4.gguf,64,128,505.712
falcon-40b-relu.q4.gguf,64,512,494.862
llama-70b-relu.q4.gguf,8,8,1048.870
llama-70b-relu.q4.gguf,8,128,935.011
llama-70b-relu.q4.gguf,8,512,929.424
llama-70b-relu.q4.gguf,64,8,1311.587
llama-70b-relu.q4.gguf,64,128,931.032
llama-70b-relu.q4.gguf,64,512,917.653


==> evaluation/benchmark-2-12-2023.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,119.301
llama-13b-relu.powerinfer.gguf,8,128,79.333
llama-13b-relu.powerinfer.gguf,8,512,72.493
llama-13b-relu.powerinfer.gguf,64,8,600.301
llama-13b-relu.powerinfer.gguf,64,128,98.292
llama-13b-relu.powerinfer.gguf,64,512,78.147
llama-13b-relu.powerinfer.gguf,128,8,1052.790
llama-13b-relu.powerinfer.gguf,128,128,125.179
llama-13b-relu.powerinfer.gguf,128,512,88.114
llama-70b-relu.powerinfer.gguf,8,8,788.185
llama-70b-relu.powerinfer.gguf,8,128,587.393
llama-70b-relu.powerinfer.gguf,8,512,570.468
llama-70b-relu.powerinfer.gguf,64,8,1779.500
llama-70b-relu.powerinfer.gguf,64,128,656.027
llama-70b-relu.powerinfer.gguf,64,512,604.551
llama-70b-relu.powerinfer.gguf,128,8,1697.735
llama-70b-relu.powerinfer.gguf,128,128,708.834
llama-70b-relu.powerinfer.gguf,128,512,653.952
falcon-40b-relu.powerinfer.gguf,8,8,632.927
falcon-40b-relu.powerinfer.gguf,8,128,152.931
falcon-40b-relu.powerinfer.gguf,8,512,116.773
falcon-40b-relu.powerinfer.gguf,64,8,358.900
falcon-40b-relu.powerinfer.gguf,64,128,131.150
falcon-40b-relu.powerinfer.gguf,64,512,117.798
falcon-40b-relu.powerinfer.gguf,128,8,649.595
falcon-40b-relu.powerinfer.gguf,128,128,157.997
falcon-40b-relu.powerinfer.gguf,128,512,125.216
llama-13b-relu.gguf,8,8,67.596
llama-13b-relu.gguf,8,128,63.372
llama-13b-relu.gguf,8,512,66.198
llama-13b-relu.gguf,64,8,90.696
llama-13b-relu.gguf,64,128,66.834
llama-13b-relu.gguf,64,512,67.427
llama-13b-relu.gguf,128,8,102.167
llama-13b-relu.gguf,128,128,68.795
llama-13b-relu.gguf,128,512,67.947
falcon-40b-relu.gguf,8,8,
falcon-40b-relu.gguf,8,128,900.804
falcon-40b-relu.gguf,8,512,898.448
falcon-40b-relu.gguf,64,8,1288.841
falcon-40b-relu.gguf,64,128,920.748
falcon-40b-relu.gguf,64,512,903.016
falcon-40b-relu.gguf,128,8,1321.412
falcon-40b-relu.gguf,128,128,920.189
falcon-40b-relu.gguf,128,512,905.196
llama-70b-relu.gguf,8,8,1842.978
llama-70b-relu.gguf,8,128,1673.189
llama-70b-relu.gguf,8,512,1668.285
llama-70b-relu.gguf,64,8,2359.197
llama-70b-relu.gguf,64,128,1714.843
llama-70b-relu.gguf,64,512,1679.270
llama-70b-relu.gguf,128,8,2420.553
llama-70b-relu.gguf,128,128,1717.138
llama-70b-relu.gguf,128,512,1676.878
llama-70b-relu.q4.powerinfer.gguf,8,8,146.651
llama-70b-relu.q4.powerinfer.gguf,8,128,82.160
llama-70b-relu.q4.powerinfer.gguf,8,512,88.528
llama-70b-relu.q4.powerinfer.gguf,64,8,2246.321
llama-70b-relu.q4.powerinfer.gguf,64,128,319.149
llama-70b-relu.q4.powerinfer.gguf,64,512,212.041
llama-70b-relu.q4.powerinfer.gguf,128,8,5491.518
llama-70b-relu.q4.powerinfer.gguf,128,128,516.145
llama-70b-relu.q4.powerinfer.gguf,128,512,259.613
falcon-40b-relu.q4.powerinfer.gguf,8,8,44.703
falcon-40b-relu.q4.powerinfer.gguf,8,128,34.384
falcon-40b-relu.q4.powerinfer.gguf,8,512,37.333
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,81.547
falcon-40b-relu.q4.powerinfer.gguf,64,512,70.364
falcon-40b-relu.q4.powerinfer.gguf,128,8,489.747
falcon-40b-relu.q4.powerinfer.gguf,128,128,94.086
falcon-40b-relu.q4.powerinfer.gguf,128,512,75.102
falcon-40b-relu.q4.gguf,8,8,68.005
falcon-40b-relu.q4.gguf,8,128,57.552
falcon-40b-relu.q4.gguf,8,512,57.532
falcon-40b-relu.q4.gguf,64,8,138.561
falcon-40b-relu.q4.gguf,64,128,62.117
falcon-40b-relu.q4.gguf,64,512,58.654
falcon-40b-relu.q4.gguf,128,8,165.357
falcon-40b-relu.q4.gguf,128,128,64.038
falcon-40b-relu.q4.gguf,128,512,59.111
llama-70b-relu.q4.gguf,8,8,411.457
llama-70b-relu.q4.gguf,8,128,309.269
llama-70b-relu.q4.gguf,8,512,307.719
llama-70b-relu.q4.gguf,64,8,473.002
llama-70b-relu.q4.gguf,64,128,315.412
llama-70b-relu.q4.gguf,64,512,308.577
llama-70b-relu.q4.gguf,128,8,514.430
llama-70b-relu.q4.gguf,128,128,319.455
llama-70b-relu.q4.gguf,128,512,309.681


==> evaluation/benchmark-29-11-2023-2080ti.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,205.840
llama-13b-relu.powerinfer.gguf,8,128,136.795
llama-13b-relu.powerinfer.gguf,8,512,124.958
llama-13b-relu.powerinfer.gguf,64,8,802.032
llama-13b-relu.powerinfer.gguf,64,128,161.766
llama-13b-relu.powerinfer.gguf,64,512,131.747
llama-13b-relu.powerinfer.gguf,128,8,1394.038
llama-13b-relu.powerinfer.gguf,128,128,192.848
llama-13b-relu.powerinfer.gguf,128,512,147.046
llama-13b-relu.gguf,8,8,497.982
llama-13b-relu.gguf,8,128,489.734
llama-13b-relu.gguf,8,512,493.688
llama-13b-relu.gguf,64,8,633.811
llama-13b-relu.gguf,64,128,503.555
llama-13b-relu.gguf,64,512,496.222
llama-13b-relu.gguf,128,8,665.921
llama-13b-relu.gguf,128,128,502.871
llama-13b-relu.gguf,128,512,497.853
llama-70b-relu.q4.powerinfer.gguf,8,8,652.563
llama-70b-relu.q4.powerinfer.gguf,8,128,535.736
llama-70b-relu.q4.powerinfer.gguf,8,512,521.983
llama-70b-relu.q4.powerinfer.gguf,64,8,3239.660
llama-70b-relu.q4.powerinfer.gguf,64,128,702.187
llama-70b-relu.q4.powerinfer.gguf,64,512,571.289
llama-70b-relu.q4.powerinfer.gguf,128,8,6856.981
llama-70b-relu.q4.powerinfer.gguf,128,128,917.709
llama-70b-relu.q4.powerinfer.gguf,128,512,625.099
falcon-40b-relu.q4.powerinfer.gguf,8,8,194.542
falcon-40b-relu.q4.powerinfer.gguf,8,128,159.577
falcon-40b-relu.q4.powerinfer.gguf,8,512,150.135
falcon-40b-relu.q4.powerinfer.gguf,64,8,521.086
falcon-40b-relu.q4.powerinfer.gguf,64,128,181.230
falcon-40b-relu.q4.powerinfer.gguf,64,512,154.124
falcon-40b-relu.q4.powerinfer.gguf,128,8,1060.572
falcon-40b-relu.q4.powerinfer.gguf,128,128,214.672
falcon-40b-relu.q4.powerinfer.gguf,128,512,176.898
falcon-40b-relu.q4.gguf,64,8,739.127
falcon-40b-relu.q4.gguf,64,128,505.712
falcon-40b-relu.q4.gguf,64,512,494.862
llama-70b-relu.q4.gguf,64,8,1311.587
llama-70b-relu.q4.gguf,64,128,931.032
llama-70b-relu.q4.gguf,64,512,917.653


==> evaluation/benchmark-29-11-2023.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,119.301
llama-13b-relu.powerinfer.gguf,8,128,79.333
llama-13b-relu.powerinfer.gguf,8,512,72.493
llama-13b-relu.powerinfer.gguf,64,8,600.301
llama-13b-relu.powerinfer.gguf,64,128,98.292
llama-13b-relu.powerinfer.gguf,64,512,78.147
llama-13b-relu.powerinfer.gguf,128,8,1052.790
llama-13b-relu.powerinfer.gguf,128,128,125.179
llama-13b-relu.powerinfer.gguf,128,512,88.114
llama-70b-relu.powerinfer.gguf,8,8,825.936
llama-70b-relu.powerinfer.gguf,8,128,605.852
llama-70b-relu.powerinfer.gguf,8,512,570.172
llama-70b-relu.powerinfer.gguf,64,8,3790.065
llama-70b-relu.powerinfer.gguf,64,128,800.382
llama-70b-relu.powerinfer.gguf,64,512,641.445
llama-70b-relu.powerinfer.gguf,128,8,8047.162
llama-70b-relu.powerinfer.gguf,128,128,1039.453
llama-70b-relu.powerinfer.gguf,128,512,691.355
falcon-40b-relu.powerinfer.gguf,8,8,632.927
falcon-40b-relu.powerinfer.gguf,8,128,152.931
falcon-40b-relu.powerinfer.gguf,8,512,116.773
falcon-40b-relu.powerinfer.gguf,64,8,358.900
falcon-40b-relu.powerinfer.gguf,64,128,131.150
falcon-40b-relu.powerinfer.gguf,64,512,117.798
falcon-40b-relu.powerinfer.gguf,128,8,649.595
falcon-40b-relu.powerinfer.gguf,128,128,157.997
falcon-40b-relu.powerinfer.gguf,128,512,125.216
llama-13b-relu.gguf,8,8,67.596
llama-13b-relu.gguf,8,128,63.372
llama-13b-relu.gguf,8,512,66.198
llama-13b-relu.gguf,64,8,90.696
llama-13b-relu.gguf,64,128,66.834
llama-13b-relu.gguf,64,512,67.427
llama-13b-relu.gguf,128,8,102.167
llama-13b-relu.gguf,128,128,68.795
llama-13b-relu.gguf,128,512,67.947
falcon-40b-relu.gguf,8,8,
falcon-40b-relu.gguf,8,128,900.804
falcon-40b-relu.gguf,8,512,898.448
falcon-40b-relu.gguf,64,8,1288.841
falcon-40b-relu.gguf,64,128,920.748
falcon-40b-relu.gguf,64,512,903.016
falcon-40b-relu.gguf,128,8,1321.412
falcon-40b-relu.gguf,128,128,920.189
falcon-40b-relu.gguf,128,512,905.196
llama-70b-relu.gguf,8,8,1842.978
llama-70b-relu.gguf,8,128,1673.189
llama-70b-relu.gguf,8,512,1668.285
llama-70b-relu.gguf,64,8,2359.197
llama-70b-relu.gguf,64,128,1714.843
llama-70b-relu.gguf,64,512,1679.270
llama-70b-relu.gguf,128,8,2420.553
llama-70b-relu.gguf,128,128,1717.138
llama-70b-relu.gguf,128,512,1676.878
llama-70b-relu.q4.powerinfer.gguf,8,8,263.913
llama-70b-relu.q4.powerinfer.gguf,8,128,184.988
llama-70b-relu.q4.powerinfer.gguf,8,512,183.062
llama-70b-relu.q4.powerinfer.gguf,64,8,2246.321
llama-70b-relu.q4.powerinfer.gguf,64,128,319.149
llama-70b-relu.q4.powerinfer.gguf,64,512,212.041
llama-70b-relu.q4.powerinfer.gguf,128,8,5491.518
llama-70b-relu.q4.powerinfer.gguf,128,128,516.145
llama-70b-relu.q4.powerinfer.gguf,128,512,259.613
falcon-40b-relu.q4.powerinfer.gguf,8,8,88.932
falcon-40b-relu.q4.powerinfer.gguf,8,128,65.818
falcon-40b-relu.q4.powerinfer.gguf,8,512,66.445
falcon-40b-relu.q4.powerinfer.gguf,64,8,250.353
falcon-40b-relu.q4.powerinfer.gguf,64,128,81.547
falcon-40b-relu.q4.powerinfer.gguf,64,512,70.364
falcon-40b-relu.q4.powerinfer.gguf,128,8,489.747
falcon-40b-relu.q4.powerinfer.gguf,128,128,94.086
falcon-40b-relu.q4.powerinfer.gguf,128,512,75.102
falcon-40b-relu.q4.gguf,8,8,68.005
falcon-40b-relu.q4.gguf,8,128,57.552
falcon-40b-relu.q4.gguf,8,512,57.532
falcon-40b-relu.q4.gguf,64,8,138.561
falcon-40b-relu.q4.gguf,64,128,62.117
falcon-40b-relu.q4.gguf,64,512,58.654
falcon-40b-relu.q4.gguf,128,8,165.357
falcon-40b-relu.q4.gguf,128,128,64.038
falcon-40b-relu.q4.gguf,128,512,59.111
llama-70b-relu.q4.gguf,8,8,411.457
llama-70b-relu.q4.gguf,8,128,309.269
llama-70b-relu.q4.gguf,8,512,307.719
llama-70b-relu.q4.gguf,64,8,473.002
llama-70b-relu.q4.gguf,64,128,315.412
llama-70b-relu.q4.gguf,64,512,308.577
llama-70b-relu.q4.gguf,128,8,514.430
llama-70b-relu.q4.gguf,128,128,319.455
llama-70b-relu.q4.gguf,128,512,309.681


==> evaluation/benchmark-3-12-2023-2080ti.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,201.567
llama-13b-relu.powerinfer.gguf,8,128,139.159
llama-13b-relu.powerinfer.gguf,8,512,124.519
llama-13b-relu.powerinfer.gguf,64,8,424.471
llama-13b-relu.powerinfer.gguf,64,128,132.074
llama-13b-relu.powerinfer.gguf,64,512,125.252
llama-13b-relu.powerinfer.gguf,128,8,422.302
llama-13b-relu.powerinfer.gguf,128,128,148.688
llama-13b-relu.powerinfer.gguf,128,512,149.806
llama-13b-relu.gguf,8,8,497.982
llama-13b-relu.gguf,8,128,489.734
llama-13b-relu.gguf,8,512,493.688
llama-13b-relu.gguf,64,8,633.811
llama-13b-relu.gguf,64,128,503.555
llama-13b-relu.gguf,64,512,496.222
llama-13b-relu.gguf,128,8,665.921
llama-13b-relu.gguf,128,128,502.871
llama-13b-relu.gguf,128,512,497.853
llama-70b-relu.q4.powerinfer.gguf,8,8,344.842
llama-70b-relu.q4.powerinfer.gguf,8,128,237.939
llama-70b-relu.q4.powerinfer.gguf,8,512,235.300
llama-70b-relu.q4.powerinfer.gguf,64,8,3494.363
llama-70b-relu.q4.powerinfer.gguf,64,128,1232.448
llama-70b-relu.q4.powerinfer.gguf,64,512,1153.925
llama-70b-relu.q4.powerinfer.gguf,128,8,
llama-70b-relu.q4.powerinfer.gguf,128,128,917.709
llama-70b-relu.q4.powerinfer.gguf,128,512,625.099
falcon-40b-relu.q4.powerinfer.gguf,8,8,93.775
falcon-40b-relu.q4.powerinfer.gguf,8,128,63.719
falcon-40b-relu.q4.powerinfer.gguf,8,512,66.685
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,181.230
falcon-40b-relu.q4.powerinfer.gguf,64,512,154.124
falcon-40b-relu.q4.powerinfer.gguf,128,8,1060.572
falcon-40b-relu.q4.powerinfer.gguf,128,128,214.672
falcon-40b-relu.q4.powerinfer.gguf,128,512,176.898
falcon-40b-relu.q4.gguf,8,8,581.942
falcon-40b-relu.q4.gguf,8,128,509.918
falcon-40b-relu.q4.gguf,8,512,501.392
falcon-40b-relu.q4.gguf,64,8,739.127
falcon-40b-relu.q4.gguf,64,128,505.712
falcon-40b-relu.q4.gguf,64,512,494.862
llama-70b-relu.q4.gguf,8,8,1048.870
llama-70b-relu.q4.gguf,8,128,935.011
llama-70b-relu.q4.gguf,8,512,929.424
llama-70b-relu.q4.gguf,64,8,1311.587
llama-70b-relu.q4.gguf,64,128,931.032
llama-70b-relu.q4.gguf,64,512,917.653


==> evaluation/benchmark-3-12-2023.csv <==
model,input,output,latency
llama-13b-relu.powerinfer.gguf,8,8,119.301
llama-13b-relu.powerinfer.gguf,8,128,79.333
llama-13b-relu.powerinfer.gguf,8,512,72.493
llama-13b-relu.powerinfer.gguf,64,8,600.301
llama-13b-relu.powerinfer.gguf,64,128,98.292
llama-13b-relu.powerinfer.gguf,64,512,78.147
llama-13b-relu.powerinfer.gguf,128,8,1052.790
llama-13b-relu.powerinfer.gguf,128,128,125.179
llama-13b-relu.powerinfer.gguf,128,512,88.114
llama-70b-relu.powerinfer.gguf,8,8,788.185
llama-70b-relu.powerinfer.gguf,8,128,587.393
llama-70b-relu.powerinfer.gguf,8,512,570.468
llama-70b-relu.powerinfer.gguf,64,8,1779.500
llama-70b-relu.powerinfer.gguf,64,128,656.027
llama-70b-relu.powerinfer.gguf,64,512,604.551
llama-70b-relu.powerinfer.gguf,128,8,1697.735
llama-70b-relu.powerinfer.gguf,128,128,708.834
llama-70b-relu.powerinfer.gguf,128,512,653.952
falcon-40b-relu.powerinfer.gguf,8,8,632.927
falcon-40b-relu.powerinfer.gguf,8,128,152.931
falcon-40b-relu.powerinfer.gguf,8,512,116.773
falcon-40b-relu.powerinfer.gguf,64,8,358.900
falcon-40b-relu.powerinfer.gguf,64,128,131.150
falcon-40b-relu.powerinfer.gguf,64,512,117.798
falcon-40b-relu.powerinfer.gguf,128,8,649.595
falcon-40b-relu.powerinfer.gguf,128,128,157.997
falcon-40b-relu.powerinfer.gguf,128,512,125.216
llama-13b-relu.gguf,8,8,67.596
llama-13b-relu.gguf,8,128,63.372
llama-13b-relu.gguf,8,512,66.198
llama-13b-relu.gguf,64,8,90.696
llama-13b-relu.gguf,64,128,66.834
llama-13b-relu.gguf,64,512,67.427
llama-13b-relu.gguf,128,8,102.167
llama-13b-relu.gguf,128,128,68.795
llama-13b-relu.gguf,128,512,67.947
falcon-40b-relu.gguf,8,8,
falcon-40b-relu.gguf,8,128,900.804
falcon-40b-relu.gguf,8,512,898.448
falcon-40b-relu.gguf,64,8,1288.841
falcon-40b-relu.gguf,64,128,920.748
falcon-40b-relu.gguf,64,512,903.016
falcon-40b-relu.gguf,128,8,1321.412
falcon-40b-relu.gguf,128,128,920.189
falcon-40b-relu.gguf,128,512,905.196
llama-70b-relu.gguf,8,8,1842.978
llama-70b-relu.gguf,8,128,1673.189
llama-70b-relu.gguf,8,512,1668.285
llama-70b-relu.gguf,64,8,2359.197
llama-70b-relu.gguf,64,128,1714.843
llama-70b-relu.gguf,64,512,1679.270
llama-70b-relu.gguf,128,8,2420.553
llama-70b-relu.gguf,128,128,1717.138
llama-70b-relu.gguf,128,512,1676.878
llama-70b-relu.q4.powerinfer.gguf,8,8,155.695
llama-70b-relu.q4.powerinfer.gguf,8,128,105.578
llama-70b-relu.q4.powerinfer.gguf,8,512,99.265
llama-70b-relu.q4.powerinfer.gguf,64,8,2246.321
llama-70b-relu.q4.powerinfer.gguf,64,128,319.149
llama-70b-relu.q4.powerinfer.gguf,64,512,212.041
llama-70b-relu.q4.powerinfer.gguf,128,8,5491.518
llama-70b-relu.q4.powerinfer.gguf,128,128,516.145
llama-70b-relu.q4.powerinfer.gguf,128,512,259.613
falcon-40b-relu.q4.powerinfer.gguf,8,8,44.703
falcon-40b-relu.q4.powerinfer.gguf,8,128,34.384
falcon-40b-relu.q4.powerinfer.gguf,8,512,37.333
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,81.547
falcon-40b-relu.q4.powerinfer.gguf,64,512,70.364
falcon-40b-relu.q4.powerinfer.gguf,128,8,489.747
falcon-40b-relu.q4.powerinfer.gguf,128,128,94.086
falcon-40b-relu.q4.powerinfer.gguf,128,512,75.102
falcon-40b-relu.q4.gguf,8,8,68.005
falcon-40b-relu.q4.gguf,8,128,57.552
falcon-40b-relu.q4.gguf,8,512,57.532
falcon-40b-relu.q4.gguf,64,8,138.561
falcon-40b-relu.q4.gguf,64,128,62.117
falcon-40b-relu.q4.gguf,64,512,58.654
falcon-40b-relu.q4.gguf,128,8,165.357
falcon-40b-relu.q4.gguf,128,128,64.038
falcon-40b-relu.q4.gguf,128,512,59.111
llama-70b-relu.q4.gguf,8,8,411.457
llama-70b-relu.q4.gguf,8,128,309.269
llama-70b-relu.q4.gguf,8,512,307.719
llama-70b-relu.q4.gguf,64,8,473.002
llama-70b-relu.q4.gguf,64,128,315.412
llama-70b-relu.q4.gguf,64,512,308.577
llama-70b-relu.q4.gguf,128,8,514.430
llama-70b-relu.q4.gguf,128,128,319.455
llama-70b-relu.q4.gguf,128,512,309.681


==> evaluation/benchmark-4-12-2023.csv <==
model,input,output,latency
llama-70b-relu.mlp_q4.powerinfer.gguf,8,8,682.855
llama-70b-relu.mlp_q4.powerinfer.gguf,8,128,467.645
llama-70b-relu.mlp_q4.powerinfer.gguf,8,512,452.989
llama-70b-relu.mlp_q4.powerinfer.gguf,64,8,1670.982
llama-70b-relu.mlp_q4.powerinfer.gguf,64,128,590.286
llama-70b-relu.mlp_q4.powerinfer.gguf,64,512,512.761
llama-70b-relu.mlp_q4.powerinfer.gguf,128,8,1412.870
llama-70b-relu.mlp_q4.powerinfer.gguf,128,128,565.992
llama-70b-relu.mlp_q4.powerinfer.gguf,128,512,526.985
falcon-40b-relu.mlp_q4.powerinfer.gguf,8,8,116.192
falcon-40b-relu.mlp_q4.powerinfer.gguf,8,128,88.570
falcon-40b-relu.mlp_q4.powerinfer.gguf,8,512,75.551
falcon-40b-relu.mlp_q4.powerinfer.gguf,64,8,227.397
falcon-40b-relu.mlp_q4.powerinfer.gguf,64,128,86.960
falcon-40b-relu.mlp_q4.powerinfer.gguf,64,512,77.268
falcon-40b-relu.mlp_q4.powerinfer.gguf,128,8,583.145
falcon-40b-relu.mlp_q4.powerinfer.gguf,128,128,114.120
falcon-40b-relu.mlp_q4.powerinfer.gguf,128,512,88.838
falcon-40b-relu.gguf,8,8,
falcon-40b-relu.gguf,8,128,900.804
falcon-40b-relu.gguf,8,512,898.448
falcon-40b-relu.gguf,64,8,1288.841
falcon-40b-relu.gguf,64,128,920.748
falcon-40b-relu.gguf,64,512,903.016
falcon-40b-relu.gguf,128,8,1321.412
falcon-40b-relu.gguf,128,128,920.189
falcon-40b-relu.gguf,128,512,905.196
llama-70b-relu.gguf,8,8,1842.978
llama-70b-relu.gguf,8,128,1673.189
llama-70b-relu.gguf,8,512,1668.285
llama-70b-relu.gguf,64,8,2359.197
llama-70b-relu.gguf,64,128,1714.843
llama-70b-relu.gguf,64,512,1679.270
llama-70b-relu.gguf,128,8,2420.553
llama-70b-relu.gguf,128,128,1717.138
llama-70b-relu.gguf,128,512,1676.878
llama-70b-relu.q4.powerinfer.gguf,8,8,155.695
llama-70b-relu.q4.powerinfer.gguf,8,128,105.578
llama-70b-relu.q4.powerinfer.gguf,8,512,99.265
llama-70b-relu.q4.powerinfer.gguf,64,8,2246.321
llama-70b-relu.q4.powerinfer.gguf,64,128,319.149
llama-70b-relu.q4.powerinfer.gguf,64,512,212.041
llama-70b-relu.q4.powerinfer.gguf,128,8,5491.518
llama-70b-relu.q4.powerinfer.gguf,128,128,516.145
llama-70b-relu.q4.powerinfer.gguf,128,512,259.613
falcon-40b-relu.q4.powerinfer.gguf,8,8,44.703
falcon-40b-relu.q4.powerinfer.gguf,8,128,34.384
falcon-40b-relu.q4.powerinfer.gguf,8,512,37.333
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,81.547
falcon-40b-relu.q4.powerinfer.gguf,64,512,70.364
falcon-40b-relu.q4.powerinfer.gguf,128,8,489.747
falcon-40b-relu.q4.powerinfer.gguf,128,128,94.086
falcon-40b-relu.q4.powerinfer.gguf,128,512,75.102
falcon-40b-relu.q4.gguf,8,8,68.005
falcon-40b-relu.q4.gguf,8,128,57.552
falcon-40b-relu.q4.gguf,8,512,57.532
falcon-40b-relu.q4.gguf,64,8,138.561
falcon-40b-relu.q4.gguf,64,128,62.117
falcon-40b-relu.q4.gguf,64,512,58.654
falcon-40b-relu.q4.gguf,128,8,165.357
falcon-40b-relu.q4.gguf,128,128,64.038
falcon-40b-relu.q4.gguf,128,512,59.111
llama-70b-relu.q4.gguf,8,8,411.457
llama-70b-relu.q4.gguf,8,128,309.269
llama-70b-relu.q4.gguf,8,512,307.719
llama-70b-relu.q4.gguf,64,8,473.002
llama-70b-relu.q4.gguf,64,128,315.412
llama-70b-relu.q4.gguf,64,512,308.577
llama-70b-relu.q4.gguf,128,8,514.430
llama-70b-relu.q4.gguf,128,128,319.455
llama-70b-relu.q4.gguf,128,512,309.681


==> evaluation/benchmark-6-12-2023-2080ti.csv <==
model,input,output,latency
llama-13b-relu.mlp_q4.powerinfer.gguf,8,8,186.982
llama-13b-relu.mlp_q4.powerinfer.gguf,8,128,125.260
llama-13b-relu.mlp_q4.powerinfer.gguf,8,512,106.152
llama-13b-relu.mlp_q4.powerinfer.gguf,64,8,395.763
llama-13b-relu.mlp_q4.powerinfer.gguf,64,128,116.086
llama-13b-relu.mlp_q4.powerinfer.gguf,64,512,105.235
llama-13b-relu.mlp_q4.powerinfer.gguf,128,8,301.943
llama-13b-relu.mlp_q4.powerinfer.gguf,128,128,105.949
llama-13b-relu.mlp_q4.powerinfer.gguf,128,512,107.413
llama-13b-relu.gguf,8,8,497.982
llama-13b-relu.gguf,8,128,489.734
llama-13b-relu.gguf,8,512,493.688
llama-13b-relu.gguf,64,8,633.811
llama-13b-relu.gguf,64,128,503.555
llama-13b-relu.gguf,64,512,496.222
llama-13b-relu.gguf,128,8,665.921
llama-13b-relu.gguf,128,128,502.871
llama-13b-relu.gguf,128,512,497.853
llama-70b-relu.q4.powerinfer.gguf,8,8,344.842
llama-70b-relu.q4.powerinfer.gguf,8,128,237.939
llama-70b-relu.q4.powerinfer.gguf,8,512,235.300
llama-70b-relu.q4.powerinfer.gguf,64,8,3494.363
llama-70b-relu.q4.powerinfer.gguf,64,128,1232.448
llama-70b-relu.q4.powerinfer.gguf,64,512,1153.925
llama-70b-relu.q4.powerinfer.gguf,128,8,
llama-70b-relu.q4.powerinfer.gguf,128,128,917.709
llama-70b-relu.q4.powerinfer.gguf,128,512,625.099
falcon-40b-relu.q4.powerinfer.gguf,8,8,93.775
falcon-40b-relu.q4.powerinfer.gguf,8,128,63.719
falcon-40b-relu.q4.powerinfer.gguf,8,512,66.685
falcon-40b-relu.q4.powerinfer.gguf,64,8,
falcon-40b-relu.q4.powerinfer.gguf,64,128,181.230
falcon-40b-relu.q4.powerinfer.gguf,64,512,154.124
falcon-40b-relu.q4.powerinfer.gguf,128,8,1060.572
falcon-40b-relu.q4.powerinfer.gguf,128,128,214.672
falcon-40b-relu.q4.powerinfer.gguf,128,512,176.898
falcon-40b-relu.q4.gguf,8,8,581.942
falcon-40b-relu.q4.gguf,8,128,509.918
falcon-40b-relu.q4.gguf,8,512,501.392
falcon-40b-relu.q4.gguf,64,8,739.127
falcon-40b-relu.q4.gguf,64,128,505.712
falcon-40b-relu.q4.gguf,64,512,494.862
llama-70b-relu.q4.gguf,8,8,1048.870
llama-70b-relu.q4.gguf,8,128,935.011
llama-70b-relu.q4.gguf,8,512,929.424
llama-70b-relu.q4.gguf,64,8,1311.587
llama-70b-relu.q4.gguf,64,128,931.032
llama-70b-relu.q4.gguf,64,512,917.653


==> evaluation/eval-break-portion.dat <==
short_app	policy_impl	dataset_short	cache_percentage	Wght.L	Wght.R	Wght.C
sage_sup	MPSPhaseCliq	PA	2.000000	0.5	99.5	0
sage_sup	Coll	PA	2.000000	2.321	97.679	0
sage_sup	QQQQ	PA	2.000000	0.4	99.6	0
sage_sup	MPSPhaseCliq	PA	4.000000	0.5	99.5	0
sage_sup	Coll	PA	4.000000	1.691	98.309	0
sage_sup	QQQQ	PA	4.000000	0.4	99.6	0
sage_sup	MPSPhaseCliq	PA	6.000000	0.5	99.5	0
sage_sup	Coll	PA	6.000000	1.05	98.95	0
sage_sup	QQQQ	PA	6.000000	0.4	99.6	0
sage_sup	MPSPhaseCliq	PA	8.000000	0.5	99.5	0
sage_sup	Coll	PA	8.000000	0.603	99.397	0
sage_sup	QQQQ	PA	8.000000	0.4	99.6	0



==> evaluation/eval-breakdown-2080ti.dat <==
short_app	policy_impl	dataset_short	cache_percentage	Wght.L	Wght.R	Wght.C
sage_sup	MPSPhaseCliq	PA	2.000000	35.71	64.28	0.0
sage_sup	Coll	PA	2.000000	92.86	7.14	0
sage_sup	MPSPhaseCliq	PA	4.000000	26.31	73.69	0.0
sage_sup	Coll	PA	4.000000	64.56	35.44	0.0
sage_sup	MPSPhaseCliq	PA	6.000000	16.12	83.88	0
sage_sup	Coll	PA	6.000000	42.54	57.46	0.0


==> evaluation/eval-breakdown.dat <==
short_app	policy_impl	dataset_short	cache_percentage	Wght.L	Wght.R	Wght.C
sage_sup	MPSPhaseCliq	PA	2.000000	28.04	71.96	0.0
sage_sup	Coll	PA	2.000000	89.55	10.45	0
sage_sup	MPSPhaseCliq	PA	4.000000	17.16	82.84	0.0
sage_sup	Coll	PA	4.000000	71.56	28.44	0.0
sage_sup	MPSPhaseCliq	PA	6.000000	20.31	79.69	0
sage_sup	Coll	PA	6.000000	66.38	33.62	0.0


==> evaluation/eval-predictor-breakdown.dat <==
short_app	policy_impl	dataset_short	cache_percentage	Wght.L	Wght.R	Wght.C
sage_sup	MPSPhaseCliq	PA	1.500000	7.6	92.4	0.0
sage_sup	MPSPhaseCliq	PA	3.000000	4.6	95.4	0.0
sage_sup	MPSPhaseCliq	PA	4.500000	5.0	95.0	0.0
sage_sup	MPSPhaseCliq	PA	6.000000	12	88.0	0.0


==> evaluation/frequency.dat <==
index	frequency_a frequency_b
0.0 0.0006844578892923892 0.012250040657818317
0.048828125 0.00952195655554533 0.13691511750221252
0.09765625 0.017495347186923027 0.20685362815856934
0.14997209821428573 0.025415927171707153 0.24999123811721802
0.1988002232142857 0.03208455815911293 0.2812245190143585
0.2476283482142857 0.03834989294409752 0.30489301681518555
0.29994419642857145 0.04467958211898804 0.32358163595199585
0.34877232142857145 0.050099462270736694 0.33697807788848877
0.3976004464285714 0.05529653653502464 0.347598671913147
0.4499162946428571 0.06066273897886276 0.3570249676704407
0.4987444196428571 0.06546131521463394 0.36497071385383606
0.5475725446428571 0.07006814330816269 0.37238454818725586
0.5998883928571429 0.07484153658151627 0.3795762360095978
0.6487165178571429 0.07915292680263519 0.38563355803489685
0.6975446428571429 0.0832994356751442 0.3912746012210846
0.7498604910714286 0.0876283273100853 0.39696601033210754
0.7986886160714286 0.09152642637491226 0.4019949734210968
0.8475167410714286 0.09528091549873352 0.4066631495952606
0.8998325892857142 0.09921615570783615 0.41141796112060547
0.9486607142857142 0.10280868411064148 0.4156714081764221
0.9974888392857142 0.10632681846618652 0.4196798801422119
1.0498046875 0.110025554895401 0.4237613081932068
1.0986328125 0.11338496208190918 0.4273831844329834
1.1474609375 0.11667253822088242 0.4308328628540039
1.1997767857142858 0.12011895328760147 0.4343804121017456
1.2486049107142858 0.12327835708856583 0.4375978708267212
1.2974330357142858 0.12637296319007874 0.4407096207141876
1.3497488839285714 0.12962093949317932 0.4439033567905426
1.3985770089285714 0.13260631263256073 0.44674381613731384
1.4474051339285714 0.13555172085762024 0.44947564601898193
1.4997209821428572 0.13863983750343323 0.45231515169143677
1.5485491071428572 0.14147022366523743 0.45488888025283813
1.5973772321428572 0.14425677061080933 0.4573999047279358
1.6496930803571428 0.147189661860466 0.46002164483070374
1.6985212053571428 0.14987900853157043 0.46240362524986267
1.7473493303571428 0.15252910554409027 0.4647391140460968
1.7996651785714284 0.1553160548210144 0.4671899378299713
1.8484933035714284 0.15788652002811432 0.4694317877292633
1.9008091517857144 0.16062100231647491 0.47178521752357483
1.9496372767857144 0.16313675045967102 0.47393786907196045
1.9984654017857144 0.16562195122241974 0.4760442078113556
2.05078125 0.16826118528842926 0.47825708985328674
2.099609375 0.17069712281227112 0.48029211163520813
2.1484375 0.17311137914657593 0.4822894036769867
2.2007533482142856 0.17567238211631775 0.48438066244125366
2.2495814732142856 0.17802128195762634 0.4862897992134094
2.2984095982142856 0.18034778535366058 0.4881618022918701
2.3507254464285716 0.18281777203083038 0.49013540148735046
2.3995535714285716 0.18509063124656677 0.4919421076774597
2.4483816964285716 0.18733526766300201 0.49372127652168274
2.500697544642857 0.18971781432628632 0.49560031294822693
2.549525669642857 0.19192194938659668 0.49731600284576416
2.598353794642857 0.19410289824008942 0.49900537729263306
2.650669642857143 0.19642196595668793 0.500775158405304
2.699497767857143 0.19856956601142883 0.5023998618125916
2.748325892857143 0.20069825649261475 0.5039982795715332
2.8006417410714284 0.2029634565114975 0.5056889653205872
2.8494698660714284 0.2050531655550003 0.5072451233863831
2.8982979910714284 0.20712542533874512 0.508769154548645
2.9506138392857144 0.20932281017303467 0.5103779435157776
2.9994419642857144 0.21135038137435913 0.5118615627288818
3.0482700892857144 0.2133634090423584 0.5133337378501892
3.1005859375 0.21550419926643372 0.5148965120315552
3.1494140625 0.21748791635036469 0.5163403153419495
3.1982421875 0.2194555550813675 0.5177682638168335
3.2505580357142856 0.22154934704303741 0.5192867517471313
3.2993861607142856 0.22349423170089722 0.5206925272941589
3.3482142857142856 0.2254265695810318 0.5220863223075867
3.400530133928571 0.22748532891273499 0.5235710740089417
3.449358258928571 0.22939354181289673 0.524939239025116
3.498186383928571 0.2312845140695572 0.5262932181358337
3.5505022321428568 0.23329603672027588 0.5277318954467773
3.5993303571428568 0.2351587563753128 0.5290639996528625
3.6516462053571432 0.23713521659374237 0.5304768681526184
3.7004743303571432 0.2389671355485916 0.5317826271057129
3.7493024553571432 0.24078473448753357 0.5330764055252075
3.801618303571429 0.2427198439836502 0.534450888633728
3.850446428571429 0.2445107400417328 0.535719633102417
3.899274553571429 0.24629098176956177 0.5369805097579956
3.9515904017857144 0.2481868863105774 0.5383186340332031
4.000418526785714 0.2499457448720932 0.5395575761795044
4.049246651785714 0.2516928017139435 0.5407899022102356
4.1015625 0.25355249643325806 0.5420986413955688
4.150390625 0.25527575612068176 0.5433087348937988
4.19921875 0.2569863796234131 0.5445107817649841
4.251534598214286 0.2588081955909729 0.5457915663719177
4.300362723214286 0.2604980766773224 0.5469799041748047
4.349190848214286 0.26217979192733765 0.5481590628623962
4.401506696428571 0.26396888494491577 0.5494123697280884
4.450334821428571 0.26562783122062683 0.5505736470222473
4.499162946428571 0.2672775983810425 0.5517256855964661
4.551478794642857 0.2690346837043762 0.5529537200927734
4.600306919642857 0.2706621289253235 0.5540936589241028
4.649135044642857 0.27227991819381714 0.5552260875701904
4.701450892857143 0.274000883102417 0.5564301013946533
4.750279017857143 0.27559754252433777 0.557543158531189
4.799107142857143 0.27718475461006165 0.5586498975753784
4.851422991071429 0.2788744568824768 0.5598250031471252
4.900251116071429 0.2804422974586487 0.5609115958213806
4.949079241071429 0.2820020318031311 0.5619907379150391
5.001395089285714 0.28366607427597046 0.5631389617919922
5.050223214285714 0.2852117121219635 0.5642020106315613
5.099051339285714 0.28675058484077454 0.5652585029602051
5.1513671875 0.2883906960487366 0.5663847327232361
5.2001953125 0.2899133265018463 0.5674285888671875
5.2490234375 0.2914281487464905 0.5684639811515808
5.301339285714286 0.29304224252700806 0.5695668458938599
5.350167410714286 0.29454177618026733 0.570590615272522
5.402483258928571 0.29614150524139404 0.5716807842254639
5.451311383928571 0.2976272702217102 0.5726922750473022
5.500139508928571 0.2991069257259369 0.5736977458000183
5.552455357142857 0.3006862998008728 0.574769139289856
5.601283482142857 0.3021549582481384 0.5757642388343811
5.650111607142857 0.3036191463470459 0.5767540335655212
5.702427455357143 0.3051815927028656 0.5778066515922546
5.751255580357143 0.30663299560546875 0.578784167766571
5.800083705357143 0.3080771863460541 0.5797568559646606
5.852399553571429 0.3096190392971039 0.580791711807251
5.901227678571429 0.311052143573761 0.5817494988441467
5.950055803571429 0.3124777376651764 0.5827015042304993
6.002371651785714 0.3140002489089966 0.5837133526802063
6.051199776785714 0.3154154419898987 0.5846524834632874
6.100027901785714 0.3168245255947113 0.585588276386261
6.15234375 0.3183276951313019 0.5865861773490906
6.201171875 0.31972259283065796 0.5875147581100464
6.25 0.32111111283302307 0.5884385108947754
6.3023158482142865 0.32259273529052734 0.5894225239753723
6.3511439732142865 0.3239702880382538 0.5903359651565552
6.3999720982142865 0.32534241676330566 0.5912440419197083
6.452287946428571 0.3268042504787445 0.5922116637229919
6.501116071428571 0.3281621038913727 0.5931095480918884
6.549944196428571 0.3295149505138397 0.5940031409263611
6.602260044642858 0.3309585154056549 0.59495609998703
6.651088169642858 0.33230048418045044 0.5958418250083923
6.699916294642858 0.3336372673511505 0.5967240929603577
6.752232142857142 0.3350638151168823 0.597665548324585
6.801060267857142 0.3363899886608124 0.5985397100448608
6.849888392857142 0.3377104103565216 0.5994094014167786
6.902204241071429 0.33911997079849243 0.6003376245498657
6.951032366071429 0.34043049812316895 0.6011994481086731
6.999860491071429 0.34173208475112915 0.6020572185516357
7.0521763392857135 0.3431206941604614 0.602972686290741
7.1010044642857135 0.3444107472896576 0.603823721408844
7.1533203125 0.3457862436771393 0.6047319173812866
7.2021484375 0.34706583619117737 0.6055749654769897
7.2509765625 0.3483404517173767 0.606412947177887
7.3032924107142865 0.3497002124786377 0.6073063015937805
7.3521205357142865 0.35096612572669983 0.6081370711326599
7.4009486607142865 0.35222747921943665 0.6089656949043274
7.453264508928571 0.35357415676116943 0.6098505258560181
7.502092633928571 0.35482656955718994 0.6106711626052856
7.550920758928571 0.35607296228408813 0.6114875078201294
7.603236607142858 0.3574032187461853 0.6123592853546143
7.652064732142858 0.3586408197879791 0.6131687164306641
7.700892857142858 0.35987481474876404 0.6139747500419617
7.753208705357142 0.36119139194488525 0.6148346662521362
7.802036830357142 0.3624143600463867 0.6156338453292847
7.850864955357142 0.3636319935321808 0.6164301037788391
7.903180803571429 0.36493244767189026 0.6172800660133362
7.952008928571429 0.366142213344574 0.618069589138031
8.000837053571429 0.36734819412231445 0.6188543438911438
8.053152901785714 0.3686346709728241 0.6196904182434082
8.101981026785714 0.3698297441005707 0.6204676628112793
8.150809151785714 0.3710201382637024 0.6212409734725952
8.203125 0.3722917437553406 0.6220658421516418
8.251953125 0.3734731674194336 0.6228318214416504
8.30078125 0.37465086579322815 0.6235941052436829
8.353097098214286 0.37590911984443665 0.624407947063446
8.401925223214286 0.3770793378353119 0.6251639723777771
8.450753348214286 0.3782463073730469 0.6259152889251709
8.503069196428571 0.3794916570186615 0.6267167925834656
8.551897321428571 0.3806500732898712 0.6274628639221191
8.600725446428571 0.3818049728870392 0.6282061338424683
8.653041294642858 0.38303840160369873 0.6289990544319153
8.701869419642858 0.3841833472251892 0.6297354102134705
8.750697544642858 0.38532331585884094 0.6304687261581421
8.803013392857142 0.38654085993766785 0.6312496662139893
8.851841517857142 0.38767242431640625 0.6319752931594849
8.900669642857142 0.3887996971607208 0.6326984167098999
8.952985491071429 0.3900030255317688 0.6334701180458069
9.001813616071429 0.3911207914352417 0.6341877579689026
9.054129464285714 0.3923133611679077 0.6349531412124634
9.102957589285714 0.39342254400253296 0.6356647610664368
9.151785714285714 0.39452895522117615 0.6363735198974609
9.2041015625 0.39571115374565125 0.6371294260025024
9.2529296875 0.39681026339530945 0.6378328800201416
9.3017578125 0.39790472388267517 0.6385341286659241
9.354073660714286 0.3990741968154907 0.6392828226089478
9.402901785714286 0.40016335248947144 0.6399793028831482
9.451729910714286 0.4012484848499298 0.6406732797622681
9.504045758928571 0.402407705783844 0.6414140462875366
9.552873883928571 0.4034859836101532 0.6421032547950745
9.601702008928571 0.40455999970436096 0.6427904367446899
9.654017857142858 0.4057064354419708 0.6435249447822571
9.702845982142858 0.40677332878112793 0.6442080140113831
9.751674107142858 0.4078373312950134 0.6448886394500732
9.803989955357142 0.40897420048713684 0.6456156373023987
9.852818080357142 0.4100310206413269 0.6462920904159546
9.901646205357142 0.41108354926109314 0.6469669342041016
9.953962053571429 0.4122079014778137 0.647688627243042
10.002790178571429 0.4132552444934845 0.6483596563339233
10.051618303571429 0.4143000841140747 0.6490274667739868
10.103934151785714 0.4154148995876312 0.6497405767440796
10.152762276785714 0.416451632976532 0.6504037380218506
10.201590401785714 0.41748496890068054 0.6510645747184753
10.25390625 0.41858890652656555 0.6517707109451294
10.302734375 0.419615775346756 0.652428150177002
10.3515625 0.42063936591148376 0.6530824899673462
10.403878348214286 0.4217332601547241 0.6537820100784302
10.452706473214286 0.4227507710456848 0.6544328927993774
10.501534598214286 0.4237656593322754 0.655082106590271
10.553850446428571 0.4248504936695099 0.6557761430740356
10.602678571428571 0.42586007714271545 0.6564216017723083
10.651506696428571 0.4268663823604584 0.6570651531219482
10.703822544642858 0.4279409348964691 0.6577529311180115
10.752650669642858 0.42894086241722107 0.6583932638168335
10.804966517857142 0.43001052737236023 0.6590775847434998
10.853794642857142 0.4310060739517212 0.6597146987915039
10.902622767857142 0.4319976270198822 0.66034996509552
10.954938616071429 0.4330548048019409 0.6610282063484192
11.003766741071429 0.43403860926628113 0.6616596579551697
11.052594866071429 0.43501994013786316 0.6622892022132874
11.104910714285714 0.4360682964324951 0.6629616022109985
11.153738839285714 0.43704453110694885 0.663587749004364
11.202566964285714 0.43801912665367126 0.6642113327980042
11.2548828125 0.43905994296073914 0.664877712726593
11.3037109375 0.4400286376476288 0.6654976010322571
11.3525390625 0.4409944713115692 0.6661155819892883
11.404854910714286 0.44202640652656555 0.666775107383728
11.453683035714286 0.44298622012138367 0.6673880815505981
11.502511160714286 0.44394320249557495 0.6679984331130981
11.554827008928571 0.44496625661849976 0.6686506867408752
11.603655133928571 0.44591817259788513 0.6692582368850708
11.652483258928571 0.446868360042572 0.669864296913147
11.704799107142858 0.44788479804992676 0.6705113649368286
11.753627232142858 0.4488309323787689 0.6711131930351257
11.802455357142858 0.4497748911380768 0.6717134118080139
11.854771205357142 0.4507836401462555 0.672355055809021
11.903599330357142 0.451722651720047 0.6729512810707092
11.952427455357142 0.4526594877243042 0.6735450029373169
12.004743303571429 0.4536595344543457 0.6741781830787659
12.053571428571429 0.45458999276161194 0.6747674345970154
12.102399553571429 0.45551809668540955 0.6753548383712769
12.154715401785714 0.4565090537071228 0.6759822964668274
12.203543526785714 0.4574315845966339 0.6765655279159546
12.252371651785714 0.45835191011428833 0.6771472692489624
12.3046875 0.45933619141578674 0.6777687072753906
12.353515625 0.46025320887565613 0.6783474087715149
12.40234375 0.4611679017543793 0.6789251565933228
12.454659598214286 0.46214452385902405 0.679541826248169
12.503487723214285 0.4630529582500458 0.6801165342330933
12.555803571428573 0.46402397751808167 0.6807305812835693
12.604631696428573 0.464927613735199 0.6813017129898071
12.653459821428573 0.46582895517349243 0.6818718314170837
12.705775669642858 0.46679165959358215 0.6824802160263062
12.754603794642858 0.4676883816719055 0.6830465793609619
12.803431919642858 0.4685833156108856 0.6836115717887878
12.855747767857142 0.4695395529270172 0.6842151880264282
12.904575892857142 0.4704294204711914 0.6847773194313049
12.953404017857142 0.47131720185279846 0.6853381991386414
13.005719866071427 0.4722665846347809 0.6859375238418579
13.054547991071427 0.4731512665748596 0.6864954829216003
13.103376116071427 0.4740336835384369 0.6870512366294861
13.155691964285715 0.47497648000717163 0.6876453757286072
13.204520089285715 0.47585371136665344 0.6881988048553467
13.253348214285715 0.47672706842422485 0.6887504458427429
13.3056640625 0.4776596426963806 0.6893399953842163
13.3544921875 0.47852823138237 0.689888060092926
13.4033203125 0.4793945848941803 0.6904352307319641
13.455636160714285 0.4803198575973511 0.6910197734832764
13.504464285714285 0.4811811149120331 0.6915634274482727
13.553292410714285 0.48204007744789124 0.6921054124832153
13.605608258928573 0.4829583764076233 0.6926846504211426
13.654436383928573 0.48381316661834717 0.6932237148284912
13.703264508928573 0.4846659302711487 0.6937615275382996
13.755580357142858 0.4855780005455017 0.6943365931510925
13.804408482142858 0.4864274859428406 0.6948722004890442
13.853236607142858 0.4872751235961914 0.6954065561294556
13.905552455357142 0.48818132281303406 0.6959779262542725
13.954380580357142 0.48902496695518494 0.6965095400810242
14.003208705357142 0.48986658453941345 0.6970394253730774
14.055524553571427 0.4907660484313965 0.697606086730957
14.104352678571427 0.4916033446788788 0.6981338262557983
14.153180803571427 0.4924382269382477 0.6986603140830994
14.205496651785715 0.49333035945892334 0.6992226839065552
14.254324776785715 0.49416089057922363 0.6997461915016174
14.306640625 0.49504849314689636 0.7003054022789001
14.35546875 0.4958750307559967 0.7008258104324341
14.404296875 0.49670079350471497 0.7013447880744934
14.456612723214285 0.49758380651474 0.7018997073173523
14.505440848214285 0.4984063506126404 0.7024163603782654
14.554268973214285 0.49922695755958557 0.7029314637184143
14.606584821428573 0.5001038312911987 0.7034823894500732
14.655412946428573 0.5009199976921082 0.7039958238601685
14.704241071428573 0.5017333626747131 0.7045080065727234
14.756556919642858 0.5026026368141174 0.7050560116767883
14.805385044642858 0.5034122467041016 0.7055663466453552
14.854213169642858 0.5042204260826111 0.7060755491256714
14.906529017857142 0.5050846338272095 0.7066196799278259
14.955357142857142 0.505889892578125 0.7071263194084167
15.004185267857142 0.506693422794342 0.7076314687728882
15.056501116071427 0.5075522661209106 0.7081717252731323
15.105329241071427 0.5083518028259277 0.7086753249168396
15.154157366071427 0.509149432182312 0.7091774940490723
15.206473214285715 0.5100024342536926 0.7097141742706299
15.255301339285715 0.5107969641685486 0.710213840007782
15.304129464285715 0.5115895867347717 0.7107118964195251
15.3564453125 0.5124375224113464 0.7112443447113037
15.4052734375 0.5132271647453308 0.7117398977279663
15.4541015625 0.514014720916748 0.7122347354888916
15.506417410714285 0.5148566961288452 0.7127642035484314
15.555245535714285 0.5156408548355103 0.713257372379303
15.604073660714285 0.5164234042167664 0.7137501835823059
15.656389508928573 0.517259418964386 0.7142766714096069
15.705217633928573 0.5180383324623108 0.7147668600082397
15.754045758928573 0.518815815448761 0.7152565717697144
15.806361607142858 0.5196473002433777 0.7157798409461975
15.855189732142858 0.5204212069511414 0.7162668704986572
15.904017857142858 0.5211936235427856 0.7167531251907349
15.956333705357142 0.5220189690589905 0.7172723412513733
16.005161830357142 0.5227873921394348 0.7177561521530151
16.053989955357142 0.5235541462898254 0.7182391285896301
16.106305803571427 0.5243737101554871 0.718755304813385
16.155133928571427 0.5251373052597046 0.7192360162734985
16.207449776785715 0.5259535312652588 0.7197499871253967
16.256277901785715 0.5267130732536316 0.7202287316322327
16.305106026785715 0.5274699330329895 0.7207068800926208
16.357421875 0.5282792448997498 0.7212187051773071
16.40625 0.5290321111679077 0.7216953039169312
16.455078125 0.5297837257385254 0.7221705913543701
16.507393973214285 0.5305862426757812 0.7226787805557251
16.556222098214285 0.531333327293396 0.723152220249176
16.605050223214285 0.5320790410041809 0.7236249446868896
16.657366071428573 0.5328769087791443 0.7241300344467163
16.706194196428573 0.5336196422576904 0.7246003150939941
16.755022321428573 0.5343607068061829 0.7250694632530212
16.807338169642858 0.5351526141166687 0.7255710363388062
16.856166294642858 0.5358898043632507 0.7260383367538452
16.904994419642858 0.5366256237030029 0.7265048623085022
16.957310267857142 0.5374122858047485 0.7270032167434692
17.006138392857142 0.5381453037261963 0.7274675369262695
17.054966517857142 0.5388762950897217 0.7279309034347534
17.107282366071427 0.5396571755409241 0.7284263372421265
17.156110491071427 0.5403846502304077 0.7288876175880432
17.204938616071427 0.5411109924316406 0.7293477058410645
17.257254464285715 0.5418873429298401 0.7298394441604614
17.306082589285715 0.5426103472709656 0.7302971482276917
17.354910714285715 0.5433317422866821 0.7307537794113159
17.4072265625 0.5441034436225891 0.7312416434288025
17.4560546875 0.5448222160339355 0.731695830821991
17.5048828125 0.5455397367477417 0.732149064540863
17.557198660714285 0.5463070869445801 0.7326338887214661
17.606026785714285 0.5470213294029236 0.7330852150917053
17.654854910714285 0.5477340817451477 0.7335358262062073
17.707170758928573 0.5484955906867981 0.734018087387085
17.755998883928573 0.5492045283317566 0.7344673275947571
17.804827008928573 0.5499119162559509 0.7349159121513367
17.857142857142858 0.5506684184074402 0.7353959083557129
17.905970982142858 0.5513731837272644 0.7358431816101074
17.958286830357142 0.5521273016929626 0.7363210320472717
18.007114955357142 0.552829384803772 0.7367660999298096
18.055943080357142 0.5535299181938171 0.737210214138031
18.108258928571427 0.5542787313461304 0.7376852035522461
18.157087053571427 0.5549759268760681 0.7381277680397034
18.205915178571427 0.5556710958480835 0.7385693788528442
18.258231026785715 0.5564141869544983 0.739041268825531
18.307059151785715 0.5571061372756958 0.7394809722900391
18.355887276785715 0.5577967762947083 0.7399198412895203
18.408203125 0.5585355162620544 0.7403891086578369
18.45703125 0.5592237710952759 0.7408263683319092
18.505859375 0.5599104762077332 0.7412629127502441
18.558175223214285 0.5606443285942078 0.7417296171188354
18.607003348214285 0.5613275170326233 0.7421647310256958
18.655831473214285 0.5620092749595642 0.742598831653595
18.708147321428573 0.5627383589744568 0.7430630922317505
18.756975446428573 0.5634177923202515 0.7434954643249512
18.805803571428573 0.5640960335731506 0.7439269423484802
18.858119419642858 0.5648211240768433 0.7443882822990417
18.906947544642858 0.5654966831207275 0.7448182106018066
18.955775669642858 0.5661711692810059 0.7452475428581238
19.008091517857142 0.5668919086456299 0.7457064986228943
19.056919642857142 0.5675629377365112 0.7461342215538025
19.105747767857142 0.5682321786880493 0.7465614676475525
19.158063616071427 0.568947970867157 0.7470181584358215
19.206891741071427 0.569614589214325 0.7474437355995178
19.255719866071427 0.570280134677887 0.7478687167167664
19.308035714285715 0.570992112159729 0.7483232021331787
19.356863839285715 0.5716550946235657 0.7487471103668213
19.405691964285715 0.5723170042037964 0.749170184135437
19.4580078125 0.5730246901512146 0.7496227025985718
19.5068359375 0.5736841559410095 0.7500441074371338
19.5556640625 0.5743430852890015 0.7504644989967346
19.607979910714285 0.5750482082366943 0.7509135603904724
19.656808035714285 0.5757052898406982 0.7513316869735718
19.709123883928573 0.5764080882072449 0.7517792582511902
19.757952008928573 0.5770627856254578 0.7521959543228149
19.806780133928573 0.5777163505554199 0.7526117563247681
19.859095982142858 0.5784156918525696 0.7530564069747925
19.907924107142858 0.5790660381317139 0.7534711360931396
19.956752232142858 0.5797151327133179 0.7538848519325256
20.009068080357142 0.5804094076156616 0.7543274164199829
20.057896205357142 0.5810562968254089 0.754740297794342
20.106724330357142 0.5817020535469055 0.7551520466804504
20.159040178571427 0.5823926329612732 0.7555927634239197
20.207868303571427 0.5830363631248474 0.7560033202171326
20.256696428571427 0.5836787223815918 0.7564132809638977
20.309012276785715 0.5843655467033386 0.7568520903587341
20.357840401785715 0.5850056409835815 0.7572609186172485
20.406668526785715 0.5856447219848633 0.7576689720153809
20.458984375 0.586328387260437 0.7581051588058472
20.5078125 0.5869657397270203 0.7585111260414124
20.556640625 0.5876017212867737 0.7589158415794373
20.608956473214285 0.5882810354232788 0.7593490481376648
20.657784598214285 0.5889138579368591 0.7597522735595703
20.706612723214285 0.5895453095436096 0.7601550221443176
20.758928571428573 0.59022057056427 0.7605859637260437
20.807756696428573 0.5908492207527161 0.7609873414039612
20.856584821428573 0.5914765000343323 0.7613880038261414
20.908900669642858 0.5921474695205688 0.7618163824081421
20.957728794642858 0.5927724838256836 0.7622159123420715
21.006556919642858 0.5933964848518372 0.7626147866249084
21.058872767857142 0.5940640568733215 0.7630413770675659
21.107700892857142 0.5946858525276184 0.763438880443573
21.156529017857142 0.595306396484375 0.7638357281684875
21.208844866071427 0.5959699749946594 0.7642600536346436
21.257672991071427 0.596588134765625 0.7646552920341492
21.306501116071427 0.5972049832344055 0.7650499939918518
21.358816964285715 0.5978646874427795 0.765472412109375
21.407645089285715 0.5984795093536377 0.7658658027648926
21.4599609375 0.5991369485855103 0.7662867307662964
21.5087890625 0.5997493863105774 0.7666789293289185
21.5576171875 0.6003608107566833 0.7670702934265137
21.609933035714285 0.6010149717330933 0.7674892544746399
21.658761160714285 0.6016243696212769 0.7678797841072083
21.707589285714285 0.6022320985794067 0.7682695388793945
21.759905133928573 0.602881908416748 0.7686865925788879
21.808733258928573 0.6034871935844421 0.7690749168395996
21.857561383928573 0.6040909290313721 0.7694628834724426
21.909877232142858 0.6047365069389343 0.7698773741722107
21.958705357142858 0.6053377389907837 0.7702637314796448
22.007533482142858 0.6059378385543823 0.770649254322052
22.059849330357142 0.6065799593925476 0.7710615992546082
22.108677455357142 0.607177734375 0.771446168422699
22.157505580357142 0.6077741980552673 0.7718300223350525
22.209821428571427 0.6084117293357849 0.7722406387329102
22.258649553571427 0.6090056896209717 0.7726234197616577
22.307477678571427 0.6095981001853943 0.7730056047439575
22.359793526785715 0.6102316975593567 0.7734143733978271
22.408621651785715 0.610822319984436 0.7737957239151001
22.457449776785715 0.6114121079444885 0.7741764783859253
22.509765625 0.6120429635047913 0.7745838165283203
22.55859375 0.6126307845115662 0.77496337890625
22.607421875 0.6132170557975769 0.7753421664237976
22.659737723214285 0.6138442754745483 0.7757471799850464
22.708565848214285 0.6144284009933472 0.7761245965957642
22.757393973214285 0.6150115132331848 0.7765013575553894
22.809709821428573 0.6156352758407593 0.7769045829772949
22.858537946428573 0.6162164807319641 0.7772805094718933
22.907366071428573 0.6167969703674316 0.7776556015014648
22.959681919642858 0.6174183487892151 0.7780570387840271
23.008510044642858 0.6179974675178528 0.7784312963485718
23.057338169642858 0.6185756921768188 0.7788047790527344
23.109654017857142 0.6191941499710083 0.7792041301727295
23.158482142857142 0.6197701096534729 0.779576301574707
23.207310267857142 0.6203452944755554 0.779947817325592
23.259626116071427 0.6209604740142822 0.7803448438644409
23.308454241071427 0.6215335130691528 0.78071528673172
23.360770089285715 0.6221463084220886 0.7811113595962524
23.409598214285715 0.6227173805236816 0.7814809679985046
23.458426339285715 0.6232876777648926 0.7818498015403748
23.5107421875 0.6238976716995239 0.7822444438934326
23.5595703125 0.6244656443595886 0.7826120257377625
23.6083984375 0.6250324845314026 0.7829791903495789
23.660714285714285 0.6256381869316101 0.7833716869354248
23.709542410714285 0.6262025833129883 0.7837371826171875
23.758370535714285 0.6267662644386292 0.7841023802757263
23.810686383928573 0.6273694038391113 0.7844928503036499
23.859514508928573 0.6279314756393433 0.7848566770553589
23.908342633928573 0.6284922361373901 0.7852199673652649
23.960658482142858 0.629091739654541 0.7856083512306213
24.009486607142858 0.6296501755714417 0.7859702706336975
24.058314732142858 0.6302076578140259 0.7863313555717468
24.110630580357142 0.6308037042617798 0.7867175936698914
24.159458705357142 0.6313589811325073 0.7870773077011108
24.208286830357142 0.6319133639335632 0.7874365448951721
24.260602678571427 0.6325058341026306 0.7878209948539734
24.309430803571427 0.6330575346946716 0.7881789803504944
24.358258928571427 0.6336082816123962 0.7885364890098572
24.410574776785715 0.634197473526001 0.7889191508293152
24.459402901785715 0.6347464919090271 0.7892754673957825
24.508231026785715 0.6352943778038025 0.7896310687065125
24.560546875 0.6358804702758789 0.7900119423866272
24.609375 0.6364267468452454 0.790367066860199
24.658203125 0.6369719505310059 0.7907215356826782
24.710518973214285 0.6375548839569092 0.7911006212234497
24.759347098214285 0.6380976438522339 0.7914538979530334
24.808175223214285 0.6386395692825317 0.7918068766593933
24.860491071428573 0.6392196416854858 0.7921841740608215
24.909319196428573 0.6397603154182434 0.7925362586975098
24.958147321428573 0.6403000354766846 0.7928875684738159
25.010463169642854 0.6408776044845581 0.7932635545730591
25.059291294642854 0.6414156556129456 0.7936140298843384
25.111607142857146 0.6419909000396729 0.793989360332489
25.160435267857146 0.6425267457962036 0.7943390011787415
25.209263392857146 0.6430618166923523 0.7946881055831909
25.26157924107143 0.6436340808868408 0.7950615882873535
25.31040736607143 0.6441675424575806 0.7954093217849731
25.35923549107143 0.6447002291679382 0.795756459236145
25.411551339285715 0.6452699303627014 0.79612797498703
25.460379464285715 0.6458008289337158 0.7964740991592407
25.509207589285715 0.6463310718536377 0.7968195676803589
25.5615234375 0.6468982100486755 0.7971892952919006
25.6103515625 0.6474266648292542 0.7975339293479919
25.6591796875 0.6479545831680298 0.7978777289390564
25.711495535714285 0.6485193967819214 0.7982460856437683
25.760323660714285 0.6490455865859985 0.7985890507698059
25.809151785714285 0.6495707035064697 0.7989318370819092
25.86146763392857 0.6501326560974121 0.7992984056472778
25.91029575892857 0.6506562829017639 0.7996398210525513
25.95912388392857 0.6511790156364441 0.7999807000160217
26.011439732142854 0.6517385244369507 0.8003454804420471
26.060267857142854 0.6522600054740906 0.8006852865219116
26.109095982142854 0.6527805328369141 0.8010245561599731
26.161411830357146 0.6533371806144714 0.8013875484466553
26.210239955357146 0.6538559794425964 0.8017255067825317
26.259068080357146 0.6543737053871155 0.80206298828125
26.31138392857143 0.6549273729324341 0.8024241924285889
26.36021205357143 0.6554432511329651 0.8027610778808594
26.40904017857143 0.655958890914917 0.8030973672866821
26.461356026785715 0.6565105319023132 0.8034570217132568
26.510184151785715 0.6570248007774353 0.8037924766540527
26.559012276785715 0.6575380563735962 0.8041272163391113
26.611328125 0.6580872535705566 0.8044852018356323
26.66015625 0.6585990190505981 0.8048189878463745
26.708984375 0.6591098308563232 0.8051522374153137
26.761300223214285 0.659656286239624 0.8055089712142944
26.810128348214285 0.6601659059524536 0.8058412671089172
26.86244419642857 0.6607111096382141 0.8061971068382263
26.91127232142857 0.6612188816070557 0.8065283894538879
26.96010044642857 0.6617259979248047 0.8068594932556152
27.012416294642854 0.6622682809829712 0.807213544845581
27.061244419642854 0.662773609161377 0.8075433373451233
27.110072544642854 0.663278341293335 0.8078728318214417
27.162388392857146 0.663818359375 0.8082250952720642
27.211216517857146 0.6643217206001282 0.8085535168647766
27.260044642857146 0.6648242473602295 0.8088812232017517
27.31236049107143 0.665361762046814 0.809231698513031
27.36118861607143 0.6658625602722168 0.8095585107803345
27.41001674107143 0.6663627028465271 0.809884786605835
27.462332589285715 0.6668977737426758 0.8102337121963501
27.511160714285715 0.6673958897590637 0.8105591535568237
27.559988839285715 0.6678932309150696 0.8108839988708496
27.6123046875 0.6684255003929138 0.8112314939498901
27.6611328125 0.6689214706420898 0.8115552663803101
27.7099609375 0.6694167852401733 0.8118783831596375
27.762276785714285 0.669946551322937 0.8122243881225586
27.811104910714285 0.670440137386322 0.8125467300415039
27.859933035714285 0.6709328889846802 0.8128684163093567
27.91224888392857 0.6714597344398499 0.8132126331329346
27.96107700892857 0.6719501614570618 0.8135334253311157
28.00990513392857 0.6724396347999573 0.8138538599014282
28.062220982142854 0.672963559627533 0.8141968846321106
28.111049107142854 0.6734517216682434 0.8145164847373962
28.159877232142854 0.6739391684532166 0.8148360848426819
28.212193080357146 0.6744604706764221 0.8151777386665344
28.261021205357146 0.674946129322052 0.815496027469635
28.309849330357146 0.6754311323165894 0.8158139586448669
28.36216517857143 0.6759501099586487 0.8161540627479553
28.41099330357143 0.6764336228370667 0.8164711594581604
28.45982142857143 0.6769160628318787 0.8167874813079834
28.512137276785715 0.6774322390556335 0.8171263337135315
28.560965401785715 0.677913248538971 0.8174417018890381
28.61328125 0.6784274578094482 0.8177787661552429
28.662109375 0.6789067983627319 0.8180933594703674
28.7109375 0.6793851852416992 0.8184075355529785
28.763253348214285 0.6798974275588989 0.8187437057495117
28.812081473214285 0.6803745627403259 0.8190566897392273
28.860909598214285 0.6808510422706604 0.8193696141242981
28.91322544642857 0.6813607811927795 0.8197042346000671
28.96205357142857 0.6818358898162842 0.8200160264968872
29.01088169642857 0.6823102831840515 0.8203272819519043
29.063197544642854 0.682817816734314 0.8206607699394226
29.112025669642854 0.6832907795906067 0.8209715485572815
29.160853794642854 0.6837630867958069 0.8212814927101135
29.213169642857146 0.6842684149742126 0.8216131925582886
29.261997767857146 0.6847390532493591 0.821922779083252
29.310825892857146 0.6852089166641235 0.8222315907478333
29.36314174107143 0.6857115030288696 0.8225615620613098
29.41196986607143 0.6861799955368042 0.8228694796562195
29.46079799107143 0.6866481304168701 0.8231768012046814
29.513113839285715 0.6871488094329834 0.8235056400299072
29.561941964285715 0.6876152753829956 0.8238118886947632
29.610770089285715 0.6880813837051392 0.82411789894104
29.6630859375 0.6885797381401062 0.8244450092315674
29.7119140625 0.6890442371368408 0.8247495889663696
29.7607421875 0.6895081996917725 0.8250540494918823
29.813058035714285 0.6900047063827515 0.825379490852356
29.861886160714285 0.6904675364494324 0.8256831765174866
29.910714285714285 0.690929651260376 0.8259860873222351
29.96303013392857 0.6914238929748535 0.8263106346130371
30.01185825892857 0.6918843984603882 0.8266127109527588
30.06068638392857 0.6923441886901855 0.8269144892692566
30.113002232142854 0.6928359866142273 0.8272372484207153
30.161830357142854 0.6932949423789978 0.8275380730628967
30.210658482142854 0.6937531232833862 0.8278384804725647
30.262974330357146 0.6942433714866638 0.8281594514846802
30.311802455357146 0.6947002410888672 0.8284590244293213
30.36411830357143 0.6951888799667358 0.8287794589996338
30.41294642857143 0.6956442594528198 0.829078197479248
30.46177455357143 0.696099042892456 0.8293762803077698
30.514090401785715 0.6965855360031128 0.8296952843666077
30.562918526785715 0.6970386505126953 0.8299923539161682
30.611746651785715 0.6974914073944092 0.8302890658378601
30.6640625 0.6979759931564331 0.8306064605712891
30.712890625 0.698427677154541 0.8309024572372437
30.76171875 0.6988788843154907 0.8311978578567505
30.814034598214285 0.6993613839149475 0.8315141201019287
30.862862723214285 0.6998110413551331 0.8318086862564087
30.911690848214285 0.7002597451210022 0.8321032524108887
30.96400669642857 0.7007396221160889 0.8324185609817505
31.01283482142857 0.7011867761611938 0.8327122926712036
31.06166294642857 0.7016332149505615 0.8330051898956299
31.113978794642854 0.7021111249923706 0.8333190083503723
31.162806919642854 0.7025566697120667 0.8336114883422852
31.211635044642854 0.7030014395713806 0.8339035511016846
31.263950892857146 0.7034773826599121 0.8342156410217285
31.312779017857146 0.703920841217041 0.8345068693161011
31.361607142857146 0.7043631672859192 0.8347974419593811
31.41392299107143 0.7048366069793701 0.8351085782051086
31.46275111607143 0.7052778005599976 0.8353984355926514
31.51157924107143 0.7057182788848877 0.8356879949569702
31.563895089285715 0.7061892747879028 0.8359976410865784
31.612723214285715 0.7066280245780945 0.8362860083580017
31.661551339285715 0.7070661187171936 0.8365738987922668
31.7138671875 0.7075349688529968 0.8368823528289795
31.7626953125 0.7079719305038452 0.8371694684028625
31.8115234375 0.7084080576896667 0.8374565243721008
31.863839285714285 0.7088746428489685 0.8377631902694702
31.912667410714285 0.7093093991279602 0.8380494117736816
31.961495535714285 0.7097437977790833 0.8383353352546692
32.01381138392857 0.7102082371711731 0.8386411070823669
32.06263950892857 0.7106412053108215 0.8389261364936829
32.11146763392857 0.7110734581947327 0.8392106890678406
32.163783482142854 0.7115356922149658 0.8395150899887085
32.212611607142854 0.7119666337966919 0.8397988080978394
32.264927455357146 0.7124277353286743 0.8401023149490356
32.313755580357146 0.7128574848175049 0.8403851985931396
32.362583705357146 0.7132867574691772 0.8406678438186646
32.41489955357143 0.7137458920478821 0.8409700393676758
32.46372767857143 0.7141739726066589 0.8412516117095947
32.51255580357143 0.7146013379096985 0.841532826423645
32.564871651785715 0.7150589227676392 0.8418341279029846
32.613699776785715 0.7154853343963623 0.8421148061752319
32.662527901785715 0.7159112095832825 0.8423951864242554
32.71484375 0.7163668274879456 0.842695415019989
32.763671875 0.716791570186615 0.8429749608039856
32.8125 0.7172155380249023 0.8432545065879822
32.864815848214285 0.7176691293716431 0.8435534834861755
32.913643973214285 0.7180919647216797 0.8438321948051453
32.962472098214285 0.7185142040252686 0.8441107273101807
33.01478794642857 0.7189659476280212 0.8444084525108337
33.06361607142857 0.7193872332572937 0.8446862697601318
33.11244419642857 0.7198078036308289 0.8449633121490479
33.164760044642854 0.7202578783035278 0.8452601432800293
33.213588169642854 0.7206776142120361 0.8455368876457214
33.262416294642854 0.7210966944694519 0.8458130955696106
33.314732142857146 0.7215450406074524 0.8461090326309204
33.363560267857146 0.721963107585907 0.8463849425315857
33.412388392857146 0.7223806977272034 0.846660315990448
33.46470424107143 0.7228276133537292 0.8469552397727966
33.51353236607143 0.7232440114021301 0.8472297787666321
33.56236049107143 0.7236602902412415 0.8475043177604675
33.614676339285715 0.7241055369377136 0.8477979898452759
33.663504464285715 0.7245205640792847 0.8480716943740845
33.712332589285715 0.7249346971511841 0.8483445644378662
33.7646484375 0.7253777980804443 0.8486368060112
33.8134765625 0.7257905006408691 0.8489088416099548
33.8623046875 0.7262027263641357 0.8491808772087097
33.914620535714285 0.7266438007354736 0.8494718074798584
33.963448660714285 0.7270548343658447 0.8497430086135864
34.01576450892857 0.7274945378303528 0.8500330448150635
34.06459263392857 0.7279042601585388 0.8503034114837646
34.11342075892857 0.7283136248588562 0.8505735993385315
34.165736607142854 0.7287517189979553 0.8508623838424683
34.214564732142854 0.7291601896286011 0.8511314392089844
34.263392857142854 0.7295682430267334 0.8514001369476318
34.315708705357146 0.7300050854682922 0.851688027381897
34.364536830357146 0.7304123044013977 0.8519560098648071
34.413364955357146 0.7308193445205688 0.852223813533783
34.46568080357143 0.7312547564506531 0.8525099158287048
34.51450892857143 0.7316608428955078 0.8527769446372986
34.56333705357143 0.7320663928985596 0.8530431985855103
34.615652901785715 0.7325002551078796 0.8533281683921814
34.664481026785715 0.7329046130180359 0.8535935282707214
34.713309151785715 0.7333084940910339 0.8538588881492615
34.765625 0.733741044998169 0.854142963886261
34.814453125 0.7341440916061401 0.8544074892997742
34.86328125 0.7345466017723083 0.8546720147132874
34.915597098214285 0.7349768877029419 0.8549548387527466
34.964425223214285 0.7353782653808594 0.8552185297012329
35.013253348214285 0.7357790470123291 0.8554822206497192
35.06556919642857 0.7362076044082642 0.8557639718055725
35.11439732142857 0.7366069555282593 0.856026828289032
35.16322544642857 0.7370058298110962 0.8562889695167542
35.215541294642854 0.7374324202537537 0.8565697073936462
35.264369419642854 0.7378300428390503 0.8568316698074341
35.313197544642854 0.7382272481918335 0.8570928573608398
35.365513392857146 0.7386520504951477 0.8573727011680603
35.414341517857146 0.739047646522522 0.8576333522796631
35.463169642857146 0.7394430041313171 0.857893705368042
35.51548549107143 0.7398658990859985 0.8581726551055908
35.56431361607143 0.7402600049972534 0.8584324717521667
35.61314174107143 0.7406538128852844 0.8586919903755188
35.665457589285715 0.7410749197006226 0.8589696288108826
35.714285714285715 0.7414671778678894 0.8592283129692078
35.7666015625 0.7418873906135559 0.8595054745674133
35.8154296875 0.7422787547111511 0.8597638010978699
35.8642578125 0.7426695227622986 0.8600216507911682
35.916573660714285 0.7430875301361084 0.860297679901123
35.965401785714285 0.7434772253036499 0.8605546951293945
36.014229910714285 0.7438665628433228 0.860811710357666
36.06654575892857 0.7442831993103027 0.8610866665840149
36.11537388392857 0.7446712255477905 0.8613428473472595
36.16420200892857 0.7450589537620544 0.8615990281105042
36.216517857142854 0.7454738020896912 0.861872673034668
36.265345982142854 0.74586021900177 0.8621280193328857
36.314174107142854 0.7462465763092041 0.8623833656311035
36.366489955357146 0.7466596961021423 0.8626564741134644
36.415318080357146 0.7470451593399048 0.8629109859466553
36.464146205357146 0.7474298477172852 0.8631650805473328
36.51646205357143 0.747842013835907 0.8634368777275085
36.56529017857143 0.7482261061668396 0.8636905550956726
36.61411830357143 0.7486096024513245 0.8639433979988098
36.666434151785715 0.749019980430603 0.8642142415046692
36.715262276785715 0.7494024634361267 0.8644662499427795
36.764090401785715 0.7497846484184265 0.8647182583808899
36.81640625 0.7501932978630066 0.8649882674217224
36.865234375 0.7505742311477661 0.8652395606040955
36.9140625 0.7509547472000122 0.865490734577179
36.966378348214285 0.7513617277145386 0.8657598495483398
37.015206473214285 0.7517412900924683 0.8660104274749756
37.064034598214285 0.7521201372146606 0.8662607669830322
37.11635044642857 0.752525269985199 0.8665289878845215
37.16517857142857 0.7529028654098511 0.8667789101600647
37.21400669642857 0.753279983997345 0.8670284152030945
37.266322544642854 0.7536832094192505 0.8672957420349121
37.315150669642854 0.7540593147277832 0.8675448298454285
37.363978794642854 0.7544348239898682 0.8677935004234314
37.416294642857146 0.7548364400863647 0.868059515953064
37.465122767857146 0.7552106976509094 0.86830735206604
37.51743861607143 0.7556112408638 0.8685728907585144
37.56626674107143 0.7559845447540283 0.8688200116157532
37.61509486607143 0.7563574910163879 0.8690670132637024
37.667410714285715 0.7567562460899353 0.8693313598632812
37.716238839285715 0.757128119468689 0.8695775270462036
37.765066964285715 0.7574994564056396 0.8698236346244812
37.8173828125 0.7578970193862915 0.8700864911079407
37.8662109375 0.7582675218582153 0.8703318238258362
37.9150390625 0.7586374282836914 0.8705771565437317
37.967354910714285 0.7590335011482239 0.870839536190033
38.016183035714285 0.7594023942947388 0.8710840344429016
38.065011160714285 0.7597711682319641 0.8713281750679016
38.11732700892857 0.7601654529571533 0.8715892434120178
38.16615513392857 0.7605329155921936 0.8718329071998596
38.21498325892857 0.76090008020401 0.872076153755188
38.267299107142854 0.7612928152084351 0.8723363280296326
38.316127232142854 0.7616589665412903 0.8725791573524475
38.364955357142854 0.762024462223053 0.8728213310241699
38.417271205357146 0.7624157667160034 0.8730806112289429
38.466099330357146 0.7627804279327393 0.873322606086731
38.514927455357146 0.763144314289093 0.8735640048980713
38.56724330357143 0.7635341286659241 0.8738223910331726
38.61607142857143 0.7638973593711853 0.8740635514259338
38.66489955357143 0.7642603516578674 0.8743040561676025
38.717215401785715 0.7646488547325134 0.8745615482330322
38.766043526785715 0.7650110125541687 0.8748013377189636
38.814871651785715 0.7653727531433105 0.8750408291816711
38.8671875 0.7657598853111267 0.8752968311309814
38.916015625 0.766120970249176 0.8755354881286621
38.96484375 0.7664814591407776 0.8757741451263428
39.017159598214285 0.7668676972389221 0.8760298490524292
39.065987723214285 0.7672280669212341 0.8762677311897278
39.114815848214285 0.7675877213478088 0.8765055537223816
39.16713169642857 0.7679722905158997 0.8767597675323486
39.21595982142857 0.7683311104774475 0.8769967555999756
39.26478794642857 0.7686892151832581 0.8772337436676025
39.317103794642854 0.7690727710723877 0.8774871230125427
39.365931919642854 0.7694301605224609 0.8777232766151428
39.418247767857146 0.7698126435279846 0.8779762983322144
39.467075892857146 0.7701689600944519 0.8782118558883667
39.515904017857146 0.7705250978469849 0.8784471750259399
39.56821986607143 0.7709059715270996 0.8786993026733398
39.61704799107143 0.7712610960006714 0.878933846950531
39.66587611607143 0.771615743637085 0.8791683316230774
39.718191964285715 0.771994948387146 0.8794189095497131
39.767020089285715 0.7723487615585327 0.8796525597572327
39.815848214285715 0.7727023363113403 0.8798857927322388
39.8681640625 0.7730805277824402 0.8801352381706238
39.9169921875 0.7734334468841553 0.8803680539131165
39.9658203125 0.7737855911254883 0.8806000351905823
40.018136160714285 0.774162769317627 0.8808485865592957
40.066964285714285 0.7745140790939331 0.8810805678367615
40.115792410714285 0.7748651504516602 0.8813117742538452
40.16810825892857 0.7752406597137451 0.881559431552887
40.21693638392857 0.7755908370018005 0.8817899227142334
40.26576450892857 0.775940477848053 0.8820202350616455
40.318080357142854 0.7763150930404663 0.8822669982910156
40.366908482142854 0.776664137840271 0.8824973106384277
40.415736607142854 0.7770129442214966 0.8827271461486816
40.468052455357146 0.7773858904838562 0.8829730153083801
40.516880580357146 0.7777336835861206 0.8832024931907654
40.565708705357146 0.7780808210372925 0.8834319710731506
40.61802455357143 0.7784522175788879 0.8836771845817566
40.66685267857143 0.7787983417510986 0.883905827999115
40.71568080357143 0.7791438102722168 0.8841344714164734
40.767996651785715 0.7795133590698242 0.8843793869018555
40.816824776785715 0.7798579931259155 0.884607195854187
40.865652901785715 0.7802021503448486 0.884834885597229
40.91796875 0.7805705070495605 0.8850780725479126
40.966796875 0.7809135913848877 0.8853050470352173
41.015625 0.7812559008598328 0.885532021522522
41.067940848214285 0.7816224694252014 0.8857743740081787
41.116768973214285 0.781964123249054 0.8860005140304565
41.16908482142857 0.782329797744751 0.8862426280975342
41.21791294642857 0.7826704978942871 0.8864679336547852
41.26674107142857 0.783010721206665 0.8866932392120361
41.319056919642854 0.7833746075630188 0.8869346380233765
41.367885044642854 0.7837138772010803 0.8871594071388245
41.416713169642854 0.7840526700019836 0.8873838782310486
41.469029017857146 0.7844153046607971 0.8876243829727173
41.517857142857146 0.7847532629966736 0.887848436832428
41.566685267857146 0.7850910425186157 0.8880720734596252
41.61900111607143 0.7854522466659546 0.8883113861083984
41.66782924107143 0.7857893705368042 0.8885341882705688
41.71665736607143 0.7861257195472717 0.8887569904327393
41.768973214285715 0.786486029624939 0.8889957070350647
41.817801339285715 0.7868214845657349 0.8892183899879456
41.866629464285715 0.7871569395065308 0.8894403576850891
41.9189453125 0.7875157594680786 0.8896781802177429
41.9677734375 0.7878503799438477 0.8899001479148865
42.0166015625 0.7881848216056824 0.8901212811470032
42.068917410714285 0.7885424494743347 0.8903582096099854
42.117745535714285 0.7888762354850769 0.8905791640281677
42.166573660714285 0.7892094254493713 0.8907994627952576
42.21888950892857 0.789566159248352 0.8910354971885681
42.26771763392857 0.7898985743522644 0.8912551403045654
42.31654575892857 0.7902306914329529 0.8914746046066284
42.368861607142854 0.790586531162262 0.8917097449302673
42.417689732142854 0.7909179329872131 0.8919292092323303
42.466517857142854 0.7912492156028748 0.892147958278656
42.518833705357146 0.7916040420532227 0.8923822045326233
42.567661830357146 0.7919344902038574 0.8926008343696594
42.616489955357146 0.792264461517334 0.8928188681602478
42.66880580357143 0.7926175594329834 0.8930522203445435
42.71763392857143 0.7929463386535645 0.8932700157165527
42.76646205357143 0.7932751178741455 0.8934876322746277
42.818777901785715 0.7936269640922546 0.8937200903892517
42.867606026785715 0.7939549088478088 0.8939370512962341
42.919921875 0.7943057417869568 0.8941694498062134
42.96875 0.7946328520774841 0.894385576248169
43.017578125 0.7949594259262085 0.8946017026901245
43.069893973214285 0.7953090071678162 0.8948332667350769
43.118722098214285 0.7956346869468689 0.8950487971305847
43.167550223214285 0.7959601283073425 0.8952640891075134
43.21986607142857 0.7963081002235413 0.8954944014549255
43.26869419642857 0.796632707118988 0.8957088589668274
43.31752232142857 0.7969565391540527 0.8959233164787292
43.369838169642854 0.7973034381866455 0.8961530923843384
43.418666294642854 0.7976263761520386 0.8963675498962402
43.467494419642854 0.7979490160942078 0.8965811729431152
43.519810267857146 0.7982941269874573 0.8968100547790527
43.568638392857146 0.7986158132553101 0.8970233201980591
43.617466517857146 0.7989370822906494 0.8972361087799072
43.66978236607143 0.7992808818817139 0.8974640965461731
43.71861049107143 0.7996013164520264 0.8976768851280212
43.76743861607143 0.7999217510223389 0.8978890180587769
43.819754464285715 0.8002644777297974 0.8981161117553711
43.868582589285715 0.800584077835083 0.8983275890350342
43.917410714285715 0.8009028434753418 0.8985387086868286
43.9697265625 0.8012442588806152 0.8987649083137512
44.0185546875 0.8015621900558472 0.8989760279655457
44.0673828125 0.8018801212310791 0.8991866707801819
44.119698660714285 0.8022199273109436 0.8994119763374329
44.168526785714285 0.8025370240211487 0.8996222615242004
44.217354910714285 0.8028533458709717 0.8998317718505859
44.26967075892857 0.8031921982765198 0.9000561833381653
44.31849888392857 0.8035082817077637 0.9002652168273926
44.36732700892857 0.803823709487915 0.9004738330841064
44.419642857142854 0.8041613698005676 0.9006973505020142
44.468470982142854 0.8044759631156921 0.9009053111076355
44.517299107142854 0.8047902584075928 0.9011130928993225
44.569614955357146 0.805126428604126 0.9013357162475586
44.618443080357146 0.8054401874542236 0.9015434980392456
44.67075892857143 0.80577552318573 0.9017660617828369
44.71958705357143 0.8060884475708008 0.9019730091094971
44.76841517857143 0.8064009547233582 0.9021799564361572
44.820731026785715 0.8067353367805481 0.9024015069007874
44.869559151785715 0.8070473074913025 0.9026076197624207
44.918387276785715 0.8073585629463196 0.902813732624054
44.970703125 0.807691752910614 0.9030345678329468
45.01953125 0.8080021739006042 0.9032405018806458
45.068359375 0.8083125948905945 0.9034457802772522
45.120675223214285 0.8086445331573486 0.9036657214164734
45.169503348214285 0.808954119682312 0.903870701789856
45.218331473214285 0.8092633485794067 0.9040751457214355
45.27064732142857 0.8095941543579102 0.9042941927909851
45.31947544642857 0.8099021315574646 0.9044986367225647
45.36830357142857 0.8102100491523743 0.9047024250030518
45.420619419642854 0.8105396032333374 0.9049203991889954
45.469447544642854 0.8108466863632202 0.9051231741905212
45.518275669642854 0.8111531138420105 0.9053259491920471
45.570591517857146 0.811481237411499 0.9055432081222534
45.619419642857146 0.8117870688438416 0.9057453870773315
45.668247767857146 0.8120924830436707 0.9059473276138306
45.72056361607143 0.8124193549156189 0.9061636924743652
45.76939174107143 0.8127239346504211 0.9063653349876404
45.81821986607143 0.8130285143852234 0.9065664410591125
45.870535714285715 0.8133540153503418 0.9067819118499756
45.919363839285715 0.8136575818061829 0.9069830179214478
45.968191964285715 0.8139604926109314 0.9071834087371826
46.0205078125 0.8142846822738647 0.9073979258537292
46.0693359375 0.8145867586135864 0.9075973629951477
46.1181640625 0.814888596534729 0.9077968001365662
46.170479910714285 0.8152113556861877 0.9080104827880859
46.219308035714285 0.8155125379562378 0.908209502696991
46.268136160714285 0.8158129453659058 0.9084081053733826
46.32045200892857 0.8161348104476929 0.9086207151412964
46.36928013392857 0.8164350986480713 0.9088184833526611
46.41810825892857 0.8167346715927124 0.9090162515640259
46.470424107142854 0.8170554637908936 0.9092281460762024
46.519252232142854 0.8173542022705078 0.9094257354736328
46.571568080357146 0.8176742792129517 0.9096367359161377
46.620396205357146 0.8179723620414734 0.9098336696624756
46.669224330357146 0.8182702660560608 0.9100306034088135
46.72154017857143 0.818589448928833 0.9102407693862915
46.77036830357143 0.8188865780830383 0.9104368686676025
46.81919642857143 0.8191836476325989 0.9106329679489136
46.871512276785715 0.8195013403892517 0.9108426570892334
46.920340401785715 0.8197975754737854 0.9110379219055176
46.969168526785715 0.8200938105583191 0.9112331867218018
47.021484375 0.8204103112220764 0.9114420413970947
47.0703125 0.8207057118415833 0.911636471748352
47.119140625 0.8210003972053528 0.9118309020996094
47.171456473214285 0.8213160037994385 0.9120391011238098
47.220284598214285 0.821610152721405 0.9122326970100403
47.269112723214285 0.8219038844108582 0.9124262928962708
47.32142857142857 0.8222180008888245 0.9126332998275757
47.37025669642857 0.8225108981132507 0.9128260612487793
47.41908482142857 0.822803795337677 0.9130188226699829
47.471400669642854 0.8231174349784851 0.9132250547409058
47.520228794642854 0.8234094977378845 0.9134169816970825
47.569056919642854 0.8237015604972839 0.9136089086532593
47.621372767857146 0.8240143656730652 0.9138141870498657
47.670200892857146 0.8243055939674377 0.9140052795410156
47.719029017857146 0.8245968222618103 0.9141963720321655
47.77134486607143 0.8249087333679199 0.914401113986969
47.82017299107143 0.8251991271972656 0.9145917892456055
47.86900111607143 0.8254895210266113 0.9147820472717285
47.921316964285715 0.8258000016212463 0.9149858951568604
47.970145089285715 0.8260895609855652 0.9151758551597595
48.018973214285715 0.8263789415359497 0.9153652787208557
48.0712890625 0.826688289642334 0.9155682325363159
48.1201171875 0.826977014541626 0.9157572388648987
48.1689453125 0.8272651433944702 0.915945827960968
48.221261160714285 0.8275735974311829 0.9161478877067566
48.270089285714285 0.827861487865448 0.916336178779602
48.32240513392857 0.8281692266464233 0.916537344455719
48.37123325892857 0.8284562826156616 0.9167250990867615
48.42006138392857 0.8287433385848999 0.916912853717804
48.472377232142854 0.8290502429008484 0.9171140193939209
48.521205357142854 0.8293364644050598 0.9173010587692261
48.570033482142854 0.8296226859092712 0.9174879789352417
48.622349330357146 0.8299286961555481 0.917688250541687
48.671177455357146 0.8302140831947327 0.9178746342658997
48.720005580357146 0.8304994702339172 0.9180607199668884
48.77232142857143 0.8308045864105225 0.9182600975036621
48.82114955357143 0.8310891389846802 0.9184460639953613
48.86997767857143 0.8313735723495483 0.9186313152313232
48.922293526785715 0.8316775560379028 0.9188297986984253
48.971121651785715 0.8319612741470337 0.9190150499343872
49.019949776785715 0.832244873046875 0.9191994667053223
49.072265625 0.8325479626655579 0.9193970561027527
49.12109375 0.8328308463096619 0.9195814728736877
49.169921875 0.8331136107444763 0.9197654128074646
49.222237723214285 0.8334158062934875 0.9199621081352234
49.271065848214285 0.8336978554725647 0.9201455116271973
49.319893973214285 0.8339798450469971 0.9203282594680786
49.37220982142857 0.8342811465263367 0.9205240607261658
49.42103794642857 0.834562361240387 0.9207068085670471
49.46986607142857 0.8348435759544373 0.9208890199661255
49.522181919642854 0.8351442217826843 0.921083927154541
49.571010044642854 0.8354246020317078 0.9212654232978821
49.619838169642854 0.8357049822807312 0.9214465022087097
49.672154017857146 0.8360050916671753 0.9216405153274536
49.720982142857146 0.8362846374511719 0.9218215942382812
49.769810267857146 0.8365641832351685 0.9220026731491089
49.82212611607143 0.8368628621101379 0.9221959710121155
49.87095424107143 0.8371413946151733 0.9223762154579163
49.91978236607143 0.8374192714691162 0.922556459903717
49.972098214285715 0.8377169966697693 0.9227491617202759
50.02092633928571 0.8379941582679749 0.9229285717010498
50.0732421875 0.8382909893989563 0.9231207966804504
50.1220703125 0.8385676741600037 0.9233002066612244
50.1708984375 0.8388438820838928 0.9234796166419983
50.22321428571429 0.8391398191452026 0.9236716628074646
50.27204241071429 0.8394156098365784 0.9238502383232117
50.32087053571429 0.8396909832954407 0.9240285158157349
50.37318638392857 0.8399860262870789 0.9242189526557922
50.42201450892857 0.8402606844902039 0.9243966937065125
50.47084263392857 0.8405352234840393 0.9245744347572327
50.52315848214286 0.840829074382782 0.9247643351554871
50.57198660714286 0.8411027789115906 0.9249412417411804
50.62081473214286 0.8413764238357544 0.925118088722229
50.67313058035714 0.8416687846183777 0.9253067374229431
50.72195870535714 0.8419416546821594 0.9254828095436096
50.77078683035714 0.8422142863273621 0.9256588816642761
50.82310267857143 0.8425057530403137 0.9258475303649902
50.87193080357143 0.8427777886390686 0.9260230660438538
50.92075892857143 0.8430498242378235 0.9261983036994934
50.97307477678571 0.8433408737182617 0.9263860583305359
51.02190290178571 0.8436120748519897 0.9265608787536621
51.07073102678571 0.8438832759857178 0.9267352819442749
51.123046875 0.8441733121871948 0.9269221425056458
51.171875 0.844443678855896 0.927096426486969
51.220703125 0.8447135090827942 0.9272699952125549
51.27301897321429 0.845002293586731 0.9274559617042542
51.32184709821429 0.8452718257904053 0.9276295304298401
51.37067522321429 0.8455410003662109 0.9278024435043335
51.42299107142857 0.8458288908004761 0.9279875159263611
51.47181919642857 0.8460975885391235 0.9281602501869202
51.52064732142857 0.8463655710220337 0.9283322095870972
51.57296316964286 0.8466525673866272 0.9285163879394531
51.62179129464286 0.8469202518463135 0.9286882877349854
51.67061941964286 0.8471872806549072 0.9288601875305176
51.72293526785714 0.8474733829498291 0.9290435910224915
51.77176339285714 0.8477402925491333 0.9292146563529968
51.82407924107143 0.8480255007743835 0.9293979406356812
51.87290736607143 0.8482916951179504 0.9295682311058044
51.92173549107143 0.848557710647583 0.929738461971283
51.97405133928571 0.8488420248031616 0.9299208521842957
52.02287946428571 0.8491073846817017 0.9300910830497742
52.07170758928571 0.8493724465370178 0.9302613139152527
52.1240234375 0.8496558666229248 0.9304431080818176
52.1728515625 0.849920392036438 0.9306125044822693
52.2216796875 0.8501846790313721 0.930781900882721
52.27399553571429 0.8504672050476074 0.9309630393981934
52.32282366071429 0.8507308959960938 0.9311316013336182
52.37165178571429 0.8509940505027771 0.931300163269043
52.42396763392857 0.8512756824493408 0.9314807057380676
52.47279575892857 0.8515382409095764 0.9316484332084656
52.52162388392857 0.851800262928009 0.9318161606788635
52.57393973214286 0.8520810008049011 0.9319958090782166
52.62276785714286 0.8523428440093994 0.9321627020835876
52.67159598214286 0.8526040315628052 0.9323295950889587
52.72391183035714 0.8528838753700256 0.9325084090232849
52.77273995535714 0.8531448245048523 0.932675302028656
52.82156808035714 0.8534051775932312 0.932841420173645
52.87388392857143 0.85368412733078 0.9330193400382996
52.92271205357143 0.853943943977356 0.933185338973999
52.97154017857143 0.854203462600708 0.9333505630493164
53.02385602678571 0.8544815182685852 0.9335275888442993
53.07268415178571 0.8547403812408447 0.9336928129196167
53.12151227678571 0.8549990653991699 0.9338580369949341
53.173828125 0.8552762269973755 0.9340342283248901
53.22265625 0.8555343747138977 0.9341986179351807
53.271484375 0.855792224407196 0.9343630075454712
53.32380022321429 0.85606849193573 0.9345384836196899
53.37262834821429 0.8563255071640015 0.9347020387649536
53.42145647321429 0.856582522392273 0.9348655939102173
53.47377232142857 0.856857419013977 0.9350408315658569
53.52260044642857 0.8571135997772217 0.9352040886878967
53.57491629464286 0.8573880791664124 0.9353784322738647
53.62374441964286 0.8576434850692749 0.9355411529541016
53.67257254464286 0.8578988313674927 0.9357038736343384
53.72488839285714 0.8581722974777222 0.9358776211738586
53.77371651785714 0.8584268093109131 0.9360395073890686
53.82254464285714 0.858681321144104 0.9362013936042786
53.87486049107143 0.8589536547660828 0.936374843120575
53.92368861607143 0.8592073321342468 0.9365367293357849
53.97251674107143 0.8594610095024109 0.9366979598999023
54.02483258928571 0.8597319722175598 0.9368705153465271
54.07366071428571 0.859984815120697 0.9370315670967102
54.12248883928571 0.8602369427680969 0.9371917843818665
54.1748046875 0.8605069518089294 0.9373634457588196
54.2236328125 0.8607589602470398 0.9375236630439758
54.2724609375 0.8610104918479919 0.9376838803291321
54.32477678571429 0.8612796068191528 0.937855064868927
54.37360491071429 0.8615307807922363 0.9380144476890564
54.42243303571429 0.861781120300293 0.9381738305091858
54.47474888392857 0.8620493412017822 0.9383445382118225
54.52357700892857 0.8622996807098389 0.938503086566925
54.57240513392857 0.8625494241714478 0.9386616349220276
54.62472098214286 0.8628167510032654 0.9388315081596375
54.67354910714286 0.8630662560462952 0.93899005651474
54.72237723214286 0.863315224647522 0.9391486048698425
54.77469308035714 0.863581657409668 0.9393177628517151
54.82352120535714 0.8638303279876709 0.9394754767417908
54.87234933035714 0.8640786409378052 0.9396331906318665
54.92466517857143 0.8643441796302795 0.9398019313812256
54.97349330357143 0.8645920157432556 0.9399588108062744
55.02232142857143 0.8648398518562317 0.9401156902313232
55.07463727678571 0.8651049137115479 0.9402837753295898
55.12346540178571 0.8653519153594971 0.9404402375221252
55.17229352678571 0.8655989170074463 0.9405962824821472
55.224609375 0.8658628463745117 0.9407634735107422
55.2734375 0.8661090135574341 0.9409193396568298
55.322265625 0.8663551807403564 0.941074550151825
55.37458147321429 0.8666180372238159 0.9412408471107483
55.42340959821429 0.8668633699417114 0.9413960576057434
55.47572544642857 0.8671260476112366 0.9415615200996399
55.52455357142857 0.8673705458641052 0.9417158961296082
55.57338169642857 0.8676150441169739 0.9418702721595764
55.62569754464286 0.8678770065307617 0.9420350790023804
55.67452566964286 0.8681207299232483 0.9421886205673218
55.72335379464286 0.8683643937110901 0.9423421621322632
55.77566964285714 0.8686254620552063 0.9425066709518433
55.82449776785714 0.868868350982666 0.9426599144935608
55.87332589285714 0.869111180305481 0.9428126215934753
55.92564174107143 0.8693713545799255 0.9429762363433838
55.97446986607143 0.869613528251648 0.9431285858154297
56.02329799107143 0.869855523109436 0.9432804584503174
56.07561383928571 0.870114803314209 0.9434431791305542
56.12444196428571 0.8703564405441284 0.9435950517654419
56.17327008928571 0.8705976009368896 0.9437469244003296
56.2255859375 0.870855987071991 0.9439094662666321
56.2744140625 0.8710968494415283 0.9440605044364929
56.3232421875 0.8713371753692627 0.9442115426063538
56.37555803571429 0.8715946674346924 0.944373369216919
56.42438616071429 0.8718349933624268 0.9445236325263977
56.47321428571429 0.8720746636390686 0.9446738362312317
56.52553013392857 0.8723312616348267 0.9448347687721252
56.57435825892857 0.8725706934928894 0.9449849724769592
56.62318638392857 0.8728093504905701 0.9451351761817932
56.67550223214286 0.8730650544166565 0.9452953338623047
56.72433035714286 0.8733037114143372 0.9454447031021118
56.77315848214286 0.873541533946991 0.945594072341919
56.82547433035714 0.8737963438034058 0.9457536935806274
56.87430245535714 0.8740341663360596 0.9459022283554077
56.92313058035714 0.8742716908454895 0.946050763130188
56.97544642857143 0.8745256066322327 0.9462099075317383
57.02427455357143 0.8747625946998596 0.9463580846786499
57.07310267857143 0.8749995827674866 0.9465057849884033
57.12541852678571 0.875252902507782 0.946664035320282
57.17424665178571 0.8754890561103821 0.9468114376068115
57.2265625 0.8757420778274536 0.9469687938690186
57.275390625 0.8759777545928955 0.9471156597137451
57.32421875 0.8762130737304688 0.9472625255584717
57.37653459821429 0.8764652013778687 0.9474198818206787
57.42536272321429 0.8767005205154419 0.9475661516189575
57.47419084821429 0.8769354820251465 0.9477121829986572
57.52650669642857 0.8771867156028748 0.9478686451911926
57.57533482142857 0.8774212002754211 0.9480146765708923
57.62416294642857 0.877655029296875 0.9481598734855652
57.67647879464286 0.8779053688049316 0.948315441608429
57.72530691964286 0.8781390190124512 0.9484606385231018
57.77413504464286 0.878372073173523 0.9486058354377747
57.82645089285714 0.878621518611908 0.9487611651420593
57.87527901785714 0.8788543343544006 0.9489055275917053
57.92410714285714 0.8790864944458008 0.9490498900413513
57.97642299107143 0.8793350458145142 0.9492045640945435
58.02525111607143 0.87956702709198 0.9493486881256104
58.07407924107143 0.8797990083694458 0.9494922161102295
58.12639508928571 0.8800466656684875 0.94964599609375
58.17522321428571 0.8802778124809265 0.9497895240783691
58.22405133928571 0.8805087804794312 0.9499327540397644
58.2763671875 0.8807555437088013 0.9500856399536133
58.3251953125 0.8809858560562134 0.9502283334732056
58.3740234375 0.8812161684036255 0.9503709673881531
58.42633928571429 0.8814620971679688 0.9505229592323303
58.47516741071429 0.881691575050354 0.9506648182868958
58.52399553571429 0.8819210529327393 0.9508066773414612
58.57631138392857 0.8821667432785034 0.9509586691856384
58.62513950892857 0.8823953866958618 0.9511001110076904
58.67396763392857 0.8826240301132202 0.951241135597229
58.72628348214286 0.8828690052032471 0.9513922333717346
58.77511160714286 0.8830971121788025 0.9515332579612732
58.82393973214286 0.883324921131134 0.951673686504364
58.87625558035714 0.8835690021514893 0.951823890209198
58.92508370535714 0.8837963938713074 0.9519640803337097
58.97739955357143 0.884039580821991 0.9521142840385437
59.02622767857143 0.8842665553092957 0.9522541165351868
59.07505580357143 0.8844931721687317 0.9523934721946716
59.12737165178571 0.8847354650497437 0.952542781829834
59.17619977678571 0.8849616050720215 0.9526821374893188
59.22502790178571 0.8851875066757202 0.9528207778930664
59.27734375 0.8854289054870605 0.9529691934585571
59.326171875 0.8856542110443115 0.9531077146530151
59.375 0.8858795166015625 0.9532462358474731
59.42731584821429 0.886120080947876 0.9533941149711609
59.47614397321429 0.8863445520401001 0.953531801700592
59.52497209821429 0.8865690231323242 0.9536694884300232
59.57728794642857 0.8868091702461243 0.9538170099258423
59.62611607142857 0.8870328068733215 0.9539538621902466
59.67494419642857 0.8872564435005188 0.9540907144546509
59.72726004464286 0.8874960541725159 0.9542373418807983
59.77608816964286 0.8877189755439758 0.9543735384941101
59.82491629464286 0.8879417777061462 0.9545095562934875
59.87723214285714 0.8881804347038269 0.9546552896499634
59.92606026785714 0.8884024024009705 0.9547905921936035
59.97488839285714 0.888624370098114 0.9549257755279541
60.02720424107143 0.8888621926307678 0.9550706148147583
60.07603236607143 0.8890838623046875 0.9552057981491089
60.12486049107143 0.8893049955368042 0.9553408026695251
60.17717633928571 0.8895419239997864 0.9554847478866577
60.22600446428571 0.8897628784179688 0.9556190967559814
60.27483258928571 0.8899831771850586 0.9557534456253052
60.3271484375 0.8902192115783691 0.9558966159820557
60.3759765625 0.8904388546943665 0.9560301303863525
60.4248046875 0.8906583189964294 0.9561636447906494
60.47712053571429 0.8908934593200684 0.9563066959381104
60.52594866071429 0.8911129236221313 0.9564394950866699
60.57477678571429 0.8913321495056152 0.9565721750259399
60.62709263392857 0.8915663957595825 0.9567143321037292
60.67592075892857 0.8917850255966187 0.9568468928337097
60.72823660714286 0.8920192718505859 0.9569881558418274
60.77706473214286 0.8922371864318848 0.9571200013160706
60.82589285714286 0.892454981803894 0.9572518467903137
60.87820870535714 0.8926883339881897 0.9573926329612732
60.92703683035714 0.8929060101509094 0.9575236439704895
60.97586495535714 0.8931229710578918 0.9576546549797058
61.02818080357143 0.8933554291725159 0.9577947854995728
61.07700892857143 0.8935723900794983 0.9579249620437622
61.12583705357143 0.8937885761260986 0.9580551385879517
61.17815290178571 0.894020140171051 0.9581946134567261
61.22698102678571 0.8942362666130066 0.9583247900009155
61.27580915178571 0.8944520354270935 0.9584543108940125
61.328125 0.8946827054023743 0.9585928916931152
61.376953125 0.894897997379303 0.9587222337722778
61.42578125 0.8951132893562317 0.9588515162467957
61.47809709821429 0.8953434228897095 0.9589892029762268
61.52692522321429 0.8955578804016113 0.9591177105903625
61.57575334821429 0.8957723379135132 0.9592462182044983
61.62806919642857 0.8960021138191223 0.9593839049339294
61.67689732142857 0.8962161540985107 0.9595124125480652
61.72572544642857 0.8964297771453857 0.9596403241157532
61.77804129464286 0.8966586589813232 0.9597771167755127
61.82686941964286 0.8968722224235535 0.9599047899246216
61.87569754464286 0.8970850110054016 0.9600324630737305
61.92801339285714 0.8973129987716675 0.9601684212684631
61.97684151785714 0.8975257277488708 0.9602952599525452
62.02566964285714 0.8977376818656921 0.9604220986366272
62.07798549107143 0.8979647755622864 0.9605579972267151
62.12681361607143 0.8981767296791077 0.960684597492218
62.17564174107143 0.8983882665634155 0.9608106017112732
62.22795758928571 0.8986144661903381 0.9609456062316895
62.27678571428571 0.8988255858421326 0.9610711932182312
62.32561383928571 0.899036705493927 0.9611963629722595
62.3779296875 0.8992622494697571 0.9613304734230042
62.4267578125 0.8994725346565247 0.9614556431770325
62.4755859375 0.8996828198432922 0.961580753326416
62.52790178571429 0.8999080061912537 0.961713969707489
62.57672991071429 0.9001174569129944 0.9618383049964905
62.62904575892857 0.9003418684005737 0.9619715213775635
62.67787388392857 0.9005513191223145 0.9620952010154724
62.72670200892857 0.9007599949836731 0.962218701839447
62.77901785714286 0.9009835124015808 0.9623510241508484
62.82784598214286 0.9011921286582947 0.962474524974823
62.87667410714286 0.9014007449150085 0.9625979661941528
62.92898995535714 0.9016240239143372 0.9627293944358826
62.97781808035714 0.9018318057060242 0.9628520607948303
63.02664620535714 0.9020395874977112 0.9629747271537781
63.07896205357143 0.9022622108459473 0.9631059765815735
63.12779017857143 0.9024694561958313 0.9632278084754944
63.17661830357143 0.9026764035224915 0.9633496403694153
63.22893415178571 0.9028981328010559 0.9634801745414734
63.27776227678571 0.9031043648719788 0.9636013507843018
63.32659040178571 0.9033104777336121 0.9637223482131958
63.37890625 0.9035313129425049 0.9638519883155823
63.427734375 0.9037374258041382 0.9639729857444763
63.4765625 0.9039434790611267 0.9640939831733704
63.52887834821429 0.9041634202003479 0.9642230272293091
63.57770647321429 0.9043686985969543 0.9643431901931763
63.62653459821429 0.9045739769935608 0.9644633531570435
63.67885044642857 0.9047932624816895 0.9645918011665344
63.72767857142857 0.904997706413269 0.9647111296653748
63.77650669642857 0.9052021503448486 0.9648304581642151
63.82882254464286 0.9054211974143982 0.9649583101272583
63.87765066964286 0.9056249260902405 0.9650776386260986
63.92647879464286 0.9058285355567932 0.965196967124939
63.97879464285714 0.9060466885566711 0.9653244018554688
64.02762276785714 0.9062500596046448 0.9654428958892822
64.07645089285714 0.9064528346061707 0.9655613899230957
64.12876674107143 0.906670093536377 0.9656883478164673
64.17759486607143 0.9068728685379028 0.9658061861991882
64.22642299107143 0.9070751667022705 0.9659238457679749
64.27873883928571 0.9072915315628052 0.9660499095916748
64.32756696428571 0.9074934720993042 0.9661675691604614
64.3798828125 0.9077098369598389 0.9662936329841614
64.4287109375 0.9079110622406006 0.966410756111145
64.4775390625 0.9081121683120728 0.9665275812149048
64.52985491071429 0.9083276391029358 0.9666527509689331
64.57868303571429 0.908528745174408 0.9667692184448242
64.62751116071429 0.9087290167808533 0.9668852090835571
64.67982700892857 0.9089435935020447 0.9670094847679138
64.72865513392857 0.90914386510849 0.9671254754066467
64.77748325892857 0.9093436002731323 0.9672414660453796
64.82979910714286 0.9095572829246521 0.9673653244972229
64.87862723214286 0.9097567200660706 0.967480480670929
64.92745535714286 0.9099559187889099 0.967595636844635
64.97977120535714 0.9101687073707581 0.9677181243896484
65.02859933035714 0.9103673100471497 0.9678324460983276
65.07742745535714 0.9105659127235413 0.9679467678070068
65.12974330357143 0.9107782244682312 0.9680692553520203
65.17857142857143 0.910975992679596 0.9681829214096069
65.22739955357143 0.9111737608909607 0.9682964086532593
65.27971540178571 0.9113855957984924 0.9684180021286011
65.32854352678571 0.9115825295448303 0.9685314893722534
65.37737165178571 0.9117794632911682 0.968644917011261
65.4296875 0.9119904637336731 0.9687656164169312
65.478515625 0.9121867418289185 0.9688782691955566
65.52734375 0.9123828411102295 0.9689909219741821
65.57965959821429 0.9125929474830627 0.9691116213798523
65.62848772321429 0.9127890467643738 0.9692240357398987
65.67731584821429 0.9129845499992371 0.9693358540534973
65.72963169642857 0.9131937623023987 0.9694556593894958
65.77845982142857 0.9133890271186829 0.9695674777030945
65.82728794642857 0.9135839343070984 0.9696785807609558
65.87960379464286 0.9137922525405884 0.9697974920272827
65.92843191964286 0.9139866828918457 0.9699084758758545
65.97726004464286 0.9141810536384583 0.9700194597244263
66.02957589285714 0.9143884778022766 0.9701383709907532
66.07840401785714 0.9145820736885071 0.9702486395835876
66.13071986607143 0.9147894978523254 0.9703666567802429
66.17954799107143 0.9149824976921082 0.9704768061637878
66.22837611607143 0.9151752591133118 0.9705865979194641
66.28069196428571 0.9153817892074585 0.9707037210464478
66.32952008928571 0.9155740737915039 0.9708130359649658
66.37834821428571 0.9157660007476807 0.9709223508834839
66.4306640625 0.9159716367721558 0.9710394740104675
66.4794921875 0.9161635637283325 0.9711482524871826
66.5283203125 0.9163549542427063 0.9712567329406738
66.58063616071429 0.9165596961975098 0.9713729619979858
66.62946428571429 0.9167507886886597 0.9714811444282532
66.67829241071429 0.9169418811798096 0.9715887904167175
66.73060825892857 0.9171461462974548 0.9717041254043579
66.77943638392857 0.9173364043235779 0.9718117713928223
66.82826450892857 0.9175266623497009 0.9719194173812866
66.88058035714286 0.9177300333976746 0.972034752368927
66.92940848214286 0.9179194569587708 0.9721416234970093
66.97823660714286 0.9181088805198669 0.9722484350204468
67.03055245535714 0.9183117151260376 0.9723628759384155
67.07938058035714 0.9185003042221069 0.972469687461853
67.12820870535714 0.9186888933181763 0.9725762605667114
67.18052455357143 0.9188909530639648 0.9726898074150085
67.22935267857143 0.9190795421600342 0.9727957844734192
67.27818080357143 0.9192675948143005 0.9729017615318298
67.33049665178571 0.9194687604904175 0.973015308380127
67.37932477678571 0.91965651512146 0.9731205105781555
67.42815290178571 0.9198441505432129 0.9732256531715393
67.48046875 0.9200444221496582 0.9733383059501648
67.529296875 0.9202313423156738 0.9734433889389038
67.578125 0.9204182624816895 0.9735476970672607
67.63044084821429 0.9206182956695557 0.9736594557762146
67.67926897321429 0.9208043813705444 0.9737637639045715
67.72809709821429 0.9209904670715332 0.9738680720329285
67.78041294642857 0.9211898446083069 0.9739794731140137
67.82924107142857 0.9213759303092957 0.9740829467773438
67.88155691964286 0.9215744733810425 0.974193811416626
67.93038504464286 0.9217597246170044 0.9742971658706665
67.97921316964286 0.9219449758529663 0.9743998050689697
68.03152901785714 0.9221429228782654 0.9745097756385803
68.08035714285714 0.9223273396492004 0.9746124148368835
68.12918526785714 0.9225117564201355 0.9747150540351868
68.18150111607143 0.9227093458175659 0.9748250246047974
68.23032924107143 0.922893226146698 0.9749271273612976
68.27915736607143 0.9230768084526062 0.975028932094574
68.33147321428571 0.923273503780365 0.9751380085945129
68.38030133928571 0.9234570860862732 0.975239634513855
68.42912946428571 0.9236404895782471 0.9753406047821045
68.4814453125 0.9238362908363342 0.9754487872123718
68.5302734375 0.9240190386772156 0.9755497574806213
68.5791015625 0.9242017865180969 0.9756507277488708
68.63141741071429 0.9243975877761841 0.9757589101791382
68.68024553571429 0.9245800375938416 0.9758596420288086
68.72907366071429 0.924761950969696 0.9759597778320312
68.78138950892857 0.9249568581581116 0.976067066192627
68.83021763392857 0.9251387715339661 0.9761672019958496
68.87904575892857 0.9253204464912415 0.9762668013572693
68.93136160714286 0.9255144596099854 0.9763731956481934
68.98018973214286 0.925695538520813 0.9764724969863892
69.02901785714286 0.9258766174316406 0.976571798324585
69.08133370535714 0.9260706305503845 0.976678192615509
69.13016183035714 0.9262513518333435 0.9767767190933228
69.17898995535714 0.9264315962791443 0.9768751859664917
69.23130580357143 0.9266247153282166 0.9769806861877441
69.28013392857143 0.9268049597740173 0.9770791530609131
69.32896205357143 0.926984965801239 0.9771773815155029
69.38127790178571 0.9271771907806396 0.9772819876670837
69.43010602678571 0.9273566007614136 0.9773796200752258
69.47893415178571 0.9275360107421875 0.9774772524833679
69.53125 0.9277276992797852 0.9775818586349487
69.580078125 0.9279062747955322 0.9776790142059326
69.62890625 0.9280848503112793 0.9777758121490479
69.68122209821429 0.9282758235931396 0.977879524230957
69.73005022321429 0.9284535646438599 0.9779760241508484
69.78236607142857 0.9286440014839172 0.9780788421630859
69.83119419642857 0.9288217425346375 0.9781748056411743
69.88002232142857 0.9289988875389099 0.9782707691192627
69.93233816964286 0.9291884303092957 0.9783734679222107
69.98116629464286 0.929365336894989 0.9784685969352722
70.02999441964286 0.9295419454574585 0.9785637259483337
70.08231026785714 0.9297305941581726 0.9786656498908997
70.13113839285714 0.9299066662788391 0.9787607192993164
70.17996651785714 0.9300827383995056 0.9788550138473511
70.23228236607143 0.9302710890769958 0.9789560437202454
70.28111049107143 0.9304463267326355 0.97905033826828
70.32993861607143 0.9306215643882751 0.9791444540023804
70.38225446428571 0.9308093190193176 0.979244589805603
70.43108258928571 0.930984377861023 0.9793380498886108
70.47991071428571 0.9311587810516357 0.9794315099716187
70.5322265625 0.9313456416130066 0.979530930519104
70.5810546875 0.9315200448036194 0.979623556137085
70.6298828125 0.9316942691802979 0.9797161817550659
70.68219866071429 0.9318802356719971 0.9798154234886169
70.73102678571429 0.932053804397583 0.9799080491065979
70.77985491071429 0.932227373123169 0.9799998998641968
70.83217075892857 0.9324133396148682 0.9800982475280762
70.88099888392857 0.9325866103172302 0.9801900386810303
70.92982700892857 0.9327593445777893 0.9802814722061157
70.98214285714286 0.9329444169998169 0.9803789258003235
71.03097098214286 0.933117151260376 0.9804698824882507
71.07979910714286 0.9332894682884216 0.980560839176178
71.13211495535714 0.9334736466407776 0.9806582927703857
71.18094308035714 0.9336455464363098 0.9807485342025757
71.22977120535714 0.9338171482086182 0.9808386564254761
71.28208705357143 0.9340004324913025 0.9809352159500122
71.33091517857143 0.9341714978218079 0.9810253381729126
71.37974330357143 0.9343425631523132 0.9811151027679443
71.43205915178571 0.9345258474349976 0.9812107682228088
71.48088727678571 0.9346963167190552 0.9813000559806824
71.533203125 0.9348787069320679 0.9813957214355469
71.58203125 0.9350489377975464 0.9814850091934204
71.630859375 0.9352191686630249 0.9815735220909119
71.68317522321429 0.935401201248169 0.9816682934761047
71.73200334821429 0.9355705976486206 0.9817567467689514
71.78083147321429 0.9357399940490723 0.9818452000617981
71.83314732142857 0.9359214901924133 0.9819391369819641
71.88197544642857 0.9360905289649963 0.9820267558097839
71.93080357142857 0.9362590909004211 0.9821143746376038
71.98311941964286 0.9364396929740906 0.982208251953125
72.03194754464286 0.9366082549095154 0.9822958707809448
72.08077566964286 0.936776340007782 0.9823830723762512
72.13309151785714 0.9369560480117798 0.9824760556221008
72.18191964285714 0.9371237754821777 0.9825628399848938
72.23074776785714 0.9372915029525757 0.9826490879058838
72.28306361607143 0.937470555305481 0.9827411770820618
72.33189174107143 0.937637448310852 0.9828271269798279
72.38071986607143 0.9378043413162231 0.982913076877594
72.43303571428571 0.9379829168319702 0.983005166053772
72.48186383928571 0.9381489753723145 0.9830909967422485
72.53069196428571 0.9383150339126587 0.9831761121749878
72.5830078125 0.9384929537773132 0.9832673072814941
72.6318359375 0.9386581778526306 0.9833524227142334
72.6806640625 0.938823401927948 0.9834372997283936
72.73297991071429 0.9390004277229309 0.9835276007652283
72.78180803571429 0.9391656517982483 0.9836118817329407
72.83063616071429 0.9393306970596313 0.9836961627006531
72.88295200892857 0.9395068287849426 0.9837864637374878
72.93178013392857 0.9396712183952332 0.9838700890541077
72.98060825892857 0.9398356080055237 0.9839535355567932
73.03292410714286 0.9400115609169006 0.9840429425239563
73.08175223214286 0.9401751160621643 0.9841263890266418
73.13058035714286 0.940338671207428 0.9842095971107483
73.18289620535714 0.9405139088630676 0.9842981100082397
73.23172433035714 0.9406774640083313 0.9843807220458984
73.28404017857143 0.9408518075942993 0.9844692349433899
73.33286830357143 0.9410145282745361 0.9845518469810486
73.38169642857143 0.941177248954773 0.9846336841583252
73.43401227678571 0.9413515329360962 0.984721302986145
73.48284040178571 0.9415134191513062 0.9848030805587769
73.53166852678571 0.9416753053665161 0.9848840832710266
73.583984375 0.9418487548828125 0.9849708080291748
73.6328125 0.9420106410980225 0.9850517511367798
73.681640625 0.9421719312667847 0.9851326942443848
73.73395647321429 0.9423444867134094 0.9852190017700195
73.78278459821429 0.9425055384635925 0.9852991104125977
73.83161272321429 0.9426664710044861 0.9853792190551758
73.88392857142857 0.9428381323814392 0.9854650497436523
73.93275669642857 0.9429983496665955 0.9855451583862305
73.98158482142857 0.9431585669517517 0.9856244325637817
74.03390066964286 0.9433302283287048 0.9857093691825867
74.08272879464286 0.9434896111488342 0.9857886433601379
74.13155691964286 0.9436489939689636 0.9858679175376892
74.18387276785714 0.9438197612762451 0.9859528541564941
74.23270089285714 0.9439791440963745 0.9860312938690186
74.28152901785714 0.9441385269165039 0.986109733581543
74.33384486607143 0.9443084001541138 0.9861937761306763
74.38267299107143 0.9444669485092163 0.9862722158432007
74.43150111607143 0.9446254968643188 0.9863500595092773
74.48381696428571 0.9447953701019287 0.986433207988739
74.53264508928571 0.9449532628059387 0.9865108132362366
74.58147321428571 0.9451109766960144 0.9865884184837341
74.6337890625 0.9452799558639526 0.986671507358551
74.6826171875 0.9454376697540283 0.9867482781410217
74.7314453125 0.9455950260162354 0.9868250489234924
74.78376116071429 0.945763111114502 0.9869073033332825
74.83258928571429 0.9459199905395508 0.9869840741157532
74.88141741071429 0.9460768699645996 0.987060010433197
74.93373325892857 0.9462447166442871 0.9871413707733154
74.98256138392857 0.9464007616043091 0.9872173070907593
75.03487723214286 0.946567952632904 0.9872986674308777
75.08370535714286 0.946723997592926 0.9873746037483215
75.13253348214286 0.946880042552948 0.9874503016471863
75.18484933035714 0.9470463991165161 0.9875307679176331
75.23367745535714 0.9472016096115112 0.98760586977005
75.28250558035714 0.9473568201065063 0.9876807928085327
75.33482142857143 0.9475231170654297 0.9877603650093079
75.38364955357143 0.9476775527000427 0.987834632396698
75.43247767857143 0.947831928730011 0.9879088997840881
75.48479352678571 0.9479973316192627 0.9879878759384155
75.53362165178571 0.948151707649231 0.9880613088607788
75.58244977678571 0.9483056664466858 0.9881347417831421
75.634765625 0.9484701752662659 0.9882134199142456
75.68359375 0.9486237168312073 0.988286018371582
75.732421875 0.9487772583961487 0.9883586168289185
75.78473772321429 0.9489417672157288 0.9884364008903503
75.83356584821429 0.9490945935249329 0.988508403301239
75.88239397321429 0.9492473006248474 0.9885801672935486
75.93470982142857 0.9494109153747559 0.9886570572853088
75.98353794642857 0.9495636224746704 0.9887288212776184
76.03236607142857 0.949716329574585 0.9888001084327698
76.08468191964286 0.9498795866966248 0.9888761043548584
76.13351004464286 0.9500314593315125 0.9889470338821411
76.18233816964286 0.9501833319664001 0.989017903804779
76.23465401785714 0.950346052646637 0.989093005657196
76.28348214285714 0.9504979252815247 0.9891631007194519
76.33231026785714 0.9506493806838989 0.9892331957817078
76.38462611607143 0.9508112072944641 0.9893082976341248
76.43345424107143 0.950962245464325 0.989378035068512
76.48228236607143 0.951113224029541 0.989447295665741
76.53459821428571 0.9512741565704346 0.9895215034484863
76.58342633928571 0.9514243602752686 0.9895907640457153
76.63225446428571 0.9515745639801025 0.9896594285964966
76.6845703125 0.9517350792884827 0.9897327423095703
76.7333984375 0.9518844485282898 0.9898011684417725
76.78571428571429 0.9520444869995117 0.9898744821548462
76.83454241071429 0.9521938562393188 0.9899429082870483
76.88337053571429 0.952343225479126 0.9900104999542236
76.93568638392857 0.9525027275085449 0.9900829195976257
76.98451450892857 0.9526512622833252 0.990150511264801
77.03334263392857 0.9527997970581055 0.9902178049087524
77.08565848214286 0.9529589414596558 0.9902893304824829
77.13448660714286 0.9531068801879883 0.9903560876846313
77.18331473214286 0.9532545804977417 0.9904228448867798
77.23563058035714 0.9534128308296204 0.9904942512512207
77.28445870535714 0.9535605311393738 0.9905601739883423
77.33328683035714 0.9537082314491272 0.9906260967254639
77.38560267857143 0.9538655877113342 0.9906967282295227
77.43443080357143 0.9540124535560608 0.9907622933387756
77.48325892857143 0.9541593194007874 0.9908273816108704
77.53557477678571 0.9543166756629944 0.9908971190452576
77.58440290178571 0.954463005065918 0.9909622073173523
77.63323102678571 0.9546090364456177 0.991026759147644
77.685546875 0.9547654986381531 0.9910956025123596
77.734375 0.9549115300178528 0.9911598563194275
77.783203125 0.9550573229789734 0.9912241101264954
77.83551897321429 0.9552128911018372 0.9912924766540527
77.88434709821429 0.95535808801651 0.9913558959960938
77.93317522321429 0.9555032849311829 0.9914193153381348
77.98549107142857 0.9556584358215332 0.9914872646331787
78.03431919642857 0.9558027982711792 0.9915503263473511
78.08314732142857 0.9559471607208252 0.9916129112243652
78.13546316964286 0.9561018347740173 0.9916799664497375
78.18429129464286 0.9562461972236633 0.9917421936988831
78.23311941964286 0.9563902020454407 0.9918039441108704
78.28543526785714 0.9565439820289612 0.991870105266571
78.33426339285714 0.9566875100135803 0.9919318556785583
78.38309151785714 0.9568310379981995 0.9919931888580322
78.43540736607143 0.95698481798172 0.9920584559440613
78.48423549107143 0.9571278095245361 0.9921193718910217
78.53306361607143 0.9572705030441284 0.9921801686286926
78.58537946428571 0.9574233889579773 0.99224454164505
78.63420758928571 0.9575660824775696 0.9923046231269836
78.6865234375 0.9577189683914185 0.9923689961433411
78.7353515625 0.957861065864563 0.9924290776252747
78.7841796875 0.9580029249191284 0.9924891591072083
78.83649553571429 0.9581549167633057 0.9925528168678284
78.88532366071429 0.9582967758178711 0.9926120638847351
78.93415178571429 0.9584386348724365 0.9926710724830627
78.98646763392857 0.9585900902748108 0.9927336573600769
79.03529575892857 0.9587311148643494 0.9927920699119568
79.08412388392857 0.9588721394538879 0.9928504824638367
79.13643973214286 0.9590232372283936 0.992913007736206
79.18526785714286 0.9591642618179321 0.9929705858230591
79.23409598214286 0.9593048691749573 0.9930281639099121
79.28641183035714 0.9594550728797913 0.9930898547172546
79.33523995535714 0.959595263004303 0.9931470155715942
79.38406808035714 0.9597354531288147 0.9932037591934204
79.43638392857143 0.9598856568336487 0.9932645559310913
79.48521205357143 0.9600250124931335 0.9933212995529175
79.53404017857143 0.9601643681526184 0.9933780431747437
79.58635602678571 0.9603136777877808 0.9934388399124146
79.63518415178571 0.9604521989822388 0.9934948086738586
79.68401227678571 0.9605907201766968 0.993550717830658
79.736328125 0.9607391357421875 0.9936103224754333
79.78515625 0.9608776569366455 0.9936653971672058
79.833984375 0.961015522480011 0.9937204718589783
79.88630022321429 0.9611630439758301 0.9937794804573059
79.93512834821429 0.9613007307052612 0.9938344359397888
79.98395647321429 0.9614384174346924 0.9938886761665344
80.03627232142857 0.9615850448608398 0.9939467906951904
80.08510044642857 0.9617218971252441 0.9940009713172913
80.13392857142857 0.9618587493896484 0.99405437707901
80.18624441964286 0.9620053768157959 0.9941115975379944
80.23507254464286 0.9621421694755554 0.9941650032997131
80.28390066964286 0.9622781872749329 0.9942184090614319
80.33621651785714 0.9624239206314087 0.9942751526832581
80.38504464285714 0.9625599384307861 0.99432772397995
80.43736049107143 0.962705671787262 0.9943840503692627
80.48618861607143 0.9628409147262573 0.9944359660148621
80.53501674107143 0.9629760980606079 0.9944877028465271
80.58733258928571 0.9631209373474121 0.9945431351661682
80.63616071428571 0.9632558226585388 0.9945948719978333
80.68498883928571 0.9633901715278625 0.994645893573761
80.7373046875 0.9635341167449951 0.9947004318237305
80.7861328125 0.9636684656143188 0.9947513341903687
80.8349609375 0.9638028144836426 0.9948016405105591
80.88727678571429 0.9639463424682617 0.9948552846908569
80.93610491071429 0.9640798568725586 0.9949053525924683
80.98493303571429 0.9642133712768555 0.9949554204940796
81.03724888392857 0.9643564224243164 0.9950087666511536
81.08607700892857 0.9644895195960999 0.995058000087738
81.13490513392857 0.9646221995353699 0.9951072335243225
81.18722098214286 0.9647643566131592 0.995159387588501
81.23604910714286 0.9648970365524292 0.9952077865600586
81.28487723214286 0.9650297164916992 0.9952561855316162
81.33719308035714 0.9651712775230408 0.9953080415725708
81.38602120535714 0.9653031229972839 0.9953561425209045
81.43484933035714 0.9654349684715271 0.9954037070274353
81.48716517857143 0.9655762314796448 0.9954546689987183
81.53599330357143 0.9657073020935059 0.995502233505249
81.58482142857143 0.9658383131027222 0.995549201965332
81.63713727678571 0.9659786820411682 0.9955992698669434
81.68596540178571 0.9661096930503845 0.9956459999084473
81.73479352678571 0.9662401676177979 0.9956927299499512
81.787109375 0.9663796424865723 0.9957420229911804
81.8359375 0.9665098190307617 0.9957879185676575
81.884765625 0.9666399955749512 0.9958338141441345
81.93708147321429 0.966779351234436 0.9958823323249817
81.98590959821429 0.9669086933135986 0.9959273934364319
82.03473772321429 0.9670380353927612 0.9959724545478821
82.08705357142857 0.967176616191864 0.9960207343101501
82.13588169642857 0.9673054218292236 0.9960652589797974
82.18819754464286 0.9674431085586548 0.9961126446723938
82.23702566964286 0.9675716161727905 0.9961568713188171
82.28585379464286 0.9677001237869263 0.9962007403373718
82.33816964285714 0.967837393283844 0.9962472319602966
82.38699776785714 0.9679650664329529 0.9962906241416931
82.43582589285714 0.9680927395820618 0.9963340163230896
82.48814174107143 0.9682295322418213 0.996380090713501
82.53696986607143 0.9683569073677063 0.9964226484298706
82.58579799107143 0.9684837460517883 0.9964652061462402
82.63811383928571 0.9686196446418762 0.9965099692344666
82.68694196428571 0.9687464833259583 0.9965516924858093
82.73577008928571 0.9688733220100403 0.9965934157371521
82.7880859375 0.9690083265304565 0.9966381192207336
82.8369140625 0.9691343307495117 0.9966794848442078
82.8857421875 0.9692603349685669 0.9967203736305237
82.93805803571429 0.9693953394889832 0.9967641830444336
82.98688616071429 0.9695209264755249 0.9968044757843018
83.03571428571429 0.9696460962295532 0.9968445301055908
83.08803013392857 0.9697802066802979 0.9968874454498291
83.13685825892857 0.9699053764343262 0.9969274997711182
83.18568638392857 0.9700301289558411 0.9969675540924072
83.23800223214286 0.9701633453369141 0.9970096945762634
83.28683035714286 0.9702876806259155 0.9970489144325256
83.33565848214286 0.970412015914917 0.9970881342887878
83.38797433035714 0.9705449342727661 0.9971297383308411
83.43680245535714 0.9706684350967407 0.9971681237220764
83.48563058035714 0.9707919359207153 0.9972065091133118
83.53794642857143 0.9709242582321167 0.9972473382949829
83.58677455357143 0.9710472226142883 0.9972848892211914
83.63560267857143 0.9711698889732361 0.9973224401473999
83.68791852678571 0.9713013172149658 0.9973626136779785
83.73674665178571 0.9714239835739136 0.9973993301391602
83.78557477678571 0.9715465307235718 0.9974360466003418
83.837890625 0.9716770648956299 0.9974753856658936
83.88671875 0.9717988967895508 0.9975117444992065
83.93903459821429 0.9719294309616089 0.9975501894950867
83.98786272321429 0.9720512628555298 0.9975860714912415
84.03669084821429 0.9721724390983582 0.9976215362548828
84.08900669642857 0.9723020792007446 0.9976590871810913
84.13783482142857 0.9724230766296387 0.9976941347122192
84.18666294642857 0.9725440740585327 0.997728705406189
84.23897879464286 0.9726737141609192 0.9977653622627258
84.28780691964286 0.9727939963340759 0.9977991580963135
84.33663504464286 0.9729141592979431 0.9978325366973877
84.38895089285714 0.973042905330658 0.9978682994842529
84.43777901785714 0.9731630682945251 0.9979010820388794
84.48660714285714 0.9732825756072998 0.9979336261749268
84.53892299107143 0.973410427570343 0.9979684948921204
84.58775111607143 0.9735297560691833 0.9980010390281677
84.63657924107143 0.9736490845680237 0.9980330467224121
84.68889508928571 0.9737764000892639 0.9980670213699341
84.73772321428571 0.9738948941230774 0.9980987310409546
84.78655133928571 0.9740133881568909 0.9981304407119751
84.8388671875 0.9741403460502625 0.9981638789176941
84.8876953125 0.974258303642273 0.9981947541236877
84.9365234375 0.9743759632110596 0.9982255697250366
84.98883928571429 0.9745020270347595 0.9982577562332153
85.03766741071429 0.9746196866035461 0.9982877969741821
85.08649553571429 0.9747371673583984 0.9983178377151489
85.13881138392857 0.9748623371124268 0.9983500242233276
85.18763950892857 0.9749791622161865 0.9983793497085571
85.23646763392857 0.9750959873199463 0.9984085559844971
85.28878348214286 0.9752211570739746 0.998439610004425
85.33761160714286 0.9753376245498657 0.9984679818153381
85.38643973214286 0.9754536151885986 0.9984963536262512
85.43875558035714 0.9755778908729553 0.9985266923904419
85.48758370535714 0.9756938815116882 0.9985542297363281
85.53641183035714 0.9758098721504211 0.9985817670822144
85.58872767857143 0.975933313369751 0.9986110925674438
85.63755580357143 0.976048469543457 0.9986377954483032
85.68638392857143 0.9761636257171631 0.9986644983291626
85.73869977678571 0.9762868881225586 0.9986931085586548
85.78752790178571 0.9764012098312378 0.9987196922302246
85.83984375 0.9765236973762512 0.9987474083900452
85.888671875 0.9766377806663513 0.9987732768058777
85.9375 0.9767512679100037 0.9987991452217102
85.98981584821429 0.9768728613853455 0.9988262057304382
86.03864397321429 0.9769863486289978 0.9988512396812439
86.08747209821429 0.9770995378494263 0.9988754987716675
86.13978794642857 0.9772202372550964 0.9989014267921448
86.18861607142857 0.9773328900337219 0.9989256262779236
86.23744419642857 0.9774455428123474 0.9989498257637024
86.28976004464286 0.9775662422180176 0.9989750385284424
86.33858816964286 0.9776780605316162 0.9989984035491943
86.38741629464286 0.9777898788452148 0.999021589756012
86.43973214285714 0.9779096841812134 0.999045729637146
86.48856026785714 0.978021502494812 0.9990682601928711
86.53738839285714 0.9781333208084106 0.9990907907485962
86.58970424107143 0.9782528281211853 0.9991147518157959
86.63853236607143 0.9783638119697571 0.9991364479064941
86.68736049107143 0.9784747958183289 0.9991581439971924
86.73967633928571 0.9785937070846558 0.9991809129714966
86.78850446428571 0.978704571723938 0.999201774597168
86.83733258928571 0.9788147211074829 0.9992226362228394
86.8896484375 0.9789327383041382 0.9992449283599854
86.9384765625 0.9790428876876831 0.9992649555206299
86.9873046875 0.979153037071228 0.9992849826812744
87.03962053571429 0.979270339012146 0.9993056058883667
87.08844866071429 0.9793796539306641 0.9993247985839844
87.13727678571429 0.9794889688491821 0.999343752861023
87.18959263392857 0.9796060919761658 0.9993634223937988
87.23842075892857 0.9797154068946838 0.9993817210197449
87.28724888392857 0.9798240661621094 0.9993992447853088
87.33956473214286 0.9799402952194214 0.9994180202484131
87.38839285714286 0.9800487756729126 0.999435544013977
87.43722098214286 0.9801572561264038 0.9994527101516724
87.48953683035714 0.9802733063697815 0.999470591545105
87.53836495535714 0.9803809523582458 0.9994872808456421
87.59068080357143 0.9804962873458862 0.999504566192627
87.63950892857143 0.9806039333343506 0.9995204210281372
87.68833705357143 0.9807109236717224 0.9995362758636475
87.74065290178571 0.9808253645896912 0.9995525479316711
87.78948102678571 0.9809321761131287 0.9995675683021545
87.83830915178571 0.9810389876365662 0.9995824098587036
87.890625 0.9811528325080872 0.9995976090431213
87.939453125 0.9812588095664978 0.9996117949485779
87.98828125 0.9813647866249084 0.9996259808540344
88.04059709821429 0.9814783334732056 0.9996405839920044
88.08942522321429 0.9815835952758789 0.9996539354324341
88.13825334821429 0.9816887378692627 0.9996671676635742
88.19056919642857 0.9818013906478882 0.9996805787086487
88.23939732142857 0.9819062948226929 0.9996930956840515
88.28822544642857 0.9820106029510498 0.9997056126594543
88.34054129464286 0.9821223616600037 0.999718427658081
88.38936941964286 0.9822266697883606 0.999730110168457
88.43819754464286 0.9823309779167175 0.9997416138648987
88.49051339285714 0.9824427366256714 0.9997532367706299
88.53934151785714 0.9825462698936462 0.999764084815979
88.58816964285714 0.9826497435569763 0.9997749328613281
88.64048549107143 0.9827606081962585 0.9997857213020325
88.68931361607143 0.98286372423172 0.9997957348823547
88.73814174107143 0.9829663634300232 0.999805748462677
88.79045758928571 0.9830763339996338 0.9998159408569336
88.83928571428571 0.983178973197937 0.999825119972229
88.88811383928571 0.9832812547683716 0.9998342990875244
88.9404296875 0.9833903312683105 0.9998441338539124
88.9892578125 0.9834921360015869 0.9998525977134705
89.0380859375 0.9835936427116394 0.999860942363739
89.09040178571429 0.9837018251419067 0.9998698234558105
89.13922991071429 0.9838027954101562 0.9998773336410522
89.18805803571429 0.9839037656784058 0.999884843826294
89.24037388392857 0.9840119481086731 0.9998925924301147
89.28920200892857 0.9841122031211853 0.9998992681503296
89.34151785714286 0.984219491481781 0.9999064207077026
89.39034598214286 0.9843196272850037 0.9999128580093384
89.43917410714286 0.9844197630882263 0.9999186992645264
89.49148995535714 0.9845262765884399 0.9999249577522278
89.54031808035714 0.9846255779266357 0.9999307990074158
89.58914620535714 0.9847248792648315 0.9999358057975769
89.64146205357143 0.9848312735557556 0.9999411702156067
89.69029017857143 0.984930157661438 0.999946117401123
89.73911830357143 0.9850286245346069 0.9999502897262573
89.79143415178571 0.9851341247558594 0.9999547600746155
89.84026227678571 0.9852325916290283 0.9999589323997498
89.88909040178571 0.9853307604789734 0.999963104724884
89.94140625 0.9854353666305542 0.9999667406082153
89.990234375 0.9855329990386963 0.9999700784683228
90.0390625 0.9856306314468384 0.9999734163284302
90.09137834821429 0.9857345223426819 0.9999764561653137
90.14020647321429 0.9858313202857971 0.9999789595603943
90.18903459821429 0.9859281182289124 0.9999814629554749
90.24135044642857 0.9860318303108215 0.9999841451644897
90.29017857142857 0.9861279726028442 0.9999866485595703
90.33900669642857 0.9862239360809326 0.9999889135360718
90.39132254464286 0.9863267540931702 0.999990701675415
90.44015066964286 0.9864227175712585 0.9999923706054688
90.48897879464286 0.9865179657936096 0.9999940395355225
90.54129464285714 0.9866198897361755 0.999995231628418
90.59012276785714 0.9867150187492371 0.9999960660934448
90.63895089285714 0.9868097901344299 0.9999969005584717
90.69126674107143 0.9869108200073242 0.9999977946281433
90.74009486607143 0.9870051145553589 0.9999986290931702
90.78892299107143 0.9870994091033936 0.9999990463256836
90.84123883928571 0.9872002601623535 0.9999990463256836
90.89006696428571 0.9872937202453613 0.9999990463256836
90.93889508928571 0.9873871803283691 0.9999990463256836
90.9912109375 0.9874873161315918 0.9999990463256836
91.0400390625 0.9875800013542175 0.9999990463256836
91.09235491071429 0.9876792430877686 0.9999990463256836
91.14118303571429 0.9877718687057495 0.9999990463256836
91.19001116071429 0.9878644943237305 0.9999990463256836
91.24232700892857 0.9879628419876099 0.9999990463256836
91.29115513392857 0.988054633140564 0.9999990463256836
91.33998325892857 0.9881464242935181 0.9999990463256836
91.39229910714286 0.9882441759109497 0.9999990463256836
91.44112723214286 0.988335132598877 0.9999990463256836
91.48995535714286 0.9884260892868042 0.9999990463256836
91.54227120535714 0.9885230660438538 0.9999990463256836
91.59109933035714 0.9886131882667542 0.9999990463256836
91.63992745535714 0.9887033104896545 0.9999990463256836
91.69224330357143 0.9887998700141907 0.9999990463256836
91.74107142857143 0.9888893365859985 0.9999990463256836
91.78989955357143 0.9889786243438721 0.9999990463256836
91.84221540178571 0.9890742897987366 0.9999990463256836
91.89104352678571 0.9891635775566101 0.9999990463256836
91.93987165178571 0.9892522096633911 0.9999990463256836
91.9921875 0.989346981048584 0.9999990463256836
92.041015625 0.9894354343414307 0.9999990463256836
92.08984375 0.9895238280296326 0.9999990463256836
92.14215959821429 0.9896177053451538 0.9999990463256836
92.19098772321429 0.9897053241729736 0.9999990463256836
92.23981584821429 0.9897929430007935 0.9999990463256836
92.29213169642857 0.9898864030838013 0.9999990463256836
92.34095982142857 0.9899731874465942 0.9999990463256836
92.38978794642857 0.9900599718093872 0.9999990463256836
92.44210379464286 0.9901529550552368 0.9999990463256836
92.49093191964286 0.9902395606040955 0.9999990463256836
92.53976004464286 0.9903255105018616 0.9999990463256836
92.59207589285714 0.9904175996780396 0.9999990463256836
92.64090401785714 0.9905035495758057 0.9999990463256836
92.68973214285714 0.9905893802642822 0.9999990463256836
92.74204799107143 0.9906805753707886 0.9999990463256836
92.79087611607143 0.9907656908035278 0.9999990463256836
92.83970424107143 0.9908508062362671 0.9999990463256836
92.89202008928571 0.9909411668777466 0.9999990463256836
92.94084821428571 0.991025447845459 0.9999990463256836
92.9931640625 0.9911157488822937 0.9999990463256836
93.0419921875 0.9911994934082031 0.9999990463256836
93.0908203125 0.9912829399108887 0.9999990463256836
93.14313616071429 0.9913723468780518 0.9999990463256836
93.19196428571429 0.9914554357528687 0.9999990463256836
93.24079241071429 0.9915380477905273 0.9999990463256836
93.29310825892857 0.9916265606880188 0.9999990463256836
93.34193638392857 0.9917091727256775 0.9999990463256836
93.39076450892857 0.9917910099029541 0.9999990463256836
93.44308035714286 0.9918786287307739 0.9999990463256836
93.49190848214286 0.9919600486755371 0.9999990463256836
93.54073660714286 0.9920409917831421 0.9999990463256836
93.59305245535714 0.9921277165412903 0.9999990463256836
93.64188058035714 0.9922086596488953 0.9999990463256836
93.69070870535714 0.9922888875007629 0.9999990463256836
93.74302455357143 0.9923747181892395 0.9999990463256836
93.79185267857143 0.9924548268318176 0.9999990463256836
93.84068080357143 0.9925342798233032 0.9999990463256836
93.89299665178571 0.9926192164421082 0.9999990463256836
93.94182477678571 0.9926984906196594 0.9999990463256836
93.99065290178571 0.9927770495414734 0.9999990463256836
94.04296875 0.9928610920906067 0.9999990463256836
94.091796875 0.9929395318031311 0.9999990463256836
94.140625 0.9930174350738525 0.9999990463256836
94.19294084821429 0.9931005835533142 0.9999990463256836
94.24176897321429 0.9931781888008118 0.9999990463256836
94.29059709821429 0.9932557344436646 0.9999990463256836
94.34291294642857 0.9933379888534546 0.9999990463256836
94.39174107142857 0.9934147596359253 0.9999990463256836
94.44056919642857 0.9934911131858826 0.9999990463256836
94.49288504464286 0.993572473526001 0.9999990463256836
94.54171316964286 0.9936484098434448 0.9999990463256836
94.59054129464286 0.9937243461608887 0.9999990463256836
94.64285714285714 0.9938053488731384 0.9999990463256836
94.69168526785714 0.9938804507255554 0.9999990463256836
94.74400111607143 0.9939609169960022 0.9999990463256836
94.79282924107143 0.9940357208251953 0.9999990463256836
94.84165736607143 0.9941099882125854 0.9999990463256836
94.89397321428571 0.9941895604133606 0.9999990463256836
94.94280133928571 0.9942638278007507 0.9999990463256836
94.99162946428571 0.9943373203277588 0.9999990463256836
95.0439453125 0.9944159984588623 0.9999990463256836
95.0927734375 0.9944894313812256 0.9999990463256836
95.1416015625 0.9945624470710754 0.9999990463256836
95.19391741071429 0.9946402311325073 0.9999990463256836
95.24274553571429 0.9947128295898438 0.9999990463256836
95.29157366071429 0.9947848320007324 0.9999990463256836
95.34388950892857 0.9948617219924927 0.9999990463256836
95.39271763392857 0.9949334263801575 0.9999990463256836
95.44154575892857 0.9950043559074402 0.9999990463256836
95.49386160714286 0.9950803518295288 0.9999990463256836
95.54268973214286 0.9951512813568115 0.9999990463256836
95.59151785714286 0.9952214956283569 0.9999990463256836
95.64383370535714 0.9952965974807739 0.9999990463256836
95.69266183035714 0.9953663945198059 0.9999990463256836
95.74148995535714 0.9954356551170349 0.9999990463256836
95.79380580357143 0.9955098628997803 0.9999990463256836
95.84263392857143 0.9955788850784302 0.9999990463256836
95.89146205357143 0.9956473112106323 0.9999990463256836
95.94377790178571 0.995720624923706 0.9999990463256836
95.99260602678571 0.9957889914512634 0.9999990463256836
96.04143415178571 0.9958565831184387 0.9999990463256836
96.09375 0.9959288835525513 0.9999990463256836
96.142578125 0.9959956407546997 0.9999990463256836
96.19140625 0.9960623979568481 0.9999990463256836
96.24372209821429 0.9961337447166443 0.9999990463256836
96.29255022321429 0.9961996674537659 0.9999990463256836
96.34137834821429 0.9962655901908875 0.9999990463256836
96.39369419642857 0.996336042881012 0.9999990463256836
96.44252232142857 0.9964011311531067 0.9999990463256836
96.49483816964286 0.9964708685874939 0.9999990463256836
96.54366629464286 0.9965352416038513 0.9999990463256836
96.59249441964286 0.9965994954109192 0.9999990463256836
96.64481026785714 0.9966679811477661 0.9999990463256836
96.69363839285714 0.9967314004898071 0.9999990463256836
96.74246651785714 0.9967948198318481 0.9999990463256836
96.79478236607143 0.9968622922897339 0.9999990463256836
96.84361049107143 0.996924877166748 0.9999990463256836
96.89243861607143 0.9969871044158936 0.9999990463256836
96.94475446428571 0.9970532655715942 0.9999990463256836
96.99358258928571 0.9971150159835815 0.9999990463256836
97.04241071428571 0.9971762299537659 0.9999990463256836
97.0947265625 0.9972414970397949 0.9999990463256836
97.1435546875 0.9973024129867554 0.9999990463256836
97.1923828125 0.997362494468689 0.9999990463256836
97.24469866071429 0.9974268674850464 0.9999990463256836
97.29352678571429 0.9974865317344666 0.9999990463256836
97.34235491071429 0.9975457787513733 0.9999990463256836
97.39467075892857 0.9976091384887695 0.9999990463256836
97.44349888392857 0.9976675510406494 0.9999990463256836
97.49232700892857 0.9977259635925293 0.9999990463256836
97.54464285714286 0.99778813123703 0.9999990463256836
97.59347098214286 0.9978457093238831 0.9999990463256836
97.64229910714286 0.9979032874107361 0.9999990463256836
97.69461495535714 0.9979642033576965 0.9999990463256836
97.74344308035714 0.9980208277702332 0.9999990463256836
97.79227120535714 0.9980767369270325 0.9999990463256836
97.84458705357143 0.9981366395950317 0.9999990463256836
97.89341517857143 0.9981920123100281 0.9999990463256836
97.94224330357143 0.9982470870018005 0.9999990463256836
97.99455915178571 0.9983055591583252 0.9999990463256836
98.04338727678571 0.9983597993850708 0.9999990463256836
98.09221540178571 0.9984135031700134 0.9999990463256836
98.14453125 0.9984707236289978 0.9999990463256836
98.193359375 0.9985238313674927 0.9999990463256836
98.24567522321429 0.9985799193382263 0.9999990463256836
98.29450334821429 0.9986316561698914 0.9999990463256836
98.34333147321429 0.9986832737922668 0.9999990463256836
98.39564732142857 0.9987378120422363 0.9999990463256836
98.44447544642857 0.9987884163856506 0.9999990463256836
98.49330357142857 0.9988383650779724 0.9999990463256836
98.54561941964286 0.9988911151885986 0.9999990463256836
98.59444754464286 0.9989398717880249 0.9999990463256836
98.64327566964286 0.9989879131317139 0.9999990463256836
98.69559151785714 0.999038577079773 0.9999990463256836
98.74441964285714 0.9990853071212769 0.9999990463256836
98.79324776785714 0.9991312026977539 0.9999990463256836
98.84556361607143 0.9991800785064697 0.9999990463256836
98.89439174107143 0.9992251396179199 0.9999990463256836
98.94321986607143 0.999269962310791 0.9999990463256836
98.99553571428571 0.9993173480033875 0.9999990463256836
99.04436383928571 0.9993607401847839 0.9999990463256836
99.09319196428571 0.999403715133667 0.9999990463256836
99.1455078125 0.9994488954544067 0.9999990463256836
99.1943359375 0.9994903206825256 0.9999990463256836
99.2431640625 0.9995307922363281 0.9999990463256836
99.29547991071429 0.9995732307434082 0.9999990463256836
99.34430803571429 0.9996117949485779 0.9999990463256836
99.39313616071429 0.9996492862701416 0.9999990463256836
99.44545200892857 0.9996886253356934 0.9999990463256836
99.49428013392857 0.9997243881225586 0.9999990463256836
99.54310825892857 0.9997591972351074 0.9999990463256836
99.59542410714286 0.9997949004173279 0.9999990463256836
99.64425223214286 0.9998269081115723 0.9999990463256836
99.69308035714286 0.9998577833175659 0.9999990463256836
99.74539620535714 0.9998891353607178 0.9999990463256836
99.79422433035714 0.9999167323112488 0.9999990463256836
99.84305245535714 0.9999426603317261 0.9999990463256836
99.89536830357143 0.9999686479568481 0.9999990463256836
99.94419642857143 0.9999885559082031 0.9999990463256836
99.99651227678571 0.9999991059303284 0.9999990463256836


==> evaluation/frequency_bak.dat <==
index	frequency
1 0.024465445429086685
2 0.036671169102191925
3 0.04887557774782181
4 0.05949767678976059
5 0.06818249821662903
6 0.07648350298404694
7 0.08477477729320526
8 0.09299103915691376
9 0.10116897523403168
10 0.10868615657091141
11 0.11611802875995636
12 0.1232246533036232
13 0.1301097273826599
14 0.13691511750221252
15 0.14349974691867828
16 0.14896950125694275
17 0.1544226109981537
18 0.15967780351638794
19 0.16471713781356812
20 0.16963227093219757
21 0.17454463243484497
22 0.179447740316391
23 0.18434171378612518
24 0.18916407227516174
25 0.19397316873073578
26 0.1985601782798767
27 0.20288540422916412
28 0.20685362815856934
29 0.21025215089321136
30 0.2136436104774475
31 0.21689611673355103
32 0.21994420886039734
33 0.22293949127197266
34 0.22589056193828583
35 0.22880272567272186
36 0.23169201612472534
37 0.23454135656356812
38 0.23727792501449585
39 0.23987258970737457
40 0.24246607720851898
41 0.24499161541461945
42 0.24750162661075592
43 0.24999123811721802
44 0.2524707317352295
45 0.2548830509185791
46 0.2572866976261139
47 0.25964421033859253
48 0.26198795437812805
49 0.26430463790893555
50 0.26660895347595215
51 0.26888543367385864
52 0.2710575461387634
53 0.2731918692588806
54 0.2752538323402405
55 0.2772727608680725
56 0.27928420901298523
57 0.2812245190143585
58 0.28311875462532043
59 0.28498220443725586
60 0.2868175506591797
61 0.28857216238975525
62 0.2903165817260742
63 0.2920607328414917
64 0.29379966855049133
65 0.2955207824707031
66 0.2972029447555542
67 0.2988358736038208
68 0.3003993630409241
69 0.30193760991096497
70 0.3034253716468811
71 0.30489301681518555
72 0.3063250482082367
73 0.3077418804168701
74 0.30915188789367676
75 0.3105056881904602
76 0.31180140376091003
77 0.31305259466171265
78 0.31429508328437805
79 0.31552958488464355
80 0.3167042136192322
81 0.3178786039352417
82 0.3190377354621887
83 0.32019227743148804
84 0.32133984565734863
85 0.32247206568717957
86 0.32358163595199585
87 0.32462865114212036
88 0.32567527890205383
89 0.3266926407814026
90 0.32770583033561707
91 0.32867786288261414
92 0.32962357997894287
93 0.33056482672691345
94 0.33150386810302734
95 0.33243638277053833
96 0.33335667848587036
97 0.33427444100379944
98 0.3351917266845703
99 0.3361054062843323
100 0.33697807788848877
101 0.33784914016723633
102 0.3386997878551483
103 0.33954688906669617
104 0.34034207463264465
105 0.34112343192100525
106 0.34190237522125244
107 0.34264811873435974
108 0.34338507056236267
109 0.34411317110061646
110 0.34481698274612427
111 0.3455156087875366
112 0.346213698387146
113 0.3469064235687256
114 0.347598671913147
115 0.34827300906181335
116 0.34893903136253357
117 0.3495938777923584
118 0.35024628043174744
119 0.3508886992931366
120 0.35152509808540344
121 0.35216081142425537
122 0.3527955412864685
123 0.35341644287109375
124 0.35403624176979065
125 0.3546469509601593
126 0.35525739192962646
127 0.35585784912109375
128 0.3564418852329254
129 0.3570249676704407
130 0.35760751366615295
131 0.3581865727901459
132 0.3587651252746582
133 0.3593427538871765
134 0.3599196672439575
135 0.36049094796180725
136 0.36105766892433167
137 0.36162328720092773
138 0.36218520998954773
139 0.36274412274360657
140 0.36330148577690125
141 0.36385852098464966
142 0.364414781332016
143 0.36497071385383606
144 0.36552420258522034
145 0.3660656213760376
146 0.3666033446788788
147 0.36714062094688416
148 0.36767590045928955
149 0.36820781230926514
150 0.36873841285705566
151 0.3692688047885895
152 0.36979615688323975
153 0.3703199625015259
154 0.3708380162715912
155 0.37135419249534607
156 0.371869832277298
157 0.37238454818725586
158 0.3728924095630646
159 0.37339380383491516
160 0.37389376759529114
161 0.3743933439254761
162 0.37488749623298645
163 0.3753652274608612
164 0.37584200501441956
165 0.3763181269168854
166 0.37678879499435425
167 0.37725764513015747
168 0.37772607803344727
169 0.378193736076355
170 0.37865832448005676
171 0.37912052869796753
172 0.3795762360095978
173 0.3800283968448639
174 0.3804762363433838
175 0.38092121481895447
176 0.3813600242137909
177 0.3817973732948303
178 0.3822326958179474
179 0.38266521692276
180 0.38309767842292786
181 0.38352587819099426
182 0.3839528262615204
183 0.38437744975090027
184 0.38479867577552795
185 0.385219007730484
186 0.38563355803489685
187 0.38604703545570374
188 0.38645830750465393
189 0.3868671655654907
190 0.3872746229171753
191 0.387680321931839
192 0.38808518648147583
193 0.3884884715080261
194 0.38889020681381226
195 0.3892914652824402
196 0.38969147205352783
197 0.3900910019874573
198 0.3904876410961151
199 0.3908817172050476
200 0.3912746012210846
201 0.39166703820228577
202 0.392056941986084
203 0.3924442231655121
204 0.3928314447402954
205 0.39321640133857727
206 0.3935966193675995
207 0.3939766585826874
208 0.3943537771701813
209 0.3947296142578125
210 0.3951047360897064
211 0.39547833800315857
212 0.39585116505622864
213 0.39622384309768677
214 0.3965963125228882
215 0.39696601033210754
216 0.3973340094089508
217 0.39770185947418213
218 0.39806875586509705
219 0.398434579372406
220 0.39879730343818665
221 0.3991590738296509
222 0.399517685174942
223 0.39987480640411377
224 0.40023180842399597
225 0.40058815479278564
226 0.4009414613246918
227 0.40129342675209045
228 0.40164420008659363
229 0.4019949734210968
230 0.4023447632789612
231 0.4026927053928375
232 0.40303316712379456
233 0.4033721387386322
234 0.4037102162837982
235 0.4040445387363434
236 0.4043758511543274
237 0.40470656752586365
238 0.40503641963005066
239 0.4053654074668884
240 0.4056929051876068
241 0.40601879358291626
242 0.40634146332740784
243 0.4066631495952606
244 0.4069845676422119
245 0.40730568766593933
246 0.4076259732246399
247 0.4079453945159912
248 0.4082637429237366
249 0.40858152508735657
250 0.40889909863471985
251 0.4092159569263458
252 0.40953272581100464
253 0.40984901785850525
254 0.4101649224758148
255 0.4104802906513214
256 0.4107930064201355
257 0.4111057221889496
258 0.41141796112060547
259 0.4117295742034912
260 0.4120384454727173
261 0.41234663128852844
262 0.4126533269882202
263 0.4129599928855896
264 0.41326647996902466
265 0.4135712683200836
266 0.4138740301132202
267 0.4141765832901001
268 0.4144783318042755
269 0.414779931306839
270 0.41507816314697266
271 0.41537559032440186
272 0.4156714081764221
273 0.4159669578075409
274 0.41626083850860596
275 0.4165514409542084
276 0.4168406128883362
277 0.41712868213653564
278 0.4174162447452545
279 0.4177027642726898
280 0.4179891347885132
281 0.41827523708343506
282 0.41855910420417786
283 0.41884171962738037
284 0.4191214144229889
285 0.4194006621837616
286 0.4196798801422119
287 0.41995832324028015
288 0.42023611068725586
289 0.420513778924942
290 0.4207904040813446
291 0.42106354236602783
292 0.4213365614414215
293 0.42160892486572266
294 0.4218809902667999
295 0.42215201258659363
296 0.4224213659763336
297 0.4226900637149811
298 0.42295846343040466
299 0.423226535320282
300 0.4234941303730011
301 0.4237613081932068
302 0.4240255355834961
303 0.42428848147392273
304 0.42455020546913147
305 0.42481186985969543
306 0.42507076263427734
307 0.42532962560653687
308 0.4255884289741516
309 0.4258471429347992
310 0.4261058270931244
311 0.4263632595539093
312 0.42661941051483154
313 0.4268750250339508
314 0.42712950706481934
315 0.4273831844329834
316 0.4276365339756012
317 0.4278889000415802
318 0.4281410872936249
319 0.4283926486968994
320 0.4286431670188904
321 0.4288911819458008
322 0.4291391670703888
323 0.4293840229511261
324 0.42962679266929626
325 0.4298694431781769
326 0.43011102080345154
327 0.43035250902175903
328 0.43059295415878296
329 0.4308328628540039
330 0.43107274174690247
331 0.43131256103515625
332 0.43155157566070557
333 0.4317900538444519
334 0.43202832341194153
335 0.4322662055492401
336 0.4325026273727417
337 0.43273866176605225
338 0.43297460675239563
339 0.43321019411087036
340 0.43344512581825256
341 0.4336795508861542
342 0.4339139461517334
343 0.4341472089290619
344 0.4343804121017456
345 0.43461352586746216
346 0.434845894575119
347 0.43507739901542664
348 0.43530845642089844
349 0.4355391561985016
350 0.4357697665691376
351 0.4359995424747467
352 0.4362291395664215
353 0.4364580810070038
354 0.43668678402900696
355 0.4369153082370758
356 0.43714332580566406
357 0.43737104535102844
358 0.4375978708267212
359 0.43782466650009155
360 0.4380503296852112
361 0.4382747709751129
362 0.43849849700927734
363 0.43872204422950745
364 0.4389454126358032
365 0.43916845321655273
366 0.4393913149833679
367 0.43961361050605774
368 0.4398351013660431
369 0.4400555193424225
370 0.4402754306793213
371 0.44049277901649475
372 0.4407096207141876
373 0.44092634320259094
374 0.44114264845848083
375 0.44135892391204834
376 0.4415750503540039
377 0.4417896270751953
378 0.44200417399406433
379 0.442218542098999
380 0.44243258237838745
381 0.44264599680900574
382 0.4428580403327942
383 0.44306981563568115
384 0.443279892206192
385 0.4434879720211029
386 0.4436960220336914
387 0.4439033567905426
388 0.44410955905914307
389 0.4443156123161316
390 0.44452130794525146
391 0.44472697377204895
392 0.4449312686920166
393 0.4451339542865753
394 0.44533658027648926
395 0.44553864002227783
396 0.44574058055877686
397 0.445942223072052
398 0.4461437165737152
399 0.4463447332382202
400 0.4465445876121521
401 0.44674381613731384
402 0.4469427168369293
403 0.44714072346687317
404 0.4473385512828827
405 0.44753551483154297
406 0.4477313756942749
407 0.4479268789291382
408 0.44812193512916565
409 0.44831666350364685
410 0.44851136207580566
411 0.4487050175666809
412 0.4488983154296875
413 0.44909146428108215
414 0.44928380846977234
415 0.44947564601898193
416 0.4496673345565796
417 0.44985851645469666
418 0.45004889369010925
419 0.45023903250694275
420 0.4504290223121643
421 0.4506186842918396
422 0.4508083164691925
423 0.450997918844223
424 0.45118704438209534
425 0.4513756036758423
426 0.45156410336494446
427 0.45175236463546753
428 0.45194026827812195
429 0.45212796330451965
430 0.45231515169143677
431 0.45250198245048523
432 0.45268821716308594
433 0.45287418365478516
434 0.45305994153022766
435 0.45324525237083435
436 0.4534298777580261
437 0.4536136984825134
438 0.4537966251373291
439 0.4539794623851776
440 0.45416194200515747
441 0.4543440639972687
442 0.45452573895454407
443 0.4547073245048523
444 0.45488888025283813
445 0.4550703465938568
446 0.45525088906288147
447 0.45543116331100464
448 0.45561134815216064
449 0.45579099655151367
450 0.45597052574157715
451 0.45614999532699585
452 0.4563290476799011
453 0.45650798082351685
454 0.45668673515319824
455 0.45686548948287964
456 0.45704418420791626
457 0.4572221040725708
458 0.4573999047279358
459 0.4575774073600769
460 0.4577541649341583
461 0.4579308331012726
462 0.45810747146606445
463 0.4582839906215668
464 0.45846039056777954
465 0.4586351811885834
466 0.4588099718093872
467 0.45898470282554626
468 0.45915845036506653
469 0.4593318998813629
470 0.45950478315353394
471 0.4596773087978363
472 0.4598495066165924
473 0.46002164483070374
474 0.4601934850215912
475 0.46036496758461
476 0.4605359733104706
477 0.4607069194316864
478 0.4608777165412903
479 0.4610483646392822
480 0.4612182080745697
481 0.4613880515098572
482 0.46155765652656555
483 0.461727112531662
484 0.4618963897228241
485 0.46206557750701904
486 0.4622347056865692
487 0.46240362524986267
488 0.46257251501083374
489 0.46274128556251526
490 0.4629100561141968
491 0.4630778431892395
492 0.46324536204338074
493 0.4634118974208832
494 0.46357834339141846
495 0.4637446105480194
496 0.46391069889068604
497 0.4640767276287079
498 0.4642425775527954
499 0.464408278465271
500 0.46457377076148987
501 0.4647391140460968
502 0.46490421891212463
503 0.46506863832473755
504 0.46523305773735046
505 0.4653971791267395
506 0.465561181306839
507 0.4657250642776489
508 0.4658887982368469
509 0.46605196595191956
510 0.4662151038646698
511 0.46637800335884094
512 0.46654078364372253
513 0.46670347452163696
514 0.4668657183647156
515 0.4670279026031494
516 0.4671899378299713
517 0.4673512578010559
518 0.4675125777721405
519 0.4676738679409027
520 0.4678344428539276
521 0.4679948687553406
522 0.46815529465675354
523 0.4683157205581665
524 0.46847596764564514
525 0.4686359763145447
526 0.46879586577415466
527 0.4689553380012512
528 0.4691145718097687
529 0.46927329897880554
530 0.4694317877292633
531 0.4695902168750763
532 0.4697481393814087
533 0.4699060320854187
534 0.47006383538246155
535 0.47022151947021484
536 0.4703790247440338
537 0.4705365300178528
538 0.4706936180591583
539 0.4708501994609833
540 0.4710063338279724
541 0.4711623191833496
542 0.4713183045387268
543 0.4714740812778473
544 0.47162970900535583
545 0.47178521752357483
546 0.4719407260417938
547 0.47209614515304565
548 0.47225093841552734
549 0.47240573167800903
550 0.4725601375102997
551 0.47271427512168884
552 0.47286826372146606
553 0.4730220437049866
554 0.4731753170490265
555 0.47332850098609924
556 0.4734812080860138
557 0.4736335575580597
558 0.4737859070301056
559 0.47393786907196045
560 0.47408971190452576
561 0.4742414057254791
562 0.4743930697441101
563 0.47454458475112915
564 0.47469592094421387
565 0.47484683990478516
566 0.47499769926071167
567 0.4751480221748352
568 0.4752980172634125
569 0.4754479229450226
570 0.4755973219871521
571 0.47574666142463684
572 0.4758954644203186
573 0.4760442078113556
574 0.4761927127838135
575 0.4763411581516266
576 0.476489394903183
577 0.4766375422477722
578 0.4767855703830719
579 0.4769335091114044
580 0.47708120942115784
581 0.47722887992858887
582 0.47737646102905273
583 0.4775237739086151
584 0.477670818567276
585 0.47781768441200256
586 0.47796422243118286
587 0.4781107008457184
588 0.47825708985328674
589 0.4784034490585327
590 0.4785497486591339
591 0.4786960184574127
592 0.47884228825569153
593 0.47898849844932556
594 0.4791344106197357
595 0.47928011417388916
596 0.47942546010017395
597 0.4795703887939453
598 0.4797152280807495
599 0.47985970973968506
600 0.48000413179397583
601 0.48014843463897705
602 0.48029211163520813
603 0.48043566942214966
604 0.48057907819747925
605 0.4807223677635193
606 0.4808656573295593
607 0.4810088574886322
608 0.4811520278453827
609 0.4812951982021332
610 0.48143792152404785
611 0.48158034682273865
612 0.48172247409820557
613 0.4818645715713501
614 0.4820062518119812
615 0.4821479022502899
616 0.4822894036769867
617 0.48243051767349243
618 0.4825716018676758
619 0.48271235823631287
620 0.4828525483608246
621 0.48299267888069153
622 0.48313239216804504
623 0.48327207565307617
624 0.4834115505218506
625 0.4835505783557892
626 0.4836893081665039
627 0.48382794857025146
628 0.4839664399623871
629 0.4841047525405884
630 0.48424285650253296
631 0.48438066244125366
632 0.48451802134513855
633 0.4846552014350891
634 0.4847922921180725
635 0.48492929339408875
636 0.48506614565849304
637 0.48520269989967346
638 0.48533895611763
639 0.48547518253326416
640 0.48561134934425354
641 0.4857473075389862
642 0.4858831465244293
643 0.4860188663005829
644 0.4861545264720917
645 0.4862897992134094
646 0.48642486333847046
647 0.4865594208240509
648 0.4866938889026642
649 0.48682814836502075
650 0.48696234822273254
651 0.48709627985954285
652 0.4872299134731293
653 0.4873635172843933
654 0.48749688267707825
655 0.4876302182674408
656 0.487763375043869
657 0.48789629340171814
658 0.4880290627479553
659 0.4881618022918701
660 0.48829445242881775
661 0.4884270131587982
662 0.4885593056678772
663 0.48869141936302185
664 0.48882341384887695
665 0.48895537853240967
666 0.4890871047973633
667 0.48921850323677063
668 0.4893497824668884
669 0.48948103189468384
670 0.4896122217178345
671 0.4897432327270508
672 0.4898742437362671
673 0.4900050461292267
674 0.49013540148735046
675 0.4902656078338623
676 0.49039533734321594
677 0.49052494764328003
678 0.49065446853637695
679 0.49078381061553955
680 0.49091294407844543
681 0.49104195833206177
682 0.49117082357406616
683 0.4912995994091034
684 0.49142828583717346
685 0.49155697226524353
686 0.49168553948402405
687 0.49181389808654785
688 0.4919421076774597
689 0.49207013845443726
690 0.49219807982444763
691 0.49232590198516846
692 0.49245351552963257
693 0.4925810992717743
694 0.49270832538604736
695 0.49283555150032043
696 0.49296268820762634
697 0.49308961629867554
698 0.49321606755256653
699 0.49334248900413513
700 0.4934688210487366
701 0.49359506368637085
702 0.49372127652168274
703 0.49384745955467224
704 0.4939734935760498
705 0.49409934878349304
706 0.4942251443862915
707 0.4943509101867676
708 0.49447664618492126
709 0.4946022927761078
710 0.49472758173942566
711 0.49485254287719727
712 0.4949774742126465
713 0.4951023459434509
714 0.495227187871933
715 0.4953519403934479
716 0.49547627568244934
717 0.49560031294822693
718 0.4957234859466553
719 0.49584659934043884
720 0.49596962332725525
721 0.4960925877094269
722 0.4962155222892761
723 0.496338427066803
724 0.49646127223968506
725 0.4965837597846985
726 0.4967060387134552
727 0.49682819843292236
728 0.4969502389431
729 0.4970722198486328
730 0.4971941113471985
731 0.49731600284576416
732 0.4974376857280731
733 0.49755924940109253
734 0.49768078327178955
735 0.4978023171424866
736 0.4979235827922821
737 0.49804413318634033
738 0.49816468358039856
739 0.4982851445674896
740 0.4984055757522583
741 0.4985257089138031
742 0.49864572286605835
743 0.49876564741134644
744 0.49888554215431213
745 0.49900537729263306
746 0.4991251826286316
747 0.49924436211586
748 0.4993629455566406
749 0.4994813799858093
750 0.49959978461265564
751 0.49971798062324524
752 0.49983590841293335
753 0.4999537169933319
754 0.5000713467597961
755 0.500188946723938
756 0.5003064274787903
757 0.5004238486289978
758 0.5005411505699158
759 0.5006582140922546
760 0.500775158405304
761 0.5008918642997742
762 0.5010085701942444
763 0.5011252760887146
764 0.5012418627738953
765 0.5013584494590759
766 0.5014749765396118
767 0.5015910267829895
768 0.5017069578170776
769 0.5018228888511658
770 0.5019387602806091
771 0.5020542144775391
772 0.5021695494651794
773 0.502284824848175
774 0.5023998618125916
775 0.5025147795677185
776 0.5026295185089111
777 0.5027440190315247
778 0.5028584003448486
779 0.5029726028442383
780 0.5030867457389832
781 0.503200888633728
782 0.5033150315284729
783 0.503429114818573
784 0.5035431385040283
785 0.5036571025848389
786 0.5037710666656494
787 0.5038847327232361
788 0.5039982795715332
789 0.5041117072105408
790 0.5042250156402588
791 0.5043381452560425
792 0.5044512748718262
793 0.5045642256736755
794 0.5046771764755249
795 0.5047900080680847
796 0.5049027800559998
797 0.5050155520439148
798 0.5051282048225403
799 0.5052404999732971
800 0.5053526759147644
801 0.5054647922515869
802 0.5055769085884094
803 0.5056889653205872
804 0.5058009624481201
805 0.5059129595756531
806 0.5060246586799622
807 0.5061360597610474
808 0.5062474608421326
809 0.506358802318573
810 0.5064700245857239
811 0.5065812468528748
812 0.5066923499107361
813 0.5068033337593079
814 0.5069140791893005
815 0.5070247054100037
816 0.5071349740028381
817 0.5072451233863831
818 0.5073549151420593
819 0.5074641704559326
820 0.5075733661651611
821 0.5076825022697449
822 0.5077916383743286
823 0.5079007744789124
824 0.5080098509788513
825 0.5081186890602112
826 0.5082273483276367
827 0.5083359479904175
828 0.5084444284439087
829 0.5085527896881104
830 0.5086610317230225
831 0.508769154548645
832 0.5088770985603333
833 0.5089850425720215
834 0.5090928673744202
835 0.5092006325721741
836 0.509308397769928
837 0.5094159841537476
838 0.5095232725143433
839 0.5096303820610046
840 0.5097373723983765
841 0.5098443627357483
842 0.5099511742591858
843 0.5100579261779785
844 0.5101646780967712
845 0.5102713704109192
846 0.5103779435157776
847 0.5104844570159912
848 0.5105908513069153
849 0.5106972455978394
850 0.5108035802841187
851 0.5109098553657532
852 0.5110160112380981
853 0.5111220479011536
854 0.5112278461456299
855 0.5113335847854614
856 0.511439323425293
857 0.5115450024604797
858 0.511650562286377
859 0.5117560625076294
860 0.5118615627288818
861 0.5119670629501343
862 0.5120725035667419
863 0.5121779441833496
864 0.5122833847999573
865 0.5123887658119202
866 0.5124940872192383
867 0.5125994086265564
868 0.512704610824585
869 0.512809693813324
870 0.5129146575927734
871 0.5130195021629333
872 0.5131242871284485
873 0.5132290720939636
874 0.5133337378501892
875 0.51343834400177
876 0.5135429501533508
877 0.5136474370956421
878 0.5137519240379333
879 0.5138563513755798
880 0.5139607191085815
881 0.5140649676322937
882 0.5141692161560059
883 0.514273464679718
884 0.5143774747848511
885 0.5144814252853394
886 0.5145853757858276
887 0.5146890878677368
888 0.514792799949646
889 0.5148965120315552
890 0.5150002241134644
891 0.515103816986084
892 0.5152073502540588
893 0.5153107643127441
894 0.5154141783714294
895 0.5155175924301147
896 0.5156206488609314
897 0.515723705291748
898 0.5158267021179199
899 0.5159296989440918
900 0.5160326361656189
901 0.5161353945732117
902 0.5162378549575806
903 0.5163403153419495
904 0.5164425373077393
905 0.516544759273529
906 0.5166469216346741
907 0.5167490839958191
908 0.5168511867523193
909 0.5169532299041748
910 0.5170552730560303
911 0.517157256603241
912 0.5172592401504517
913 0.5173612236976624
914 0.5174630284309387
915 0.5175648331642151
916 0.5176665782928467
917 0.5177682638168335
918 0.5178699493408203
919 0.5179715156555176
920 0.5180729627609253
921 0.518174409866333
922 0.518275797367096
923 0.5183771848678589
924 0.5184784531593323
925 0.5185796022415161
926 0.5186807513237
927 0.518781840801239
928 0.5188828706741333
929 0.5189839005470276
930 0.5190848708152771
931 0.5191858410835266
932 0.5192867517471313
933 0.5193876028060913
934 0.5194883346557617
935 0.5195889472961426
936 0.5196894407272339
937 0.5197899341583252
938 0.5198904275894165
939 0.519990861415863
940 0.5200912356376648
941 0.5201915502548218
942 0.5202918648719788
943 0.520392119884491
944 0.5204923152923584
945 0.520592451095581
946 0.5206925272941589
947 0.5207924842834473
948 0.520892322063446
949 0.5209921598434448
950 0.521091878414154
951 0.5211915373802185
952 0.521291196346283
953 0.5213907957077026
954 0.5214902758598328
955 0.5215897560119629
956 0.5216891765594482
957 0.5217885375022888
958 0.5218878388404846
959 0.5219870805740356
960 0.5220863223075867
961 0.5221855640411377
962 0.5222848057746887
963 0.5223840475082397
964 0.522483229637146
965 0.5225823521614075
966 0.522681474685669
967 0.5227805972099304
968 0.5228796601295471
969 0.522978663444519
970 0.5230775475502014
971 0.5231764316558838
972 0.5232752561569214
973 0.5233739614486694
974 0.5234725475311279
975 0.5235710740089417
976 0.5236694812774658
977 0.5237677097320557
978 0.5238659381866455
979 0.523963987827301
980 0.5240617990493774
981 0.5241596102714539
982 0.5242573618888855
983 0.5243550539016724
984 0.5244525671005249
985 0.5245500206947327
986 0.5246474146842957
987 0.5247447490692139
988 0.5248420238494873
989 0.524939239025116
990 0.5250364542007446
991 0.525133490562439
992 0.5252305269241333
993 0.5253275632858276
994 0.5254244804382324
995 0.5255213379859924
996 0.5256180167198181
997 0.525714635848999
998 0.5258112549781799
999 0.5259078741073608
1000 0.5260043144226074
1001 0.5261006355285645
1002 0.5261969566345215
1003 0.5262932181358337
1004 0.5263894200325012
1005 0.5264856219291687
1006 0.5265817046165466
1007 0.5266777873039246
1008 0.5267737507820129
1009 0.5268697142601013
1010 0.5269656777381897
1011 0.5270615816116333
1012 0.5271574258804321
1013 0.527253270149231
1014 0.5273491144180298
1015 0.5274448990821838
1016 0.5275406837463379
1017 0.5276364088058472
1018 0.5277318954467773
1019 0.5278273820877075
1020 0.5279228091239929
1021 0.5280182361602783
1022 0.5281136631965637
1023 0.5282090306282043
1024 0.5283042788505554
1025 0.5283994078636169
1026 0.5284945368766785
1027 0.5285895466804504
1028 0.5286845564842224
1029 0.5287795066833496
1030 0.528874397277832
1031 0.5289692282676697
1032 0.5290639996528625
1033 0.5291586518287659
1034 0.5292532444000244
1035 0.5293476581573486
1036 0.5294420123100281
1037 0.5295363068580627
1038 0.5296306014060974
1039 0.5297248363494873
1040 0.5298190116882324
1041 0.5299131870269775
1042 0.5300073027610779
1043 0.5301013588905334
1044 0.5301952958106995
1045 0.5302891731262207
1046 0.5303830504417419
1047 0.5304768681526184
1048 0.5305706858634949
1049 0.5306644439697266
1050 0.5307581424713135
1051 0.5308517813682556
1052 0.5309452414512634
1053 0.5310384631156921
1054 0.5311316251754761
1055 0.5312247276306152
1056 0.5313178300857544
1057 0.5314109325408936
1058 0.5315039753913879
1059 0.5315969586372375
1060 0.5316898822784424
1061 0.5317826271057129
1062 0.5318753719329834
1063 0.5319681167602539
1064 0.5320608019828796
1065 0.5321533679962158
1066 0.5322458744049072
1067 0.5323383808135986
1068 0.53243088722229
1069 0.5325232744216919
1070 0.5326156616210938
1071 0.5327078700065613
1072 0.5328000783920288
1073 0.5328922271728516
1074 0.5329843759536743
1075 0.5330764055252075
1076 0.5331684350967407
1077 0.5332604050636292
1078 0.5333523750305176
1079 0.533444344997406
1080 0.5335362553596497
1081 0.5336280465126038
1082 0.5337198376655579
1083 0.5338115096092224
1084 0.5339031219482422
1085 0.5339946746826172
1086 0.5340861082077026
1087 0.5341773629188538
1088 0.5342686176300049
1089 0.5343598127365112
1090 0.534450888633728
1091 0.5345418453216553
1092 0.5346327424049377
1093 0.5347235202789307
1094 0.5348142385482788
1095 0.534904956817627
1096 0.5349956750869751
1097 0.5350862741470337
1098 0.5351768136024475
1099 0.5352673530578613
1100 0.5353578925132751
1101 0.5354483723640442
1102 0.5355388522148132
1103 0.5356293320655823
1104 0.535719633102417
1105 0.5358099341392517
1106 0.5359001755714417
1107 0.5359904170036316
1108 0.5360805988311768
1109 0.5361707806587219
1110 0.5362609624862671
1111 0.5363510847091675
1112 0.5364412069320679
1113 0.5365312695503235
1114 0.5366212725639343
1115 0.5367112159729004
1116 0.5368010401725769
1117 0.5368908047676086
1118 0.5369805097579956
1119 0.5370702147483826
1120 0.5371598601341248
1121 0.5372495055198669
1122 0.53733891248703
1123 0.5374282598495483
1124 0.5375175476074219
1125 0.5376068353652954
1126 0.5376960039138794
1127 0.5377850532531738
1128 0.5378740429878235
1129 0.5379630327224731
1130 0.538051962852478
1131 0.5381408929824829
1132 0.538229763507843
1133 0.5383186340332031
1134 0.5384074449539185
1135 0.5384962558746338
1136 0.5385848879814148
1137 0.5386735200881958
1138 0.538762092590332
1139 0.5388506054878235
1140 0.5389391183853149
1141 0.5390275716781616
1142 0.5391159653663635
1143 0.5392043590545654
1144 0.5392927527427673
1145 0.5393811464309692
1146 0.5394693613052368
1147 0.5395575761795044
1148 0.539645791053772
1149 0.5397339463233948
1150 0.5398221015930176
1151 0.5399102568626404
1152 0.5399984121322632
1153 0.5400865077972412
1154 0.5401746034622192
1155 0.5402626395225525
1156 0.540350615978241
1157 0.5404385328292847
1158 0.5405264496803284
1159 0.5406143665313721
1160 0.5407021641731262
1161 0.5407899022102356
1162 0.5408774018287659
1163 0.5409649014472961
1164 0.5410524010658264
1165 0.5411397814750671
1166 0.5412271022796631
1167 0.541314423084259
1168 0.541401743888855
1169 0.5414890646934509
1170 0.5415763258934021
1171 0.5416635870933533
1172 0.5417507290840149
1173 0.5418378710746765
1174 0.5419248938560486
1175 0.5420117974281311
1176 0.5420986413955688
1177 0.5421854853630066
1178 0.5422722101211548
1179 0.5423588156700134
1180 0.5424453616142273
1181 0.5425319075584412
1182 0.5426183938980103
1183 0.5427048206329346
1184 0.5427911877632141
1185 0.5428775548934937
1186 0.5429639220237732
1187 0.5430501699447632
1188 0.5431363582611084
1189 0.5432225465774536
1190 0.5433087348937988
1191 0.543394923210144
1192 0.5434810519218445
1193 0.5435671806335449
1194 0.5436532497406006
1195 0.5437391996383667
1196 0.543825089931488
1197 0.5439108610153198
1198 0.5439966320991516
1199 0.5440824031829834
1200 0.5441681146621704
1201 0.5442538261413574
1202 0.5443394780158997
1203 0.5444251298904419
1204 0.5445107817649841
1205 0.5445963144302368
1206 0.5446818470954895
1207 0.5447673797607422
1208 0.5448528528213501
1209 0.544938325881958
1210 0.5450237989425659
1211 0.5451092720031738
1212 0.5451947450637817
1213 0.5452801585197449
1214 0.5453655123710632
1215 0.5454508066177368
1216 0.5455360412597656
1217 0.5456212759017944
1218 0.5457064509391785
1219 0.5457915663719177
1220 0.545876681804657
1221 0.5459617972373962
1222 0.5460468530654907
1223 0.5461318492889404
1224 0.5462168455123901
1225 0.5463018417358398
1226 0.5463867783546448
1227 0.5464715957641602
1228 0.5465564131736755
1229 0.5466412305831909
1230 0.5467259883880615
1231 0.5468106269836426
1232 0.5468952655792236
1233 0.5469799041748047
1234 0.547064483165741
1235 0.5471490025520325
1236 0.5472334623336792
1237 0.5473178029060364
1238 0.5474021434783936
1239 0.547486424446106
1240 0.5475706458091736
1241 0.5476548671722412
1242 0.5477390289306641
1243 0.5478231310844421
1244 0.5479071736335754
1245 0.547991156578064
1246 0.5480751395225525
1247 0.5481590628623962
1248 0.54824298620224
1249 0.548326849937439
1250 0.5484107136726379
1251 0.5484944581985474
1252 0.5485782027244568
1253 0.5486618876457214
1254 0.5487454533576965
1255 0.5488290190696716
1256 0.5489125847816467
1257 0.548996090888977
1258 0.5490794777870178
1259 0.549162745475769
1260 0.5492459535598755
1261 0.5493291616439819
1262 0.5494123697280884
1263 0.5494955778121948
1264 0.5495786666870117
1265 0.5496617555618286
1266 0.5497448444366455
1267 0.5498278737068176
1268 0.549910843372345
1269 0.5499938130378723
1270 0.5500767827033997
1271 0.5501596927642822
1272 0.55024254322052
1273 0.5503253936767578
1274 0.5504081845283508
1275 0.5504909157752991
1276 0.5505736470222473
1277 0.5506561994552612
1278 0.5507386922836304
1279 0.5508211255073547
1280 0.5509034991264343
1281 0.5509858131408691
1282 0.551068127155304
1283 0.5511504411697388
1284 0.5512326955795288
1285 0.5513149499893188
1286 0.5513971447944641
1287 0.5514792799949646
1288 0.5515614151954651
1289 0.5516435503959656
1290 0.5517256855964661
1291 0.551807701587677
1292 0.5518897175788879
1293 0.5519717335700989
1294 0.5520537495613098
1295 0.552135705947876
1296 0.5522176623344421
1297 0.5522995591163635
1298 0.5523813962936401
1299 0.5524632334709167
1300 0.5525450706481934
1301 0.5526268482208252
1302 0.552708625793457
1303 0.5527903437614441
1304 0.5528720617294312
1305 0.5529537200927734
1306 0.5530353784561157
1307 0.5531169176101685
1308 0.5531984567642212
1309 0.5532799363136292
1310 0.5533614158630371
1311 0.5534428358078003
1312 0.5535242557525635
1313 0.5536056756973267
1314 0.5536870956420898
1315 0.5537684559822083
1316 0.5538498163223267
1317 0.5539311170578003
1318 0.5540124177932739
1319 0.5540936589241028
1320 0.5541749000549316
1321 0.5542559623718262
1322 0.5543370246887207
1323 0.5544180274009705
1324 0.5544989705085754
1325 0.5545799136161804
1326 0.5546607971191406
1327 0.554741621017456
1328 0.5548224449157715
1329 0.5549032688140869
1330 0.5549840927124023
1331 0.5550647974014282
1332 0.5551454424858093
1333 0.5552260875701904
1334 0.5553066730499268
1335 0.5553872585296631
1336 0.5554678440093994
1337 0.5555482506752014
1338 0.5556286573410034
1339 0.5557090044021606
1340 0.5557893514633179
1341 0.5558696389198303
1342 0.555949866771698
1343 0.5560300946235657
1344 0.5561102032661438
1345 0.5561903119087219
1346 0.5562703609466553
1347 0.5563502311706543
1348 0.5564301013946533
1349 0.5565099120140076
1350 0.5565897226333618
1351 0.5566694140434265
1352 0.5567491054534912
1353 0.5568287372589111
1354 0.5569082498550415
1355 0.5569876432418823
1356 0.5570670366287231
1357 0.557146430015564
1358 0.5572258234024048
1359 0.5573052167892456
1360 0.5573846101760864
1361 0.5574638843536377
1362 0.557543158531189
1363 0.5576224327087402
1364 0.5577017068862915
1365 0.557780921459198
1366 0.5578601360321045
1367 0.557939350605011
1368 0.5580184459686279
1369 0.5580975413322449
1370 0.558176577091217
1371 0.5582556128501892
1372 0.5583345890045166
1373 0.5584135055541992
1374 0.5584923624992371
1375 0.5585712194442749
1376 0.5586498975753784
1377 0.5587285757064819
1378 0.5588071942329407
1379 0.5588857531547546
1380 0.5589642524719238
1381 0.559042751789093
1382 0.5591212511062622
1383 0.5591997504234314
1384 0.559278130531311
1385 0.5593565106391907
1386 0.559434711933136
1387 0.5595128536224365
1388 0.5595909953117371
1389 0.5596690773963928
1390 0.5597470998764038
1391 0.5598250031471252
1392 0.5599028468132019
1393 0.5599806308746338
1394 0.5600584149360657
1395 0.5601361989974976
1396 0.5602139234542847
1397 0.560291588306427
1398 0.5603691935539246
1399 0.5604467391967773
1400 0.5605242848396301
1401 0.5606017708778381
1402 0.5606792569160461
1403 0.5607567429542542
1404 0.5608342289924622
1405 0.5609115958213806
1406 0.5609889626502991
1407 0.5610663294792175
1408 0.5611436367034912
1409 0.5612207651138306
1410 0.5612978935241699
1411 0.5613750219345093
1412 0.5614520907402039
1413 0.5615291595458984
1414 0.5616061687469482
1415 0.561683177947998
1416 0.5617601275444031
1417 0.5618370175361633
1418 0.5619139075279236
1419 0.5619907379150391
1420 0.5620675683021545
1421 0.56214439868927
1422 0.562221109867096
1423 0.5622978210449219
1424 0.5623745322227478
1425 0.562451183795929
1426 0.5625277757644653
1427 0.5626042485237122
1428 0.562680721282959
1429 0.562757134437561
1430 0.5628335475921631
1431 0.5629099607467651
1432 0.5629863739013672
1433 0.5630627274513245
1434 0.5631389617919922
1435 0.5632151961326599
1436 0.5632913708686829
1437 0.5633675456047058
1438 0.563443660736084
1439 0.5635197758674622
1440 0.5635958313941956
1441 0.5636717677116394
1442 0.5637476444244385
1443 0.5638235211372375
1444 0.5638992190361023
1445 0.563974916934967
1446 0.5640506148338318
1447 0.5641263127326965
1448 0.5642020106315613
1449 0.564277708530426
1450 0.564353346824646
1451 0.5644289255142212
1452 0.5645044445991516
1453 0.5645799040794373
1454 0.5646553635597229
1455 0.5647308230400085
1456 0.5648062825202942
1457 0.5648816823959351
1458 0.5649570822715759
1459 0.5650324821472168
1460 0.5651078224182129
1461 0.565183162689209
1462 0.5652585029602051
1463 0.5653337836265564
1464 0.5654090046882629
1465 0.5654842257499695
1466 0.5655593872070312
1467 0.565634548664093
1468 0.56570965051651
1469 0.565784752368927
1470 0.565859854221344
1471 0.565934956073761
1472 0.5660099983215332
1473 0.5660850405693054
1474 0.5661600232124329
1475 0.5662350058555603
1476 0.5663098692893982
1477 0.5663847327232361
1478 0.5664594769477844
1479 0.5665342211723328
1480 0.5666089653968811
1481 0.5666836500167847
1482 0.5667583346366882
1483 0.566832959651947
1484 0.566907525062561
1485 0.5669820308685303
1486 0.5670565366744995
1487 0.567130982875824
1488 0.5672054290771484
1489 0.5672798156738281
1490 0.5673542022705078
1491 0.5674285888671875
1492 0.5675028562545776
1493 0.5675771236419678
1494 0.5676512718200684
1495 0.567725419998169
1496 0.56779944896698
1497 0.5678734183311462
1498 0.5679473280906677
1499 0.5680212378501892
1500 0.5680950880050659
1501 0.5681688785552979
1502 0.5682426691055298
1503 0.5683164596557617
1504 0.5683902502059937
1505 0.5684639811515808
1506 0.568537712097168
1507 0.5686113834381104
1508 0.5686850547790527
1509 0.5687586665153503
1510 0.5688322186470032
1511 0.568905770778656
1512 0.5689793229103088
1513 0.5690528154373169
1514 0.569126307964325
1515 0.569199800491333
1516 0.5692732334136963
1517 0.5693466663360596
1518 0.5694200992584229
1519 0.5694934725761414
1520 0.5695668458938599
1521 0.5696402192115784
1522 0.5697135329246521
1523 0.569786787033081
1524 0.56986004114151
1525 0.569933295249939
1526 0.5700064301490784
1527 0.5700795650482178
1528 0.5701526403427124
1529 0.570225715637207
1530 0.5702987313270569
1531 0.5703717470169067
1532 0.5704447627067566
1533 0.5705177187919617
1534 0.570590615272522
1535 0.5706635117530823
1536 0.5707363486289978
1537 0.5708091855049133
1538 0.5708820223808289
1539 0.5709547996520996
1540 0.5710275769233704
1541 0.5711003541946411
1542 0.5711731314659119
1543 0.5712457895278931
1544 0.5713183879852295
1545 0.5713909864425659
1546 0.5714634656906128
1547 0.5715359449386597
1548 0.5716083645820618
1549 0.5716807842254639
1550 0.5717531442642212
1551 0.5718255043029785
1552 0.5718978047370911
1553 0.5719701051712036
1554 0.5720424056053162
1555 0.5721147060394287
1556 0.5721870064735413
1557 0.5722593069076538
1558 0.5723315477371216
1559 0.5724037885665894
1560 0.5724759697914124
1561 0.5725481510162354
1562 0.5726202726364136
1563 0.5726922750473022
1564 0.5727642774581909
1565 0.5728362798690796
1566 0.5729082226753235
1567 0.5729801058769226
1568 0.5730519890785217
1569 0.5731238126754761
1570 0.5731956362724304
1571 0.5732674598693848
1572 0.5733392238616943
1573 0.5734109878540039
1574 0.5734827518463135
1575 0.5735544562339783
1576 0.5736261010169983
1577 0.5736977458000183
1578 0.5737693309783936
1579 0.573840856552124
1580 0.5739123821258545
1581 0.573983907699585
1582 0.5740553736686707
1583 0.5741268396377563
1584 0.574198305606842
1585 0.574269711971283
1586 0.5743411183357239
1587 0.57441246509552
1588 0.5744838118553162
1589 0.5745551586151123
1590 0.5746265053749084
1591 0.5746978521347046
1592 0.574769139289856
1593 0.5748404264450073
1594 0.5749117136001587
1595 0.5749829411506653
1596 0.5750541687011719
1597 0.5751252770423889
1598 0.575196385383606
1599 0.5752674341201782
1600 0.5753384232521057
1601 0.5754094123840332
1602 0.5754804015159607
1603 0.5755513906478882
1604 0.5756223797798157
1605 0.5756933093070984
1606 0.5757642388343811
1607 0.575835108757019
1608 0.575905978679657
1609 0.5759768486022949
1610 0.5760476589202881
1611 0.5761184692382812
1612 0.5761892199516296
1613 0.5762599110603333
1614 0.5763305425643921
1615 0.5764011740684509
1616 0.5764718055725098
1617 0.5765424370765686
1618 0.5766130089759827
1619 0.576683521270752
1620 0.5767540335655212
1621 0.5768244862556458
1622 0.5768948793411255
1623 0.5769652724266052
1624 0.5770355463027954
1625 0.5771058201789856
1626 0.577176034450531
1627 0.5772461891174316
1628 0.5773162841796875
1629 0.5773863792419434
1630 0.5774564743041992
1631 0.5775265097618103
1632 0.5775965452194214
1633 0.5776665806770325
1634 0.5777366161346436
1635 0.5778066515922546
1636 0.577876627445221
1637 0.5779465436935425
1638 0.5780164003372192
1639 0.578086256980896
1640 0.5781561136245728
1641 0.5782259702682495
1642 0.5782958269119263
1643 0.578365683555603
1644 0.578435480594635
1645 0.578505277633667
1646 0.578575074672699
1647 0.5786448121070862
1648 0.5787144899368286
1649 0.578784167766571
1650 0.5788537859916687
1651 0.5789234042167664
1652 0.578993022441864
1653 0.5790625810623169
1654 0.5791321396827698
1655 0.5792016983032227
1656 0.5792711973190308
1657 0.5793406367301941
1658 0.5794100761413574
1659 0.5794795155525208
1660 0.5795488953590393
1661 0.5796182751655579
1662 0.5796876549720764
1663 0.5797568559646606
1664 0.5798260569572449
1665 0.5798951983451843
1666 0.5799643397331238
1667 0.5800334811210632
1668 0.5801026225090027
1669 0.5801717042922974
1670 0.5802407264709473
1671 0.5803097486495972
1672 0.5803787112236023
1673 0.5804476737976074
1674 0.5805165767669678
1675 0.5805854201316833
1676 0.5806542038917542
1677 0.580722987651825
1678 0.580791711807251
1679 0.580860435962677
1680 0.5809291005134583
1681 0.5809977054595947
1682 0.5810662508010864
1683 0.5811347961425781
1684 0.5812032222747803
1685 0.5812715888023376
1686 0.581339955329895
1687 0.5814082622528076
1688 0.5814765691757202
1689 0.5815448760986328
1690 0.5816131234169006
1691 0.5816813111305237
1692 0.5817494988441467
1693 0.5818176865577698
1694 0.5818858742713928
1695 0.5819540619850159
1696 0.5820221900939941
1697 0.5820903182029724
1698 0.5821583867073059
1699 0.5822264552116394
1700 0.5822944641113281
1701 0.5823624134063721
1702 0.5824303030967712
1703 0.5824981331825256
1704 0.58256596326828
1705 0.5826337337493896
1706 0.5827015042304993
1707 0.5827692151069641
1708 0.5828368663787842
1709 0.5829045176506042
1710 0.5829721093177795
1711 0.5830397009849548
1712 0.5831071734428406
1713 0.5831746459007263
1714 0.5832421183586121
1715 0.5833095908164978
1716 0.583376944065094
1717 0.5834442973136902
1718 0.5835115909576416
1719 0.583578884601593
1720 0.5836461186408997
1721 0.5837133526802063
1722 0.5837805867195129
1723 0.5838477611541748
1724 0.5839149355888367
1725 0.5839821100234985
1726 0.5840492248535156
1727 0.5841162800788879
1728 0.5841833353042603
1729 0.5842503905296326
1730 0.5843174457550049
1731 0.5843845009803772
1732 0.5844514966011047
1733 0.5845184922218323
1734 0.5845854878425598
1735 0.5846524834632874
1736 0.5847194790840149
1737 0.5847864747047424
1738 0.5848534107208252
1739 0.584920346736908
1740 0.5849872827529907
1741 0.5850541591644287
1742 0.5851210355758667
1743 0.5851878523826599
1744 0.5852546691894531
1745 0.5853214263916016
1746 0.58538818359375
1747 0.5854549407958984
1748 0.5855216383934021
1749 0.585588276386261
1750 0.5856549143791199
1751 0.5857215523719788
1752 0.5857881903648376
1753 0.5858547687530518
1754 0.5859213471412659
1755 0.5859878659248352
1756 0.5860543847084045
1757 0.5861209034919739
1758 0.5861874222755432
1759 0.5862539410591125
1760 0.5863204002380371
1761 0.5863868594169617
1762 0.5864533185958862
1763 0.5865197777748108
1764 0.5865861773490906
1765 0.5866525769233704
1766 0.5867189764976501
1767 0.5867853760719299
1768 0.5868517756462097
1769 0.5869181752204895
1770 0.5869845747947693
1771 0.5870509743690491
1772 0.5871173143386841
1773 0.5871835947036743
1774 0.5872498750686646
1775 0.5873161554336548
1776 0.5873823761940002
1777 0.5874485969543457
1778 0.5875147581100464
1779 0.5875809192657471
1780 0.5876470804214478
1781 0.5877132415771484
1782 0.5877793431282043
1783 0.5878454446792603
1784 0.5879114866256714
1785 0.5879775285720825
1786 0.5880435109138489
1787 0.5881094336509705
1788 0.5881752967834473
1789 0.5882411599159241
1790 0.5883069634437561
1791 0.5883727669715881
1792 0.5884385108947754
1793 0.5885042548179626
1794 0.5885699391365051
1795 0.5886356234550476
1796 0.5887013077735901
1797 0.5887669920921326
1798 0.5888326168060303
1799 0.588898241519928
1800 0.5889638662338257
1801 0.5890294313430786
1802 0.5890949964523315
1803 0.5891605615615845
1804 0.5892260670661926
1805 0.5892915725708008
1806 0.5893570780754089
1807 0.5894225239753723
1808 0.5894879102706909
1809 0.5895532965660095
1810 0.5896186828613281
1811 0.589684009552002
1812 0.5897493362426758
1813 0.5898146033287048
1814 0.5898798704147339
1815 0.5899450778961182
1816 0.5900102853775024
1817 0.5900754332542419
1818 0.5901405811309814
1819 0.590205729007721
1820 0.5902708768844604
1821 0.5903359651565552
1822 0.5904010534286499
1823 0.5904661417007446
1824 0.5905311703681946
1825 0.5905961990356445
1826 0.5906611680984497
1827 0.5907260179519653
1828 0.5907908082008362
1829 0.590855598449707
1830 0.5909203886985779
1831 0.5909851789474487
1832 0.5910499095916748
1833 0.5911146402359009
1834 0.591179370880127
1835 0.5912440419197083
1836 0.5913086533546448
1837 0.5913732051849365
1838 0.5914377570152283
1839 0.59150230884552
1840 0.5915668606758118
1841 0.5916314125061035
1842 0.5916959047317505
1843 0.5917603969573975
1844 0.5918248891830444
1845 0.5918893814086914
1846 0.5919538736343384
1847 0.5920183658599854
1848 0.5920828580856323
1849 0.5921472907066345
1850 0.5922116637229919
1851 0.5922759771347046
1852 0.5923402309417725
1853 0.5924044251441956
1854 0.5924686193466187
1855 0.5925328135490417
1856 0.5925969481468201
1857 0.5926610827445984
1858 0.5927252173423767
1859 0.5927892923355103
1860 0.5928533673286438
1861 0.5929174423217773
1862 0.5929815173149109
1863 0.5930455327033997
1864 0.5931095480918884
1865 0.5931735038757324
1866 0.5932374596595764
1867 0.5933014154434204
1868 0.5933653116226196
1869 0.5934291481971741
1870 0.5934929847717285
1871 0.593556821346283
1872 0.5936206579208374
1873 0.5936844944953918
1874 0.5937483310699463
1875 0.593812108039856
1876 0.5938758254051208
1877 0.593939483165741
1878 0.5940031409263611
1879 0.5940667986869812
1880 0.5941304564476013
1881 0.5941940546035767
1882 0.594257652759552
1883 0.5943211913108826
1884 0.5943847298622131
1885 0.5944482684135437
1886 0.5945118069648743
1887 0.5945753455162048
1888 0.5946388840675354
1889 0.5947023630142212
1890 0.594765841960907
1891 0.5948293209075928
1892 0.5948927402496338
1893 0.59495609998703
1894 0.5950194597244263
1895 0.5950828194618225
1896 0.5951461791992188
1897 0.5952094793319702
1898 0.5952727794647217
1899 0.5953360795974731
1900 0.5953993797302246
1901 0.5954626202583313
1902 0.595525860786438
1903 0.5955891013145447
1904 0.5956522822380066
1905 0.5957154631614685
1906 0.5957786440849304
1907 0.5958418250083923
1908 0.5959050059318542
1909 0.5959681272506714
1910 0.5960312485694885
1911 0.5960943102836609
1912 0.5961573719978333
1913 0.5962204337120056
1914 0.5962834358215332
1915 0.5963464379310608
1916 0.5964094400405884
1917 0.596472442150116
1918 0.5965353846549988
1919 0.5965983271598816
1920 0.5966612100601196
1921 0.5967240929603577
1922 0.5967869758605957
1923 0.5968498587608337
1924 0.5969127416610718
1925 0.596975564956665
1926 0.5970383882522583
1927 0.5971011519432068
1928 0.5971639156341553
1929 0.5972266793251038
1930 0.5972894430160522
1931 0.5973522067070007
1932 0.5974149107933044
1933 0.5974776148796082
1934 0.5975403189659119
1935 0.5976029634475708
1936 0.597665548324585
1937 0.5977281332015991
1938 0.5977906584739685
1939 0.5978531837463379
1940 0.5979157090187073
1941 0.5979781746864319
1942 0.5980406403541565
1943 0.5981031060218811
1944 0.5981655716896057
1945 0.5982279777526855
1946 0.5982903838157654
1947 0.5983527898788452
1948 0.5984151363372803
1949 0.5984774231910706
1950 0.5985397100448608
1951 0.5986019968986511
1952 0.5986642837524414
1953 0.5987265110015869
1954 0.5987886786460876
1955 0.5988508462905884
1956 0.5989130139350891
1957 0.5989751219749451
1958 0.5990371704101562
1959 0.5990992188453674
1960 0.5991612672805786
1961 0.5992233157157898
1962 0.599285364151001
1963 0.5993474125862122
1964 0.5994094014167786
1965 0.599471390247345
1966 0.5995333790779114
1967 0.5995953679084778
1968 0.5996573567390442
1969 0.5997192859649658
1970 0.5997812151908875
1971 0.5998431444168091
1972 0.5999050736427307
1973 0.5999669432640076
1974 0.6000288128852844
1975 0.6000906229019165
1976 0.6001524329185486
1977 0.6002142429351807
1978 0.6002759337425232
1979 0.6003376245498657
1980 0.6003993153572083
1981 0.6004610061645508
1982 0.6005226969718933
1983 0.6005843281745911
1984 0.6006459593772888
1985 0.6007075905799866
1986 0.6007691621780396
1987 0.6008307337760925
1988 0.6008923053741455
1989 0.6009538769721985
1990 0.6010152697563171
1991 0.6010766625404358
1992 0.6011380553245544
1993 0.6011994481086731
1994 0.6012608408927917
1995 0.6013222336769104
1996 0.6013835668563843
1997 0.6014449000358582
1998 0.601506233215332
1999 0.6015675067901611
2000 0.6016287803649902
2001 0.6016900539398193
2002 0.6017513275146484
2003 0.6018125414848328
2004 0.6018737554550171
2005 0.6019349098205566
2006 0.6019960641860962
2007 0.6020572185516357
2008 0.6021183729171753
2009 0.6021795272827148
2010 0.6022406220436096
2011 0.6023016571998596
2012 0.6023626923561096
2013 0.6024237275123596
2014 0.6024847626686096
2015 0.6025457978248596
2016 0.6026068329811096
2017 0.6026678681373596
2018 0.6027289032936096
2019 0.6027898788452148
2020 0.6028508543968201
2021 0.6029117703437805
2022 0.602972686290741
2023 0.6030336022377014
2024 0.6030944585800171
2025 0.6031553149223328
2026 0.6032161116600037
2027 0.6032769083976746
2028 0.6033377051353455
2029 0.6033985018730164
2030 0.6034592986106873
2031 0.6035200357437134
2032 0.6035807728767395
2033 0.6036415100097656
2034 0.6037022471427917
2035 0.6037629842758179
2036 0.603823721408844
2037 0.6038843989372253
2038 0.6039450764656067
2039 0.6040056943893433
2040 0.6040663123130798
2041 0.6041269302368164
2042 0.604187548160553
2043 0.6042481064796448
2044 0.6043086647987366
2045 0.6043692231178284
2046 0.6044297218322754
2047 0.6044901609420776
2048 0.6045506000518799
2049 0.6046110391616821
2050 0.6046714782714844
2051 0.6047319173812866
2052 0.6047923564910889
2053 0.6048527359962463
2054 0.604913055896759
2055 0.6049733757972717
2056 0.6050336956977844
2057 0.6050940155982971
2058 0.6051543354988098
2059 0.605214536190033
2060 0.6052746772766113
2061 0.6053348183631897
2062 0.6053949594497681
2063 0.6054549813270569
2064 0.6055150032043457
2065 0.6055749654769897
2066 0.6056349277496338
2067 0.6056948900222778
2068 0.6057548522949219
2069 0.6058148145675659
2070 0.60587477684021
2071 0.6059346795082092
2072 0.6059945225715637
2073 0.6060543656349182
2074 0.6061142086982727
2075 0.6061740517616272
2076 0.6062338948249817
2077 0.6062936186790466
2078 0.6063532829284668
2079 0.606412947177887
2080 0.6064725518226624
2081 0.6065321564674377
2082 0.6065917611122131
2083 0.6066513657569885
2084 0.6067109704017639
2085 0.6067705154418945
2086 0.6068300604820251
2087 0.6068896055221558
2088 0.6069491505622864
2089 0.607008695602417
2090 0.6070682406425476
2091 0.6071277856826782
2092 0.6071873307228088
2093 0.6072468161582947
2094 0.6073063015937805
2095 0.6073657274246216
2096 0.6074250936508179
2097 0.6074844598770142
2098 0.6075438261032104
2099 0.6076031923294067
2100 0.607662558555603
2101 0.6077219247817993
2102 0.6077812314033508
2103 0.6078405380249023
2104 0.6078998446464539
2105 0.6079591512680054
2106 0.6080184578895569
2107 0.6080777645111084
2108 0.6081370711326599
2109 0.6081963181495667
2110 0.6082555651664734
2111 0.6083148121833801
2112 0.6083740592002869
2113 0.6084333062171936
2114 0.6084924936294556
2115 0.6085516810417175
2116 0.6086108684539795
2117 0.6086700558662415
2118 0.6087291836738586
2119 0.6087883114814758
2120 0.608847439289093
2121 0.6089065670967102
2122 0.6089656949043274
2123 0.6090248227119446
2124 0.6090839505195618
2125 0.6091430187225342
2126 0.6092020869255066
2127 0.6092610955238342
2128 0.6093201041221619
2129 0.6093791127204895
2130 0.6094381213188171
2131 0.6094971299171448
2132 0.6095560789108276
2133 0.6096150279045105
2134 0.6096739172935486
2135 0.6097328066825867
2136 0.6097916960716248
2137 0.6098505258560181
2138 0.6099093556404114
2139 0.6099681854248047
2140 0.6100269556045532
2141 0.6100857257843018
2142 0.6101444959640503
2143 0.6102031469345093
2144 0.6102617383003235
2145 0.6103202700614929
2146 0.6103788018226624
2147 0.610437273979187
2148 0.6104957461357117
2149 0.6105542182922363
2150 0.610612690448761
2151 0.6106711626052856
2152 0.6107295751571655
2153 0.6107879877090454
2154 0.6108464002609253
2155 0.6109048128128052
2156 0.6109631657600403
2157 0.6110215187072754
2158 0.6110798120498657
2159 0.611138105392456
2160 0.6111963391304016
2161 0.6112545728683472
2162 0.6113128066062927
2163 0.6113710403442383
2164 0.6114292740821838
2165 0.6114875078201294
2166 0.611545741558075
2167 0.6116039752960205
2168 0.6116621494293213
2169 0.6117203235626221
2170 0.6117784976959229
2171 0.6118366718292236
2172 0.6118948459625244
2173 0.6119529604911804
2174 0.6120110750198364
2175 0.6120691895484924
2176 0.6121272444725037
2177 0.6121852993965149
2178 0.6122432947158813
2179 0.6123012900352478
2180 0.6123592853546143
2181 0.6124172210693359
2182 0.6124751567840576
2183 0.6125330328941345
2184 0.6125909090042114
2185 0.6126487851142883
2186 0.6127066016197205
2187 0.6127644181251526
2188 0.6128222346305847
2189 0.6128800511360168
2190 0.612937867641449
2191 0.6129956245422363
2192 0.6130533814430237
2193 0.6131110787391663
2194 0.6131687164306641
2195 0.6132263541221619
2196 0.6132839918136597
2197 0.6133416295051575
2198 0.6133992671966553
2199 0.6134568452835083
2200 0.6135144233703613
2201 0.6135720014572144
2202 0.6136295795440674
2203 0.6136871576309204
2204 0.6137447357177734
2205 0.6138022541999817
2206 0.6138597726821899
2207 0.6139172911643982
2208 0.6139747500419617
2209 0.6140322089195251
2210 0.6140896081924438
2211 0.6141470074653625
2212 0.6142044067382812
2213 0.6142617464065552
2214 0.6143190860748291
2215 0.614376425743103
2216 0.614433765411377
2217 0.6144911050796509
2218 0.61454838514328
2219 0.6146056652069092
2220 0.6146629452705383
2221 0.6147202253341675
2222 0.6147774457931519
2223 0.6148346662521362
2224 0.6148918271064758
2225 0.6149489879608154
2226 0.615006148815155
2227 0.6150633096694946
2228 0.6151204705238342
2229 0.615177571773529
2230 0.6152346730232239
2231 0.6152917742729187
2232 0.6153488159179688
2233 0.6154058575630188
2234 0.6154628992080688
2235 0.6155198812484741
2236 0.6155768632888794
2237 0.6156338453292847
2238 0.6156908273696899
2239 0.6157477498054504
2240 0.6158046722412109
2241 0.6158615946769714
2242 0.6159185171127319
2243 0.6159753799438477
2244 0.6160322427749634
2245 0.6160891056060791
2246 0.6161459684371948
2247 0.6162028312683105
2248 0.6162596940994263
2249 0.6163164973258972
2250 0.6163733005523682
2251 0.6164301037788391
2252 0.6164869070053101
2253 0.6165436506271362
2254 0.6166003942489624
2255 0.6166570782661438
2256 0.6167137622833252
2257 0.6167704463005066
2258 0.616827130317688
2259 0.6168838143348694
2260 0.6169404983520508
2261 0.6169971823692322
2262 0.6170538067817688
2263 0.6171103715896606
2264 0.6171669363975525
2265 0.6172235012054443
2266 0.6172800660133362
2267 0.6173365712165833
2268 0.6173930764198303
2269 0.6174495220184326
2270 0.6175059676170349
2271 0.6175624132156372
2272 0.6176188588142395
2273 0.6176753044128418
2274 0.6177316904067993
2275 0.6177880167961121
2276 0.6178443431854248
2277 0.6179006695747375
2278 0.6179569959640503
2279 0.618013322353363
2280 0.618069589138031
2281 0.618125855922699
2282 0.6181821227073669
2283 0.6182383298873901
2284 0.6182945370674133
2285 0.6183507442474365
2286 0.6184068322181702
2287 0.618462860584259
2288 0.6185188889503479
2289 0.618574857711792
2290 0.6186308264732361
2291 0.6186867952346802
2292 0.6187426447868347
2293 0.6187984943389893
2294 0.6188543438911438
2295 0.6189101934432983
2296 0.6189659833908081
2297 0.6190217733383179
2298 0.6190775632858276
2299 0.6191333532333374
2300 0.6191890835762024
2301 0.6192448139190674
2302 0.6193005442619324
2303 0.6193562746047974
2304 0.6194120049476624
2305 0.6194677352905273
2306 0.6195234060287476
2307 0.6195790767669678
2308 0.619634747505188
2309 0.6196904182434082
2310 0.6197460889816284
2311 0.6198017001152039
2312 0.6198573112487793
2313 0.61991286277771
2314 0.6199684143066406
2315 0.6200239658355713
2316 0.620079517364502
2317 0.6201350092887878
2318 0.6201905012130737
2319 0.6202459931373596
2320 0.6203014254570007
2321 0.6203568577766418
2322 0.620412290096283
2323 0.6204676628112793
2324 0.6205230355262756
2325 0.6205783486366272
2326 0.6206336617469788
2327 0.6206889748573303
2328 0.6207442879676819
2329 0.6207995414733887
2330 0.6208547949790955
2331 0.6209100484848022
2332 0.620965301990509
2333 0.6210204362869263
2334 0.6210755705833435
2335 0.6211307048797607
2336 0.621185839176178
2337 0.6212409734725952
2338 0.6212961077690125
2339 0.6213512420654297
2340 0.6214063167572021
2341 0.6214613914489746
2342 0.6215164065361023
2343 0.62157142162323
2344 0.6216264367103577
2345 0.6216813921928406
2346 0.6217363476753235
2347 0.6217913031578064
2348 0.6218462586402893
2349 0.6219011545181274
2350 0.6219560503959656
2351 0.6220109462738037
2352 0.6220658421516418
2353 0.6221206784248352
2354 0.6221755146980286
2355 0.6222303509712219
2356 0.6222851872444153
2357 0.6223399639129639
2358 0.6223946809768677
2359 0.6224493980407715
2360 0.6225040555000305
2361 0.6225587129592896
2362 0.6226133704185486
2363 0.6226680278778076
2364 0.6227226257324219
2365 0.6227772235870361
2366 0.6228318214416504
2367 0.6228863596916199
2368 0.6229408979415894
2369 0.6229954361915588
2370 0.6230499148368835
2371 0.6231043934822083
2372 0.6231588125228882
2373 0.6232132315635681
2374 0.623267650604248
2375 0.623322069644928
2376 0.6233764886856079
2377 0.6234309077262878
2378 0.6234853267669678
2379 0.6235397458076477
2380 0.6235941052436829
2381 0.623648464679718
2382 0.6237028241157532
2383 0.6237571835517883
2384 0.6238114833831787
2385 0.6238657832145691
2386 0.6239200830459595
2387 0.6239743232727051
2388 0.6240285634994507
2389 0.6240828037261963
2390 0.6241370439529419
2391 0.6241912841796875
2392 0.6242455244064331
2393 0.6242997050285339
2394 0.62435382604599
2395 0.624407947063446
2396 0.6244620680809021
2397 0.6245161294937134
2398 0.6245701909065247
2399 0.6246242523193359
2400 0.6246783137321472
2401 0.6247323751449585
2402 0.624786376953125
2403 0.6248403787612915
2404 0.624894380569458
2405 0.6249483227729797
2406 0.6250022649765015
2407 0.6250562071800232
2408 0.6251100897789001
2409 0.6251639723777771
2410 0.625217854976654
2411 0.6252716779708862
2412 0.6253254413604736
2413 0.6253791451454163
2414 0.6254327893257141
2415 0.625486433506012
2416 0.6255400776863098
2417 0.6255937218666077
2418 0.6256473660469055
2419 0.6257010102272034
2420 0.6257546544075012
2421 0.6258082389831543
2422 0.6258617639541626
2423 0.6259152889251709
2424 0.6259687542915344
2425 0.626022219657898
2426 0.6260756850242615
2427 0.626129150390625
2428 0.6261826157569885
2429 0.626236081123352
2430 0.6262895464897156
2431 0.6263429522514343
2432 0.6263963580131531
2433 0.6264497637748718
2434 0.6265031695365906
2435 0.6265565752983093
2436 0.6266099810600281
2437 0.6266633868217468
2438 0.6267167925834656
2439 0.6267701983451843
2440 0.6268236041069031
2441 0.6268770098686218
2442 0.6269303560256958
2443 0.6269837021827698
2444 0.6270370483398438
2445 0.6270903944969177
2446 0.6271436810493469
2447 0.6271969079971313
2448 0.6272501349449158
2449 0.6273033618927002
2450 0.6273565292358398
2451 0.6274096965789795
2452 0.6274628639221191
2453 0.6275160312652588
2454 0.6275691986083984
2455 0.6276223063468933
2456 0.6276754140853882
2457 0.6277285218238831
2458 0.6277816295623779
2459 0.6278347373008728
2460 0.6278878450393677
2461 0.6279409527778625
2462 0.6279940605163574
2463 0.6280471086502075
2464 0.6281001567840576
2465 0.6281531453132629
2466 0.6282061338424683
2467 0.6282591223716736
2468 0.6283120512962341
2469 0.6283649802207947
2470 0.6284179091453552
2471 0.6284708380699158
2472 0.6285237669944763
2473 0.6285766959190369
2474 0.6286295652389526
2475 0.6286824345588684
2476 0.6287353038787842
2477 0.6287881135940552
2478 0.6288409233093262
2479 0.6288936734199524
2480 0.6289463639259338
2481 0.6289990544319153
2482 0.6290517449378967
2483 0.6291044354438782
2484 0.6291570663452148
2485 0.6292096972465515
2486 0.6292623281478882
2487 0.6293149590492249
2488 0.6293675899505615
2489 0.6294201612472534
2490 0.6294727325439453
2491 0.6295253038406372
2492 0.6295778751373291
2493 0.6296303868293762
2494 0.6296828985214233
2495 0.6297354102134705
2496 0.6297879219055176
2497 0.6298404335975647
2498 0.629892885684967
2499 0.6299453377723694
2500 0.6299977898597717
2501 0.6300502419471741
2502 0.6301026344299316
2503 0.6301550269126892
2504 0.6302074193954468
2505 0.6302597522735596
2506 0.6303120851516724
2507 0.6303643584251404
2508 0.6304165720939636
2509 0.6304687261581421
2510 0.6305208802223206
2511 0.630573034286499
2512 0.6306251883506775
2513 0.630677342414856
2514 0.6307294368743896
2515 0.6307815313339233
2516 0.630833625793457
2517 0.6308857202529907
2518 0.6309377551078796
2519 0.6309897899627686
2520 0.6310418248176575
2521 0.6310938000679016
2522 0.6311457753181458
2523 0.6311977505683899
2524 0.6312496662139893
2525 0.6313015818595886
2526 0.6313534379005432
2527 0.6314052939414978
2528 0.6314571499824524
2529 0.631509006023407
2530 0.6315608620643616
2531 0.6316127181053162
2532 0.6316645741462708
2533 0.6317163705825806
2534 0.6317681670188904
2535 0.6318199634552002
2536 0.63187175989151
2537 0.6319235563278198
2538 0.6319752931594849
2539 0.6320270299911499
2540 0.6320787668228149
2541 0.63213050365448
2542 0.632182240486145
2543 0.6322339177131653
2544 0.6322855949401855
2545 0.6323372721672058
2546 0.6323888897895813
2547 0.6324405074119568
2548 0.6324921250343323
2549 0.6325437426567078
2550 0.6325953006744385
2551 0.6326468586921692
2552 0.6326984167098999
2553 0.6327499747276306
2554 0.6328014731407166
2555 0.6328529715538025
2556 0.6329044699668884
2557 0.6329559683799744
2558 0.6330074667930603
2559 0.6330589056015015
2560 0.6331103444099426
2561 0.6331617832183838
2562 0.633213222026825
2563 0.6332646608352661
2564 0.6333160400390625
2565 0.6333674192428589
2566 0.6334187984466553
2567 0.6334701180458069
2568 0.6335214376449585
2569 0.6335727572441101
2570 0.6336240768432617
2571 0.6336753964424133
2572 0.6337267160415649
2573 0.6337779760360718
2574 0.6338292360305786
2575 0.6338804960250854
2576 0.6339317560195923
2577 0.6339829564094543
2578 0.6340341567993164
2579 0.6340853571891785
2580 0.6341365575790405
2581 0.6341877579689026
2582 0.6342388987541199
2583 0.6342900395393372
2584 0.6343411207199097
2585 0.6343922019004822
2586 0.6344432830810547
2587 0.6344943046569824
2588 0.6345453262329102
2589 0.6345963478088379
2590 0.6346473693847656
2591 0.6346983313560486
2592 0.6347492933273315
2593 0.6348002552986145
2594 0.6348512172698975
2595 0.6349021792411804
2596 0.6349531412124634
2597 0.6350041031837463
2598 0.6350550651550293
2599 0.6351059675216675
2600 0.6351568698883057
2601 0.6352077722549438
2602 0.635258674621582
2603 0.6353094577789307
2604 0.6353602409362793
2605 0.6354110240936279
2606 0.6354618072509766
2607 0.6355125904083252
2608 0.635563313961029
2609 0.6356140375137329
2610 0.6356647610664368
2611 0.6357154846191406
2612 0.6357662081718445
2613 0.6358169317245483
2614 0.6358675956726074
2615 0.6359182596206665
2616 0.6359688639640808
2617 0.6360194683074951
2618 0.6360700726509094
2619 0.6361206769943237
2620 0.636171281337738
2621 0.6362218856811523
2622 0.6362724304199219
2623 0.6363229751586914
2624 0.6363735198974609
2625 0.6364240646362305
2626 0.6364745497703552
2627 0.6365249752998352
2628 0.6365754008293152
2629 0.6366257667541504
2630 0.6366761326789856
2631 0.6367264986038208
2632 0.636776864528656
2633 0.6368272304534912
2634 0.6368775963783264
2635 0.6369279623031616
2636 0.6369783282279968
2637 0.637028694152832
2638 0.6370790600776672
2639 0.6371294260025024
2640 0.6371797323226929
2641 0.6372300386428833
2642 0.637280285358429
2643 0.6373305320739746
2644 0.6373807787895203
2645 0.6374310255050659
2646 0.6374812722206116
2647 0.6375315189361572
2648 0.6375817656517029
2649 0.6376320123672485
2650 0.6376822590827942
2651 0.6377325057983398
2652 0.6377826929092407
2653 0.6378328800201416
2654 0.6378830671310425
2655 0.6379331946372986
2656 0.6379833221435547
2657 0.6380334496498108
2658 0.6380835771560669
2659 0.638133704662323
2660 0.6381838321685791
2661 0.6382339000701904
2662 0.6382839679718018
2663 0.6383340358734131
2664 0.6383841037750244
2665 0.638434112071991
2666 0.6384841203689575
2667 0.6385341286659241
2668 0.6385841369628906
2669 0.6386341452598572
2670 0.638684093952179
2671 0.6387340426445007
2672 0.6387839317321777
2673 0.6388338208198547
2674 0.6388837099075317
2675 0.6389335989952087
2676 0.6389834880828857
2677 0.6390333771705627
2678 0.6390832662582397
2679 0.6391331553459167
2680 0.6391830444335938
2681 0.6392329335212708
2682 0.6392828226089478
2683 0.6393327116966248
2684 0.639382541179657
2685 0.6394323706626892
2686 0.6394821405410767
2687 0.6395319104194641
2688 0.6395816802978516
2689 0.639631450176239
2690 0.6396812200546265
2691 0.6397309303283691
2692 0.6397806406021118
2693 0.6398303508758545
2694 0.6398800015449524
2695 0.6399296522140503
2696 0.6399793028831482
2697 0.6400289535522461
2698 0.640078604221344
2699 0.6401282548904419
2700 0.640177845954895
2701 0.6402274370193481
2702 0.6402770280838013
2703 0.6403266191482544
2704 0.6403762102127075
2705 0.6404258012771606
2706 0.640475332736969
2707 0.6405248641967773
2708 0.6405743360519409
2709 0.6406238079071045
2710 0.6406732797622681
2711 0.6407227516174316
2712 0.6407722234725952
2713 0.640821635723114
2714 0.6408710479736328
2715 0.6409204602241516
2716 0.6409698724746704
2717 0.6410192847251892
2718 0.641068696975708
2719 0.641118049621582
2720 0.641167402267456
2721 0.6412167549133301
2722 0.6412661075592041
2723 0.6413154602050781
2724 0.6413647532463074
2725 0.6414140462875366
2726 0.6414633393287659
2727 0.6415126323699951
2728 0.6415619254112244
2729 0.6416112184524536
2730 0.6416605114936829
2731 0.6417097449302673
2732 0.6417589783668518
2733 0.6418082118034363
2734 0.6418574452400208
2735 0.6419066190719604
2736 0.6419557929039001
2737 0.6420049667358398
2738 0.6420541405677795
2739 0.6421032547950745
2740 0.6421523690223694
2741 0.6422014832496643
2742 0.6422505974769592
2743 0.6422997117042542
2744 0.6423488259315491
2745 0.642397940158844
2746 0.6424470543861389
2747 0.6424961090087891
2748 0.6425451636314392
2749 0.6425942182540894
2750 0.6426432728767395
2751 0.6426923274993896
2752 0.6427413821220398
2753 0.6427904367446899
2754 0.6428394913673401
2755 0.6428885459899902
2756 0.6429375410079956
2757 0.642986536026001
2758 0.6430355310440063
2759 0.6430845260620117
2760 0.6431335210800171
2761 0.6431825160980225
2762 0.6432314515113831
2763 0.6432803869247437
2764 0.6433293223381042
2765 0.6433782577514648
2766 0.6434271931648254
2767 0.6434760689735413
2768 0.6435249447822571
2769 0.6435738205909729
2770 0.6436226963996887
2771 0.6436715722084045
2772 0.6437204480171204
2773 0.6437692642211914
2774 0.6438180804252625
2775 0.6438668370246887
2776 0.643915593624115
2777 0.6439643502235413
2778 0.6440131068229675
2779 0.6440618634223938
2780 0.6441106200218201
2781 0.6441593170166016
2782 0.6442080140113831
2783 0.6442567110061646
2784 0.644305408000946
2785 0.6443541049957275
2786 0.6444027423858643
2787 0.644451379776001
2788 0.6445000171661377
2789 0.6445486545562744
2790 0.6445972323417664
2791 0.6446458101272583
2792 0.6446943879127502
2793 0.6447429656982422
2794 0.6447915434837341
2795 0.6448401212692261
2796 0.6448886394500732
2797 0.6449371576309204
2798 0.6449856758117676
2799 0.6450341939926147
2800 0.6450827121734619
2801 0.6451311707496643
2802 0.6451796293258667
2803 0.6452280879020691
2804 0.6452765464782715
2805 0.6453250050544739
2806 0.6453734636306763
2807 0.6454219222068787
2808 0.645470380783081
2809 0.6455188393592834
2810 0.6455672383308411
2811 0.6456156373023987
2812 0.6456640362739563
2813 0.6457124352455139
2814 0.6457607746124268
2815 0.6458091139793396
2816 0.6458574533462524
2817 0.6459057927131653
2818 0.6459541320800781
2819 0.6460024118423462
2820 0.6460506916046143
2821 0.6460989713668823
2822 0.6461472511291504
2823 0.6461955308914185
2824 0.6462438106536865
2825 0.6462920904159546
2826 0.6463403701782227
2827 0.646388590335846
2828 0.6464368104934692
2829 0.6464850306510925
2830 0.6465332508087158
2831 0.6465814709663391
2832 0.6466296911239624
2833 0.6466779112815857
2834 0.646726131439209
2835 0.6467742919921875
2836 0.646822452545166
2837 0.6468706130981445
2838 0.646918773651123
2839 0.6469669342041016
2840 0.6470150947570801
2841 0.6470632553100586
2842 0.6471114158630371
2843 0.6471595764160156
2844 0.6472077369689941
2845 0.6472558975219727
2846 0.6473040580749512
2847 0.6473521590232849
2848 0.6474002599716187
2849 0.6474483609199524
2850 0.6474964618682861
2851 0.6475445032119751
2852 0.6475925445556641
2853 0.647640585899353
2854 0.647688627243042
2855 0.647736668586731
2856 0.6477846503257751
2857 0.6478326320648193
2858 0.6478806138038635
2859 0.6479285955429077
2860 0.6479765772819519
2861 0.6480244994163513
2862 0.6480724215507507
2863 0.6481203436851501
2864 0.6481682658195496
2865 0.648216187953949
2866 0.6482640504837036
2867 0.6483118534088135
2868 0.6483596563339233
2869 0.6484074592590332
2870 0.6484552621841431
2871 0.6485030055046082
2872 0.6485507488250732
2873 0.6485984921455383
2874 0.6486462354660034
2875 0.6486939787864685
2876 0.6487416625022888
2877 0.6487893462181091
2878 0.6488370299339294
2879 0.6488847136497498
2880 0.6489323377609253
2881 0.648979902267456
2882 0.6490274667739868
2883 0.6490750312805176
2884 0.6491225957870483
2885 0.6491701602935791
2886 0.6492177248001099
2887 0.6492652893066406
2888 0.6493128538131714
2889 0.6493604183197021
2890 0.6494079828262329
2891 0.6494555473327637
2892 0.6495031118392944
2893 0.6495506763458252
2894 0.6495981812477112
2895 0.6496456861495972
2896 0.6496931314468384
2897 0.6497405767440796
2898 0.6497880220413208
2899 0.649835467338562
2900 0.6498829126358032
2901 0.6499303579330444
2902 0.6499777436256409
2903 0.6500251293182373
2904 0.6500725150108337
2905 0.6501198410987854
2906 0.6501671671867371
2907 0.6502144932746887
2908 0.6502618193626404
2909 0.650309145450592
2910 0.6503564715385437
2911 0.6504037380218506
2912 0.6504510045051575
2913 0.6504982709884644
2914 0.6505455374717712
2915 0.6505928039550781
2916 0.6506400108337402
2917 0.6506872177124023
2918 0.6507344245910645
2919 0.6507816314697266
2920 0.6508288383483887
2921 0.650875985622406
2922 0.6509231328964233
2923 0.6509702801704407
2924 0.651017427444458
2925 0.6510645747184753
2926 0.6511117219924927
2927 0.65115886926651
2928 0.6512059569358826
2929 0.6512530446052551
2930 0.6513001322746277
2931 0.6513472199440002
2932 0.6513943076133728
2933 0.6514413952827454
2934 0.6514884829521179
2935 0.6515355706214905
2936 0.6515825986862183
2937 0.651629626750946
2938 0.6516766548156738
2939 0.6517236828804016
2940 0.6517707109451294
2941 0.6518177390098572
2942 0.651864767074585
2943 0.6519117951393127
2944 0.6519588232040405
2945 0.6520057916641235
2946 0.6520527601242065
2947 0.6520997285842896
2948 0.6521466970443726
2949 0.6521936655044556
2950 0.6522405743598938
2951 0.652287483215332
2952 0.6523343920707703
2953 0.6523813009262085
2954 0.652428150177002
2955 0.6524749398231506
2956 0.6525217294692993
2957 0.652568519115448
2958 0.6526153087615967
2959 0.6526620388031006
2960 0.6527087688446045
2961 0.6527554988861084
2962 0.6528022289276123
2963 0.6528489589691162
2964 0.6528956890106201
2965 0.652942419052124
2966 0.6529891490936279
2967 0.6530358195304871
2968 0.6530824899673462
2969 0.6531291604042053
2970 0.6531758308410645
2971 0.6532225012779236
2972 0.6532691717147827
2973 0.6533158421516418
2974 0.653362512588501
2975 0.6534091830253601
2976 0.6534557938575745
2977 0.6535024046897888
2978 0.6535490155220032
2979 0.6535956263542175
2980 0.6536422371864319
2981 0.6536888480186462
2982 0.6537354588508606
2983 0.6537820100784302
2984 0.6538285613059998
2985 0.6538751125335693
2986 0.6539216041564941
2987 0.653968095779419
2988 0.6540145874023438
2989 0.6540610790252686
2990 0.6541075706481934
2991 0.6541540622711182
2992 0.654200553894043
2993 0.6542470455169678
2994 0.6542935371398926
2995 0.6543400287628174
2996 0.6543864607810974
2997 0.6544328927993774
2998 0.6544793248176575
2999 0.6545257568359375
3000 0.6545721888542175
3001 0.6546185612678528
3002 0.654664933681488
3003 0.6547113060951233
3004 0.6547576785087585
3005 0.6548040509223938
3006 0.654850423336029
3007 0.6548967957496643
3008 0.6549431681632996
3009 0.65498948097229
3010 0.6550357937812805
3011 0.655082106590271
3012 0.6551284193992615
3013 0.655174732208252
3014 0.6552210450172424
3015 0.6552673578262329
3016 0.6553136706352234
3017 0.6553599834442139
3018 0.6554062962532043
3019 0.65545254945755
3020 0.6554988026618958
3021 0.6555450558662415
3022 0.6555913090705872
3023 0.6556375622749329
3024 0.6556838154792786
3025 0.6557300090789795
3026 0.6557761430740356
3027 0.6558222770690918
3028 0.655868411064148
3029 0.6559145450592041
3030 0.6559606790542603
3031 0.6560068130493164
3032 0.6560529470443726
3033 0.6560990810394287
3034 0.6561451554298401
3035 0.6561912298202515
3036 0.6562373042106628
3037 0.6562833786010742
3038 0.6563294529914856
3039 0.656375527381897
3040 0.6564216017723083
3041 0.656467616558075
3042 0.6565136313438416
3043 0.6565596461296082
3044 0.6566056609153748
3045 0.6566516757011414
3046 0.656697690486908
3047 0.6567436456680298
3048 0.6567896008491516
3049 0.6568355560302734
3050 0.6568815112113953
3051 0.6569274663925171
3052 0.6569733619689941
3053 0.6570192575454712
3054 0.6570651531219482
3055 0.6571110486984253
3056 0.6571569442749023
3057 0.6572028398513794
3058 0.6572487354278564
3059 0.6572946310043335
3060 0.6573405265808105
3061 0.6573864221572876
3062 0.6574322581291199
3063 0.6574780941009521
3064 0.6575239300727844
3065 0.6575697660446167
3066 0.657615602016449
3067 0.6576613783836365
3068 0.657707154750824
3069 0.6577529311180115
3070 0.657798707485199
3071 0.6578444838523865
3072 0.657890260219574
3073 0.6579360365867615
3074 0.657981812953949
3075 0.6580275297164917
3076 0.6580732464790344
3077 0.6581189632415771
3078 0.6581646800041199
3079 0.6582103967666626
3080 0.6582561135292053
3081 0.658301830291748
3082 0.6583475470542908
3083 0.6583932638168335
3084 0.6584389805793762
3085 0.6584846377372742
3086 0.6585302948951721
3087 0.6585759520530701
3088 0.658621609210968
3089 0.658667266368866
3090 0.6587129235267639
3091 0.6587585806846619
3092 0.658804178237915
3093 0.6588497757911682
3094 0.6588953733444214
3095 0.6589409708976746
3096 0.658986508846283
3097 0.6590320467948914
3098 0.6590775847434998
3099 0.6591231226921082
3100 0.6591686606407166
3101 0.659214198589325
3102 0.6592597365379333
3103 0.6593052744865417
3104 0.6593508124351501
3105 0.6593963503837585
3106 0.6594418883323669
3107 0.6594873666763306
3108 0.6595328450202942
3109 0.6595783233642578
3110 0.6596238017082214
3111 0.6596692800521851
3112 0.6597146987915039
3113 0.6597601175308228
3114 0.6598055362701416
3115 0.6598509550094604
3116 0.6598963737487793
3117 0.6599417924880981
3118 0.659987211227417
3119 0.6600325703620911
3120 0.6600779294967651
3121 0.6601232886314392
3122 0.6601686477661133
3123 0.6602140069007874
3124 0.6602593660354614
3125 0.6603046655654907
3126 0.66034996509552
3127 0.6603952646255493
3128 0.6604405641555786
3129 0.6604858040809631
3130 0.6605310440063477
3131 0.6605762839317322
3132 0.6606215238571167
3133 0.6606667637825012
3134 0.660711944103241
3135 0.6607571244239807
3136 0.6608023047447205
3137 0.6608474850654602
3138 0.6608926653862
3139 0.6609378457069397
3140 0.6609830260276794
3141 0.6610282063484192
3142 0.6610733866691589
3143 0.6611185669898987
3144 0.6611636877059937
3145 0.6612088084220886
3146 0.6612539291381836
3147 0.6612990498542786
3148 0.6613441705703735
3149 0.6613892912864685
3150 0.6614343523979187
3151 0.6614794135093689
3152 0.6615244746208191
3153 0.6615695357322693
3154 0.6616145968437195
3155 0.6616596579551697
3156 0.6617047190666199
3157 0.6617497205734253
3158 0.6617947220802307
3159 0.6618397235870361
3160 0.6618847250938416
3161 0.661929726600647
3162 0.6619747281074524
3163 0.662019670009613
3164 0.6620646119117737
3165 0.6621095538139343
3166 0.662154495716095
3167 0.6621994376182556
3168 0.6622443199157715
3169 0.6622892022132874
3170 0.6623340845108032
3171 0.6623789668083191
3172 0.6624237895011902
3173 0.6624686121940613
3174 0.6625134348869324
3175 0.6625582575798035
3176 0.6626030802726746
3177 0.6626479029655457
3178 0.6626927256584167
3179 0.6627375483512878
3180 0.6627823710441589
3181 0.66282719373703
3182 0.6628720164299011
3183 0.6629168391227722
3184 0.6629616022109985
3185 0.6630063652992249
3186 0.6630511283874512
3187 0.6630958914756775
3188 0.6631406545639038
3189 0.6631854176521301
3190 0.6632301211357117
3191 0.6632748246192932
3192 0.6633195281028748
3193 0.6633642315864563
3194 0.6634089350700378
3195 0.6634536385536194
3196 0.6634983420372009
3197 0.6635430455207825
3198 0.663587749004364
3199 0.6636323928833008
3200 0.6636769771575928
3201 0.6637215614318848
3202 0.6637661457061768
3203 0.6638107299804688
3204 0.663855254650116
3205 0.6638997793197632
3206 0.6639443039894104
3207 0.6639888286590576
3208 0.6640333533287048
3209 0.664077877998352
3210 0.6641224026679993
3211 0.6641668677330017
3212 0.6642113327980042
3213 0.6642557978630066
3214 0.664300262928009
3215 0.6643447279930115
3216 0.6643891930580139
3217 0.6644336581230164
3218 0.664478063583374
3219 0.6645224690437317
3220 0.6645668745040894
3221 0.664611279964447
3222 0.6646556854248047
3223 0.6647000908851624
3224 0.66474449634552
3225 0.6647889018058777
3226 0.6648333072662354
3227 0.664877712726593
3228 0.6649221181869507
3229 0.6649665236473083
3230 0.6650108695030212
3231 0.6650552153587341
3232 0.6650995016098022
3233 0.6651437878608704
3234 0.6651880741119385
3235 0.6652323603630066
3236 0.6652765870094299
3237 0.6653208136558533
3238 0.6653650403022766
3239 0.6654092669487
3240 0.6654534339904785
3241 0.6654976010322571
3242 0.6655417680740356
3243 0.6655859351158142
3244 0.6656301021575928
3245 0.6656742691993713
3246 0.6657184362411499
3247 0.6657626032829285
3248 0.665806770324707
3249 0.6658509373664856
3250 0.6658950448036194
3251 0.6659391522407532
3252 0.665983259677887
3253 0.6660273671150208
3254 0.6660714745521545
3255 0.6661155819892883
3256 0.6661596298217773
3257 0.6662036776542664
3258 0.6662477254867554
3259 0.6662917733192444
3260 0.6663357615470886
3261 0.6663797497749329
3262 0.6664237380027771
3263 0.6664677262306213
3264 0.6665116548538208
3265 0.6665555834770203
3266 0.6665995121002197
3267 0.6666434407234192
3268 0.6666873693466187
3269 0.6667312383651733
3270 0.666775107383728
3271 0.6668189764022827
3272 0.6668628454208374
3273 0.6669067144393921
3274 0.6669505834579468
3275 0.6669944524765015
3276 0.6670382618904114
3277 0.6670820713043213
3278 0.6671258807182312
3279 0.6671696305274963
3280 0.6672133803367615
3281 0.6672570705413818
3282 0.6673007607460022
3283 0.6673444509506226
3284 0.6673880815505981
3285 0.6674317121505737
3286 0.6674753427505493
3287 0.6675189733505249
3288 0.6675626039505005
3289 0.6676062345504761
3290 0.6676498651504517
3291 0.6676934361457825
3292 0.6677370071411133
3293 0.6677805781364441
3294 0.6678241491317749
3295 0.6678677201271057
3296 0.6679112911224365
3297 0.6679548621177673
3298 0.6679984331130981
3299 0.6680419445037842
3300 0.6680854558944702
3301 0.6681289672851562
3302 0.6681724786758423
3303 0.6682159900665283
3304 0.6682595014572144
3305 0.6683030128479004
3306 0.6683465242385864
3307 0.6683899760246277
3308 0.668433427810669
3309 0.6684768795967102
3310 0.6685203313827515
3311 0.6685637831687927
3312 0.668607234954834
3313 0.6686506867408752
3314 0.6686941385269165
3315 0.6687375903129578
3316 0.6687809824943542
3317 0.6688243746757507
3318 0.6688677668571472
3319 0.6689111590385437
3320 0.6689545512199402
3321 0.6689979434013367
3322 0.6690413355827332
3323 0.6690847277641296
3324 0.6691281199455261
3325 0.6691715121269226
3326 0.6692149043083191
3327 0.6692582368850708
3328 0.6693015694618225
3329 0.6693449020385742
3330 0.6693882346153259
3331 0.6694315671920776
3332 0.6694748997688293
3333 0.669518232345581
3334 0.6695615649223328
3335 0.6696048378944397
3336 0.6696481108665466
3337 0.6696913838386536
3338 0.6697346568107605
3339 0.6697778701782227
3340 0.6698210835456848
3341 0.669864296913147
3342 0.6699075102806091
3343 0.6699507236480713
3344 0.6699939370155334
3345 0.6700371503829956
3346 0.670080304145813
3347 0.6701234579086304
3348 0.6701666116714478
3349 0.6702097654342651
3350 0.6702528595924377
3351 0.6702959537506104
3352 0.670339047908783
3353 0.6703821420669556
3354 0.6704252362251282
3355 0.6704683303833008
3356 0.6705113649368286
3357 0.6705543994903564
3358 0.6705974340438843
3359 0.6706404685974121
3360 0.6706835031509399
3361 0.6707265377044678
3362 0.6707695722579956
3363 0.6708125472068787
3364 0.6708555221557617
3365 0.6708984971046448
3366 0.6709414720535278
3367 0.6709844470024109
3368 0.6710273623466492
3369 0.6710702776908875
3370 0.6711131930351257
3371 0.671156108379364
3372 0.6711990237236023
3373 0.6712419390678406
3374 0.6712848544120789
3375 0.6713277101516724
3376 0.6713705658912659
3377 0.6714134216308594
3378 0.6714562773704529
3379 0.6714991331100464
3380 0.6715419888496399
3381 0.6715848445892334
3382 0.6716277003288269
3383 0.6716705560684204
3384 0.6717134118080139
3385 0.6717562675476074
3386 0.6717991232872009
3387 0.6718419790267944
3388 0.6718847751617432
3389 0.6719275712966919
3390 0.6719703674316406
3391 0.6720131635665894
3392 0.6720559597015381
3393 0.6720987558364868
3394 0.6721415519714355
3395 0.6721842885017395
3396 0.6722270250320435
3397 0.6722697019577026
3398 0.6723123788833618
3399 0.672355055809021
3400 0.6723977327346802
3401 0.6724404096603394
3402 0.6724830865859985
3403 0.6725257039070129
3404 0.6725683212280273
3405 0.6726109385490417
3406 0.6726535558700562
3407 0.6726961731910706
3408 0.6727387309074402
3409 0.6727812886238098
3410 0.6728237867355347
3411 0.6728662848472595
3412 0.6729087829589844
3413 0.6729512810707092
3414 0.6729937195777893
3415 0.6730361580848694
3416 0.6730785965919495
3417 0.6731210350990295
3418 0.6731634736061096
3419 0.6732059121131897
3420 0.6732483506202698
3421 0.6732907891273499
3422 0.6733331680297852
3423 0.6733755469322205
3424 0.6734179258346558
3425 0.6734603047370911
3426 0.6735026836395264
3427 0.6735450029373169
3428 0.6735873222351074
3429 0.6736295819282532
3430 0.6736718416213989
3431 0.6737141013145447
3432 0.6737563610076904
3433 0.6737986207008362
3434 0.6738408803939819
3435 0.6738831400871277
3436 0.6739253401756287
3437 0.6739674806594849
3438 0.6740096211433411
3439 0.6740517616271973
3440 0.6740939021110535
3441 0.6741360425949097
3442 0.6741781830787659
3443 0.6742203235626221
3444 0.6742624640464783
3445 0.6743046045303345
3446 0.6743467450141907
3447 0.6743888854980469
3448 0.6744309663772583
3449 0.6744730472564697
3450 0.6745151281356812
3451 0.6745572090148926
3452 0.674599289894104
3453 0.6746413707733154
3454 0.6746833920478821
3455 0.6747254133224487
3456 0.6747674345970154
3457 0.674809455871582
3458 0.6748514771461487
3459 0.6748934984207153
3460 0.674935519695282
3461 0.6749774813652039
3462 0.6750194430351257
3463 0.6750614047050476
3464 0.6751033663749695
3465 0.6751453280448914
3466 0.6751872301101685
3467 0.6752291321754456
3468 0.6752710342407227
3469 0.6753129363059998
3470 0.6753548383712769
3471 0.675396740436554
3472 0.6754385828971863
3473 0.6754804253578186
3474 0.6755222678184509
3475 0.6755641102790833
3476 0.6756059527397156
3477 0.6756477952003479
3478 0.6756896376609802
3479 0.6757314801216125
3480 0.6757733225822449
3481 0.6758151650428772
3482 0.6758569478988647
3483 0.6758987307548523
3484 0.6759405136108398
3485 0.6759822964668274
3486 0.6760240197181702
3487 0.6760657429695129
3488 0.6761074662208557
3489 0.6761491298675537
3490 0.6761907935142517
3491 0.6762324571609497
3492 0.6762741208076477
3493 0.6763157844543457
3494 0.6763574481010437
3495 0.6763991117477417
3496 0.6764407157897949
3497 0.6764823198318481
3498 0.6765239238739014
3499 0.6765655279159546
3500 0.6766071319580078
3501 0.676648736000061
3502 0.6766903400421143
3503 0.6767319440841675
3504 0.6767735481262207
3505 0.6768150925636292
3506 0.6768566370010376
3507 0.676898181438446
3508 0.6769397258758545
3509 0.6769812703132629
3510 0.6770228147506714
3511 0.6770642995834351
3512 0.6771057844161987
3513 0.6771472692489624
3514 0.6771887540817261
3515 0.6772302389144897
3516 0.6772717237472534
3517 0.6773131489753723
3518 0.6773545742034912
3519 0.6773959994316101
3520 0.677437424659729
3521 0.6774788498878479
3522 0.6775202751159668
3523 0.6775617003440857
3524 0.6776031255722046
3525 0.6776445508003235
3526 0.6776859760284424
3527 0.6777273416519165
3528 0.6777687072753906
3529 0.6778100728988647
3530 0.6778514385223389
3531 0.677892804145813
3532 0.6779341697692871
3533 0.6779755353927612
3534 0.6780169010162354
3535 0.6780582666397095
3536 0.6780995726585388
3537 0.6781408786773682
3538 0.6781821846961975
3539 0.6782234907150269
3540 0.6782647967338562
3541 0.6783061027526855
3542 0.6783474087715149
3543 0.6783887147903442
3544 0.6784300208091736
3545 0.6784713268280029
3546 0.6785126328468323
3547 0.6785539388656616
3548 0.678595244884491
3549 0.6786364912986755
3550 0.6786777377128601
3551 0.6787189841270447
3552 0.6787602305412292
3553 0.6788014769554138
3554 0.6788427233695984
3555 0.678883969783783
3556 0.6789251565933228
3557 0.6789663434028625
3558 0.6790075302124023
3559 0.6790487170219421
3560 0.6790898442268372
3561 0.6791309714317322
3562 0.6791720986366272
3563 0.6792132258415222
3564 0.6792543530464172
3565 0.6792954206466675
3566 0.6793364882469177
3567 0.679377555847168
3568 0.6794186234474182
3569 0.6794596910476685
3570 0.6795007586479187
3571 0.679541826248169
3572 0.6795828938484192
3573 0.6796239614486694
3574 0.6796650290489197
3575 0.6797060966491699
3576 0.6797471642494202
3577 0.6797882318496704
3578 0.6798292994499207
3579 0.6798703670501709
3580 0.6799114346504211
3581 0.6799525022506714
3582 0.6799935102462769
3583 0.6800345182418823
3584 0.6800755262374878
3585 0.6801165342330933
3586 0.6801575422286987
3587 0.6801984906196594
3588 0.6802394390106201
3589 0.6802803874015808
3590 0.6803213357925415
3591 0.6803622841835022
3592 0.6804032325744629
3593 0.6804441809654236
3594 0.6804851293563843
3595 0.680526077747345
3596 0.6805670261383057
3597 0.6806079149246216
3598 0.6806488037109375
3599 0.6806896924972534
3600 0.6807305812835693
3601 0.6807714700698853
3602 0.6808122992515564
3603 0.6808531284332275
3604 0.6808939576148987
3605 0.6809347867965698
3606 0.6809755563735962
3607 0.6810163259506226
3608 0.6810570955276489
3609 0.6810978651046753
3610 0.6811386346817017
3611 0.681179404258728
3612 0.6812201738357544
3613 0.6812609434127808
3614 0.6813017129898071
3615 0.6813424825668335
3616 0.6813832521438599
3617 0.6814240217208862
3618 0.6814647912979126
3619 0.681505560874939
3620 0.6815463304519653
3621 0.6815870404243469
3622 0.6816277503967285
3623 0.6816684603691101
3624 0.6817091703414917
3625 0.6817498803138733
3626 0.6817905306816101
3627 0.6818311810493469
3628 0.6818718314170837
3629 0.6819124817848206
3630 0.6819531321525574
3631 0.6819937825202942
3632 0.6820343732833862
3633 0.6820749640464783
3634 0.6821154952049255
3635 0.6821560263633728
3636 0.6821965575218201
3637 0.6822370886802673
3638 0.6822776198387146
3639 0.6823181509971619
3640 0.6823586821556091
3641 0.6823992133140564
3642 0.6824397444725037
3643 0.6824802160263062
3644 0.6825206875801086
3645 0.6825611591339111
3646 0.6826016306877136
3647 0.6826421022415161
3648 0.6826825737953186
3649 0.6827230453491211
3650 0.6827635169029236
3651 0.6828039884567261
3652 0.6828444600105286
3653 0.682884931564331
3654 0.6829253435134888
3655 0.6829657554626465
3656 0.6830061674118042
3657 0.6830465793609619
3658 0.6830869913101196
3659 0.6831274032592773
3660 0.6831678152084351
3661 0.683208167552948
3662 0.6832485198974609
3663 0.6832888722419739
3664 0.6833292245864868
3665 0.6833695769309998
3666 0.6834099292755127
3667 0.6834502816200256
3668 0.6834906339645386
3669 0.6835309863090515
3670 0.6835712790489197
3671 0.6836115717887878
3672 0.683651864528656
3673 0.6836921572685242
3674 0.6837324500083923
3675 0.6837727427482605
3676 0.6838130354881287
3677 0.6838533282279968
3678 0.6838935613632202
3679 0.6839337944984436
3680 0.683974027633667
3681 0.6840142607688904
3682 0.6840544939041138
3683 0.6840946674346924
3684 0.684134840965271
3685 0.6841750144958496
3686 0.6842151880264282
3687 0.6842553615570068
3688 0.6842955350875854
3689 0.6843357086181641
3690 0.6843758821487427
3691 0.6844160556793213
3692 0.6844562292098999
3693 0.6844964027404785
3694 0.6845365762710571
3695 0.6845767498016357
3696 0.6846168637275696
3697 0.6846569776535034
3698 0.6846970915794373
3699 0.6847372055053711
3700 0.6847773194313049
3701 0.6848174333572388
3702 0.6848575472831726
3703 0.6848976612091064
3704 0.6849377155303955
3705 0.6849777698516846
3706 0.6850178241729736
3707 0.6850578784942627
3708 0.6850979328155518
3709 0.6851379871368408
3710 0.6851780414581299
3711 0.685218095779419
3712 0.685258150100708
3713 0.6852982044219971
3714 0.6853381991386414
3715 0.6853781938552856
3716 0.6854181885719299
3717 0.6854581832885742
3718 0.6854981780052185
3719 0.6855381727218628
3720 0.6855781078338623
3721 0.6856180429458618
3722 0.6856579780578613
3723 0.6856979131698608
3724 0.6857378482818604
3725 0.6857777833938599
3726 0.6858177185058594
3727 0.6858576536178589
3728 0.6858975887298584
3729 0.6859375238418579
3730 0.6859774589538574
3731 0.6860173940658569
3732 0.6860573291778564
3733 0.686097264289856
3734 0.6861371397972107
3735 0.6861769556999207
3736 0.6862167716026306
3737 0.6862565875053406
3738 0.6862964034080505
3739 0.6863362193107605
3740 0.6863760352134705
3741 0.6864158511161804
3742 0.6864556670188904
3743 0.6864954829216003
3744 0.6865352392196655
3745 0.6865749955177307
3746 0.6866146922111511
3747 0.6866543889045715
3748 0.6866940855979919
3749 0.6867337822914124
3750 0.6867734789848328
3751 0.6868131756782532
3752 0.6868528723716736
3753 0.686892569065094
3754 0.6869322657585144
3755 0.6869719624519348
3756 0.6870115995407104
3757 0.6870512366294861
3758 0.6870908737182617
3759 0.6871305108070374
3760 0.687170147895813
3761 0.6872097849845886
3762 0.6872494220733643
3763 0.6872890591621399
3764 0.6873286962509155
3765 0.6873683333396912
3766 0.687407910823822
3767 0.6874474883079529
3768 0.6874870657920837
3769 0.6875266432762146
3770 0.6875662207603455
3771 0.6876057982444763
3772 0.6876453757286072
3773 0.687684953212738
3774 0.6877245306968689
3775 0.6877641081809998
3776 0.6878036856651306
3777 0.6878432631492615
3778 0.6878827810287476
3779 0.6879222989082336
3780 0.6879618167877197
3781 0.6880013346672058
3782 0.6880408525466919
3783 0.688080370426178
3784 0.6881198883056641
3785 0.6881593465805054
3786 0.6881988048553467
3787 0.688238263130188
3788 0.6882777214050293
3789 0.6883171796798706
3790 0.6883566379547119
3791 0.6883960366249084
3792 0.688435435295105
3793 0.6884748339653015
3794 0.688514232635498
3795 0.6885536313056946
3796 0.6885930299758911
3797 0.6886324286460876
3798 0.6886717677116394
3799 0.6887111067771912
3800 0.6887504458427429
3801 0.6887897849082947
3802 0.6888291239738464
3803 0.6888684630393982
3804 0.68890780210495
3805 0.6889471411705017
3806 0.6889864802360535
3807 0.6890258193016052
3808 0.689065158367157
3809 0.689104437828064
3810 0.689143717288971
3811 0.6891829967498779
3812 0.6892222762107849
3813 0.6892615556716919
3814 0.6893007755279541
3815 0.6893399953842163
3816 0.6893792152404785
3817 0.6894184350967407
3818 0.6894576549530029
3819 0.6894968152046204
3820 0.6895359754562378
3821 0.6895751357078552
3822 0.6896142959594727
3823 0.6896534562110901
3824 0.6896925568580627
3825 0.6897316575050354
3826 0.6897707581520081
3827 0.6898098587989807
3828 0.6898489594459534
3829 0.689888060092926
3830 0.6899271607398987
3831 0.6899662613868713
3832 0.690005362033844
3833 0.6900444626808167
3834 0.6900835633277893
3835 0.690122663974762
3836 0.6901617646217346
3837 0.6902008652687073
3838 0.6902399659156799
3839 0.6902790665626526
3840 0.6903181076049805
3841 0.6903571486473083
3842 0.6903961896896362
3843 0.6904352307319641
3844 0.690474271774292
3845 0.6905132532119751
3846 0.6905522346496582
3847 0.6905912160873413
3848 0.6906301975250244
3849 0.6906691789627075
3850 0.6907081604003906
3851 0.6907471418380737
3852 0.6907861232757568
3853 0.6908251047134399
3854 0.690864086151123
3855 0.6909030079841614
3856 0.6909419298171997
3857 0.690980851650238
3858 0.6910197734832764
3859 0.6910586953163147
3860 0.691097617149353
3861 0.6911364793777466
3862 0.6911753416061401
3863 0.6912142038345337
3864 0.6912530660629272
3865 0.691291868686676
3866 0.6913306713104248
3867 0.6913694739341736
3868 0.6914082765579224
3869 0.6914470791816711
3870 0.6914858818054199
3871 0.6915246844291687
3872 0.6915634274482727
3873 0.6916021704673767
3874 0.6916409134864807
3875 0.6916796565055847
3876 0.6917183995246887
3877 0.6917571425437927
3878 0.6917958855628967
3879 0.6918346285820007
3880 0.69187331199646
3881 0.6919119954109192
3882 0.6919506788253784
3883 0.6919893622398376
3884 0.6920280456542969
3885 0.6920667290687561
3886 0.6921054124832153
3887 0.6921440958976746
3888 0.6921827793121338
3889 0.6922214031219482
3890 0.6922600269317627
3891 0.6922986507415771
3892 0.6923372745513916
3893 0.692375898361206
3894 0.6924145221710205
3895 0.692453145980835
3896 0.6924917697906494
3897 0.6925303936004639
3898 0.6925689578056335
3899 0.6926075220108032
3900 0.6926460862159729
3901 0.6926846504211426
3902 0.6927232146263123
3903 0.6927617192268372
3904 0.6928002238273621
3905 0.692838728427887
3906 0.6928772330284119
3907 0.6929157376289368
3908 0.6929542422294617
3909 0.6929927468299866
3910 0.6930312514305115
3911 0.6930697560310364
3912 0.6931082606315613
3913 0.6931467652320862
3914 0.6931852698326111
3915 0.6932237148284912
3916 0.6932621598243713
3917 0.6933006048202515
3918 0.6933390498161316
3919 0.6933774948120117
3920 0.6934159398078918
3921 0.693454384803772
3922 0.6934928297996521
3923 0.6935312151908875
3924 0.6935696005821228
3925 0.6936079859733582
3926 0.6936463713645935
3927 0.6936847567558289
3928 0.6937231421470642
3929 0.6937615275382996
3930 0.6937999129295349
3931 0.6938382983207703
3932 0.6938766837120056
3933 0.6939150094985962
3934 0.6939533352851868
3935 0.6939916610717773
3936 0.6940299868583679
3937 0.6940683126449585
3938 0.6941066384315491
3939 0.6941449642181396
3940 0.6941832900047302
3941 0.6942216157913208
3942 0.6942599415779114
3943 0.694298267364502
3944 0.6943365931510925
3945 0.6943749189376831
3946 0.6944131851196289
3947 0.6944514513015747
3948 0.6944897174835205
3949 0.6945279836654663
3950 0.6945662498474121
3951 0.6946045160293579
3952 0.6946427822113037
3953 0.6946810483932495
3954 0.6947193145751953
3955 0.6947575807571411
3956 0.6947957873344421
3957 0.6948339939117432
3958 0.6948722004890442
3959 0.6949104070663452
3960 0.6949486136436462
3961 0.6949868202209473
3962 0.6950250267982483
3963 0.6950632333755493
3964 0.6951013803482056
3965 0.6951395273208618
3966 0.6951776742935181
3967 0.6952158212661743
3968 0.6952539682388306
3969 0.6952921152114868
3970 0.6953302621841431
3971 0.6953684091567993
3972 0.6954065561294556
3973 0.6954447031021118
3974 0.6954828500747681
3975 0.6955209970474243
3976 0.6955591440200806
3977 0.6955972909927368
3978 0.6956353783607483
3979 0.6956734657287598
3980 0.6957115530967712
3981 0.6957496404647827
3982 0.6957877278327942
3983 0.6958258152008057
3984 0.6958638429641724
3985 0.6959018707275391
3986 0.6959398984909058
3987 0.6959779262542725
3988 0.6960159540176392
3989 0.6960539817810059
3990 0.6960920095443726
3991 0.6961299777030945
3992 0.6961679458618164
3993 0.6962059140205383
3994 0.6962438821792603
3995 0.6962818503379822
3996 0.6963198184967041
3997 0.696357786655426
3998 0.696395754814148
3999 0.6964337229728699
4000 0.696471631526947
4001 0.6965095400810242
4002 0.6965474486351013
4003 0.6965853571891785
4004 0.6966232657432556
4005 0.696661114692688
4006 0.6966989636421204
4007 0.6967368125915527
4008 0.6967746615409851
4009 0.6968125104904175
4010 0.6968503594398499
4011 0.6968882083892822
4012 0.6969260573387146
4013 0.6969638466835022
4014 0.6970016360282898
4015 0.6970394253730774
4016 0.697077214717865
4017 0.6971150040626526
4018 0.6971527934074402
4019 0.6971905827522278
4020 0.6972283720970154
4021 0.697266161441803
4022 0.6973039507865906
4023 0.6973417401313782
4024 0.6973795294761658
4025 0.6974173188209534
4026 0.697455108165741
4027 0.6974928975105286
4028 0.6975306272506714
4029 0.6975683569908142
4030 0.697606086730957
4031 0.6976438164710999
4032 0.6976815462112427
4033 0.6977192759513855
4034 0.6977570056915283
4035 0.6977947354316711
4036 0.697832465171814
4037 0.697870135307312
4038 0.6979078054428101
4039 0.6979454755783081
4040 0.6979831457138062
4041 0.6980208158493042
4042 0.6980584859848022
4043 0.6980961561203003
4044 0.6981338262557983
4045 0.6981714963912964
4046 0.6982091665267944
4047 0.6982468366622925
4048 0.6982844471931458
4049 0.698322057723999
4050 0.6983596682548523
4051 0.6983972787857056
4052 0.6984348893165588
4053 0.6984724998474121
4054 0.6985101103782654
4055 0.6985476613044739
4056 0.6985852122306824
4057 0.6986227631568909
4058 0.6986603140830994
4059 0.6986978650093079
4060 0.6987354159355164
4061 0.6987729668617249
4062 0.6988105177879333
4063 0.6988480687141418
4064 0.6988855600357056
4065 0.6989230513572693
4066 0.698960542678833
4067 0.6989980340003967
4068 0.6990355253219604
4069 0.6990729570388794
4070 0.6991103887557983
4071 0.6991478204727173
4072 0.6991852521896362
4073 0.6992226839065552
4074 0.6992601156234741
4075 0.6992975473403931
4076 0.699334979057312
4077 0.699372410774231
4078 0.6994098424911499
4079 0.6994472146034241
4080 0.6994845867156982
4081 0.6995219588279724
4082 0.6995593309402466
4083 0.6995967030525208
4084 0.6996340751647949
4085 0.6996714472770691
4086 0.6997088193893433
4087 0.6997461915016174
4088 0.6997835040092468
4089 0.6998208165168762
4090 0.6998581290245056
4091 0.699895441532135
4092 0.6999327540397644
4093 0.6999700665473938
4094 0.7000073790550232
4095 0.7000446319580078
4096 0.7000818848609924
4097 0.700119137763977
4098 0.7001563906669617
4099 0.7001936435699463
4100 0.7002308964729309
4101 0.7002681493759155
4102 0.7003054022789001
4103 0.7003426551818848
4104 0.7003799080848694
4105 0.7004171013832092
4106 0.7004542946815491
4107 0.7004914879798889
4108 0.7005286812782288
4109 0.7005658745765686
4110 0.7006030082702637
4111 0.7006401419639587
4112 0.7006772756576538
4113 0.7007144093513489
4114 0.700751543045044
4115 0.700788676738739
4116 0.7008258104324341
4117 0.7008629441261292
4118 0.7009000182151794
4119 0.7009370923042297
4120 0.70097416639328
4121 0.7010112404823303
4122 0.7010483145713806
4123 0.7010853886604309
4124 0.7011224627494812
4125 0.7011595368385315
4126 0.7011966109275818
4127 0.7012336850166321
4128 0.7012707591056824
4129 0.7013077735900879
4130 0.7013447880744934
4131 0.7013818025588989
4132 0.7014188170433044
4133 0.70145583152771
4134 0.7014928460121155
4135 0.701529860496521
4136 0.7015668749809265
4137 0.701603889465332
4138 0.7016409039497375
4139 0.7016779184341431
4140 0.7017149329185486
4141 0.7017518877983093
4142 0.7017888426780701
4143 0.7018257975578308
4144 0.7018627524375916
4145 0.7018997073173523
4146 0.701936662197113
4147 0.7019736170768738
4148 0.7020105719566345
4149 0.7020475268363953
4150 0.7020844221115112
4151 0.7021213173866272
4152 0.7021582126617432
4153 0.7021951079368591
4154 0.7022320032119751
4155 0.7022688984870911
4156 0.702305793762207
4157 0.702342689037323
4158 0.7023795247077942
4159 0.7024163603782654
4160 0.7024531960487366
4161 0.7024900317192078
4162 0.702526867389679
4163 0.7025637030601501
4164 0.7026004791259766
4165 0.702637255191803
4166 0.7026740312576294
4167 0.7027108073234558
4168 0.7027475833892822
4169 0.7027843594551086
4170 0.7028211355209351
4171 0.7028579115867615
4172 0.7028946876525879
4173 0.7029314637184143
4174 0.7029682397842407
4175 0.7030050158500671
4176 0.7030417919158936
4177 0.7030785083770752
4178 0.7031152248382568
4179 0.7031519412994385
4180 0.7031886577606201
4181 0.7032253742218018
4182 0.7032620906829834
4183 0.703298807144165
4184 0.7033355236053467
4185 0.7033722400665283
4186 0.70340895652771
4187 0.7034456729888916
4188 0.7034823894500732
4189 0.7035191059112549
4190 0.7035558223724365
4191 0.7035925388336182
4192 0.7036292552947998
4193 0.7036659121513367
4194 0.7037025690078735
4195 0.7037392258644104
4196 0.7037758827209473
4197 0.7038125395774841
4198 0.703849196434021
4199 0.7038858532905579
4200 0.7039225101470947
4201 0.7039591670036316
4202 0.7039958238601685
4203 0.7040324211120605
4204 0.7040690183639526
4205 0.7041056156158447
4206 0.7041422128677368
4207 0.7041788101196289
4208 0.704215407371521
4209 0.7042520046234131
4210 0.7042886018753052
4211 0.7043251991271973
4212 0.7043617963790894
4213 0.7043983936309814
4214 0.7044349312782288
4215 0.7044714689254761
4216 0.7045080065727234
4217 0.7045445442199707
4218 0.704581081867218
4219 0.7046176195144653
4220 0.7046541571617126
4221 0.70469069480896
4222 0.7047272324562073
4223 0.7047637701034546
4224 0.7048003077507019
4225 0.7048368453979492
4226 0.7048733830451965
4227 0.7049099206924438
4228 0.7049464583396912
4229 0.7049829959869385
4230 0.7050195336341858
4231 0.7050560116767883
4232 0.7050924897193909
4233 0.7051289677619934
4234 0.705165445804596
4235 0.7052019238471985
4236 0.705238401889801
4237 0.7052748799324036
4238 0.7053113579750061
4239 0.7053478360176086
4240 0.7053842544555664
4241 0.7054206728935242
4242 0.7054570913314819
4243 0.7054935097694397
4244 0.7055299282073975
4245 0.7055663466453552
4246 0.705602765083313
4247 0.7056391835212708
4248 0.7056756019592285
4249 0.7057120203971863
4250 0.705748438835144
4251 0.705784797668457
4252 0.70582115650177
4253 0.705857515335083
4254 0.705893874168396
4255 0.705930233001709
4256 0.705966591835022
4257 0.706002950668335
4258 0.7060392498970032
4259 0.7060755491256714
4260 0.7061118483543396
4261 0.7061481475830078
4262 0.706184446811676
4263 0.7062207460403442
4264 0.7062570452690125
4265 0.7062933444976807
4266 0.7063296437263489
4267 0.7063659429550171
4268 0.7064022421836853
4269 0.7064384818077087
4270 0.7064747214317322
4271 0.7065109610557556
4272 0.706547200679779
4273 0.7065834403038025
4274 0.7066196799278259
4275 0.7066559195518494
4276 0.7066921591758728
4277 0.7067283987998962
4278 0.7067646384239197
4279 0.7068008184432983
4280 0.706836998462677
4281 0.7068731784820557
4282 0.7069093585014343
4283 0.706945538520813
4284 0.7069817185401917
4285 0.7070178985595703
4286 0.707054078578949
4287 0.7070901989936829
4288 0.7071263194084167
4289 0.7071624398231506
4290 0.7071985602378845
4291 0.7072346806526184
4292 0.7072708010673523
4293 0.7073069214820862
4294 0.7073429822921753
4295 0.7073790431022644
4296 0.7074151039123535
4297 0.7074511647224426
4298 0.7074872255325317
4299 0.7075232863426208
4300 0.70755934715271
4301 0.7075954079627991
4302 0.7076314687728882
4303 0.7076675295829773
4304 0.7077035903930664
4305 0.7077396512031555
4306 0.7077757120132446
4307 0.707811713218689
4308 0.7078477144241333
4309 0.7078837156295776
4310 0.707919716835022
4311 0.7079557180404663
4312 0.7079917192459106
4313 0.708027720451355
4314 0.7080637216567993
4315 0.7080997228622437
4316 0.708135724067688
4317 0.7081717252731323
4318 0.7082077264785767
4319 0.708243727684021
4320 0.7082797288894653
4321 0.7083157300949097
4322 0.708351731300354
4323 0.7083877325057983
4324 0.7084237337112427
4325 0.7084596753120422
4326 0.7084956169128418
4327 0.7085315585136414
4328 0.7085675001144409
4329 0.7086034417152405
4330 0.70863938331604
4331 0.7086753249168396
4332 0.7087112665176392
4333 0.7087472081184387
4334 0.7087831497192383
4335 0.7088190317153931
4336 0.7088549137115479
4337 0.7088907957077026
4338 0.7089266777038574
4339 0.7089625597000122
4340 0.7089983820915222
4341 0.7090342044830322
4342 0.7090700268745422
4343 0.7091058492660522
4344 0.7091416716575623
4345 0.7091774940490723
4346 0.7092133164405823
4347 0.7092491388320923
4348 0.7092849612236023
4349 0.7093207836151123
4350 0.7093565464019775
4351 0.7093923091888428
4352 0.709428071975708
4353 0.7094638347625732
4354 0.7094995975494385
4355 0.7095353603363037
4356 0.709571123123169
4357 0.7096068859100342
4358 0.7096426486968994
4359 0.7096784114837646
4360 0.7097141742706299
4361 0.7097499370574951
4362 0.7097856402397156
4363 0.709821343421936
4364 0.7098570466041565
4365 0.709892749786377
4366 0.7099284529685974
4367 0.7099641561508179
4368 0.7099998593330383
4369 0.7100355625152588
4370 0.7100712656974792
4371 0.7101069092750549
4372 0.7101425528526306
4373 0.7101781964302063
4374 0.710213840007782
4375 0.7102494835853577
4376 0.7102850675582886
4377 0.7103206515312195
4378 0.7103562355041504
4379 0.7103918194770813
4380 0.7104274034500122
4381 0.7104629874229431
4382 0.710498571395874
4383 0.7105341553688049
4384 0.7105697393417358
4385 0.7106053233146667
4386 0.7106408476829529
4387 0.710676372051239
4388 0.7107118964195251
4389 0.7107474207878113
4390 0.7107829451560974
4391 0.7108184695243835
4392 0.7108539938926697
4393 0.7108895182609558
4394 0.7109250426292419
4395 0.7109605669975281
4396 0.7109960913658142
4397 0.7110315561294556
4398 0.7110670208930969
4399 0.7111024856567383
4400 0.7111379504203796
4401 0.711173415184021
4402 0.7112088799476624
4403 0.7112443447113037
4404 0.7112798094749451
4405 0.7113152742385864
4406 0.7113507390022278
4407 0.7113861441612244
4408 0.711421549320221
4409 0.7114569544792175
4410 0.7114923596382141
4411 0.7115277647972107
4412 0.7115631699562073
4413 0.7115985155105591
4414 0.7116338610649109
4415 0.7116692066192627
4416 0.7117045521736145
4417 0.7117398977279663
4418 0.7117752432823181
4419 0.7118105888366699
4420 0.7118459343910217
4421 0.7118812799453735
4422 0.7119166254997253
4423 0.7119519710540771
4424 0.711987316608429
4425 0.7120226621627808
4426 0.7120580077171326
4427 0.7120933532714844
4428 0.7121286988258362
4429 0.712164044380188
4430 0.7121993899345398
4431 0.7122347354888916
4432 0.7122700810432434
4433 0.7123054265975952
4434 0.712340772151947
4435 0.7123761177062988
4436 0.7124114036560059
4437 0.7124466896057129
4438 0.7124819755554199
4439 0.712517261505127
4440 0.712552547454834
4441 0.712587833404541
4442 0.712623119354248
4443 0.7126584053039551
4444 0.7126936912536621
4445 0.7127289772033691
4446 0.7127642035484314
4447 0.7127994298934937
4448 0.7128346562385559
4449 0.7128698825836182
4450 0.7129051089286804
4451 0.7129403352737427
4452 0.7129755616188049
4453 0.7130107879638672
4454 0.7130460143089294
4455 0.7130812406539917
4456 0.713116466999054
4457 0.7131516933441162
4458 0.7131869196891785
4459 0.7132221460342407
4460 0.713257372379303
4461 0.7132925987243652
4462 0.7133278250694275
4463 0.7133630514144897
4464 0.713398277759552
4465 0.7134335041046143
4466 0.7134687304496765
4467 0.7135039567947388
4468 0.713539183139801
4469 0.7135743498802185
4470 0.713609516620636
4471 0.7136446833610535
4472 0.713679850101471
4473 0.7137150168418884
4474 0.7137501835823059
4475 0.7137852907180786
4476 0.7138203978538513
4477 0.713855504989624
4478 0.7138906121253967
4479 0.7139257192611694
4480 0.7139608263969421
4481 0.7139959335327148
4482 0.7140310406684875
4483 0.7140661478042603
4484 0.714101254940033
4485 0.7141363620758057
4486 0.7141714692115784
4487 0.7142065763473511
4488 0.714241623878479
4489 0.7142766714096069
4490 0.7143117189407349
4491 0.7143467664718628
4492 0.7143818140029907
4493 0.7144168615341187
4494 0.7144519090652466
4495 0.7144869565963745
4496 0.7145219445228577
4497 0.7145569324493408
4498 0.714591920375824
4499 0.7146269083023071
4500 0.7146618962287903
4501 0.7146968841552734
4502 0.7147318720817566
4503 0.7147668600082397
4504 0.7148018479347229
4505 0.714836835861206
4506 0.7148718237876892
4507 0.7149068117141724
4508 0.7149417996406555
4509 0.7149767875671387
4510 0.7150117754936218
4511 0.715046763420105
4512 0.7150817513465881
4513 0.7151167392730713
4514 0.7151517271995544
4515 0.7151867151260376
4516 0.715221643447876
4517 0.7152565717697144
4518 0.7152915000915527
4519 0.7153264284133911
4520 0.7153613567352295
4521 0.7153962850570679
4522 0.7154312133789062
4523 0.7154660820960999
4524 0.7155009508132935
4525 0.7155358195304871
4526 0.7155706882476807
4527 0.7156055569648743
4528 0.7156404256820679
4529 0.7156752943992615
4530 0.7157101631164551
4531 0.7157450318336487
4532 0.7157798409461975
4533 0.7158146500587463
4534 0.7158494591712952
4535 0.715884268283844
4536 0.7159190773963928
4537 0.7159538865089417
4538 0.7159886956214905
4539 0.7160235047340393
4540 0.7160583138465881
4541 0.716093122959137
4542 0.716127872467041
4543 0.7161626219749451
4544 0.7161973714828491
4545 0.7162321209907532
4546 0.7162668704986572
4547 0.7163016200065613
4548 0.7163363695144653
4549 0.7163711190223694
4550 0.7164058685302734
4551 0.7164406180381775
4552 0.7164753675460815
4553 0.7165101170539856
4554 0.7165448665618896
4555 0.7165796160697937
4556 0.7166143655776978
4557 0.716649055480957
4558 0.7166837453842163
4559 0.7167184352874756
4560 0.7167531251907349
4561 0.7167877554893494
4562 0.7168223857879639
4563 0.7168570160865784
4564 0.7168916463851929
4565 0.7169262766838074
4566 0.7169609069824219
4567 0.7169955372810364
4568 0.7170301675796509
4569 0.7170647978782654
4570 0.7170994281768799
4571 0.7171340584754944
4572 0.7171686291694641
4573 0.7172031998634338
4574 0.7172377705574036
4575 0.7172723412513733
4576 0.717306911945343
4577 0.7173414826393127
4578 0.7173760533332825
4579 0.7174106240272522
4580 0.7174451947212219
4581 0.7174797654151917
4582 0.7175143361091614
4583 0.7175489068031311
4584 0.7175834774971008
4585 0.7176180481910706
4586 0.7176526188850403
4587 0.7176871299743652
4588 0.7177216410636902
4589 0.7177561521530151
4590 0.7177906632423401
4591 0.717825174331665
4592 0.71785968542099
4593 0.7178941965103149
4594 0.7179287075996399
4595 0.7179632186889648
4596 0.7179977297782898
4597 0.7180322408676147
4598 0.7180667519569397
4599 0.7181012630462646
4600 0.7181357741355896
4601 0.7181702256202698
4602 0.71820467710495
4603 0.7182391285896301
4604 0.7182735800743103
4605 0.7183080315589905
4606 0.7183424830436707
4607 0.7183769345283508
4608 0.718411386013031
4609 0.7184457778930664
4610 0.7184801697731018
4611 0.7185145616531372
4612 0.7185489535331726
4613 0.718583345413208
4614 0.7186177372932434
4615 0.7186521291732788
4616 0.7186865210533142
4617 0.7187209129333496
4618 0.718755304813385
4619 0.7187896966934204
4620 0.7188240885734558
4621 0.7188584804534912
4622 0.7188928127288818
4623 0.7189271450042725
4624 0.7189614772796631
4625 0.7189958095550537
4626 0.7190301418304443
4627 0.719064474105835
4628 0.7190988063812256
4629 0.7191331386566162
4630 0.7191674709320068
4631 0.7192017436027527
4632 0.7192360162734985
4633 0.7192702889442444
4634 0.7193045616149902
4635 0.7193388342857361
4636 0.7193731069564819
4637 0.7194073796272278
4638 0.7194416522979736
4639 0.7194759249687195
4640 0.7195101976394653
4641 0.7195444703102112
4642 0.719578742980957
4643 0.7196130156517029
4644 0.7196472883224487
4645 0.7196815609931946
4646 0.7197157740592957
4647 0.7197499871253967
4648 0.7197842001914978
4649 0.7198184132575989
4650 0.7198526263237
4651 0.719886839389801
4652 0.7199210524559021
4653 0.7199552655220032
4654 0.7199894785881042
4655 0.7200236916542053
4656 0.7200579047203064
4657 0.7200921177864075
4658 0.7201262712478638
4659 0.7201604247093201
4660 0.7201945781707764
4661 0.7202287316322327
4662 0.720262885093689
4663 0.7202970385551453
4664 0.7203311920166016
4665 0.7203653454780579
4666 0.7203994989395142
4667 0.7204336524009705
4668 0.7204678058624268
4669 0.7205019593238831
4670 0.7205361127853394
4671 0.7205702662467957
4672 0.720604419708252
4673 0.7206385731697083
4674 0.7206727266311646
4675 0.7207068800926208
4676 0.7207410335540771
4677 0.7207751870155334
4678 0.7208093404769897
4679 0.720843493938446
4680 0.7208776473999023
4681 0.7209118008613586
4682 0.7209459543228149
4683 0.7209800481796265
4684 0.721014142036438
4685 0.7210482358932495
4686 0.721082329750061
4687 0.7211164236068726
4688 0.7211505174636841
4689 0.7211846113204956
4690 0.7212187051773071
4691 0.7212527990341187
4692 0.7212868928909302
4693 0.7213209867477417
4694 0.7213550209999084
4695 0.7213890552520752
4696 0.7214230895042419
4697 0.7214571237564087
4698 0.7214911580085754
4699 0.7215251922607422
4700 0.7215592265129089
4701 0.7215932607650757
4702 0.7216272950172424
4703 0.7216613292694092
4704 0.7216953039169312
4705 0.7217292785644531
4706 0.7217632532119751
4707 0.7217972278594971
4708 0.721831202507019
4709 0.721865177154541
4710 0.721899151802063
4711 0.721933126449585
4712 0.7219671010971069
4713 0.7220010161399841
4714 0.7220349311828613
4715 0.7220688462257385
4716 0.7221027612686157
4717 0.7221366763114929
4718 0.7221705913543701
4719 0.7222045063972473
4720 0.7222384214401245
4721 0.7222723364830017
4722 0.7223062515258789
4723 0.7223401665687561
4724 0.7223740816116333
4725 0.7224079370498657
4726 0.7224417924880981
4727 0.7224756479263306
4728 0.722509503364563
4729 0.7225433588027954
4730 0.7225772142410278
4731 0.7226110696792603
4732 0.7226449251174927
4733 0.7226787805557251
4734 0.7227126359939575
4735 0.7227464914321899
4736 0.7227803468704224
4737 0.7228142023086548
4738 0.7228480577468872
4739 0.7228818535804749
4740 0.7229156494140625
4741 0.7229494452476501
4742 0.7229832410812378
4743 0.7230170369148254
4744 0.7230508327484131
4745 0.7230846285820007
4746 0.7231184244155884
4747 0.723152220249176
4748 0.7231860160827637
4749 0.7232198119163513
4750 0.723253607749939
4751 0.7232874035835266
4752 0.7233211994171143
4753 0.7233549952507019
4754 0.7233887910842896
4755 0.7234225273132324
4756 0.7234562635421753
4757 0.7234899997711182
4758 0.723523736000061
4759 0.7235574722290039
4760 0.7235912084579468
4761 0.7236249446868896
4762 0.7236586809158325
4763 0.7236923575401306
4764 0.7237260341644287
4765 0.7237597107887268
4766 0.7237933874130249
4767 0.723827064037323
4768 0.7238607406616211
4769 0.7238944172859192
4770 0.7239280939102173
4771 0.7239617705345154
4772 0.7239954471588135
4773 0.7240291237831116
4774 0.7240628004074097
4775 0.724096417427063
4776 0.7241300344467163
4777 0.7241636514663696
4778 0.724197268486023
4779 0.7242308855056763
4780 0.7242645025253296
4781 0.7242981195449829
4782 0.7243317365646362
4783 0.7243653535842896
4784 0.7243989706039429
4785 0.7244325280189514
4786 0.72446608543396
4787 0.7244996428489685
4788 0.724533200263977
4789 0.7245667576789856
4790 0.7246003150939941
4791 0.7246338725090027
4792 0.7246674299240112
4793 0.7247009873390198
4794 0.7247344851493835
4795 0.7247679829597473
4796 0.7248014807701111
4797 0.7248349785804749
4798 0.7248684763908386
4799 0.7249019742012024
4800 0.7249354720115662
4801 0.7249689698219299
4802 0.7250024676322937
4803 0.7250359654426575
4804 0.7250694632530212
4805 0.725102961063385
4806 0.7251364588737488
4807 0.7251699566841125
4808 0.7252033948898315
4809 0.7252368330955505
4810 0.7252702713012695
4811 0.7253037095069885
4812 0.7253371477127075
4813 0.7253705859184265
4814 0.7254040241241455
4815 0.7254374623298645
4816 0.7254709005355835
4817 0.7255042791366577
4818 0.7255376577377319
4819 0.7255710363388062
4820 0.7256044149398804
4821 0.7256377935409546
4822 0.7256711721420288
4823 0.725704550743103
4824 0.7257379293441772
4825 0.7257713079452515
4826 0.7258046865463257
4827 0.7258380651473999
4828 0.7258714437484741
4829 0.7259048223495483
4830 0.7259382009506226
4831 0.7259715795516968
4832 0.726004958152771
4833 0.7260383367538452
4834 0.7260717153549194
4835 0.7261050939559937
4836 0.7261384725570679
4837 0.7261717915534973
4838 0.7262051105499268
4839 0.7262384295463562
4840 0.7262717485427856
4841 0.7263050675392151
4842 0.7263383865356445
4843 0.726371705532074
4844 0.7264050245285034
4845 0.7264383435249329
4846 0.7264716029167175
4847 0.7265048623085022
4848 0.7265381217002869
4849 0.7265713810920715
4850 0.7266046404838562
4851 0.7266378998756409
4852 0.7266711592674255
4853 0.7267044186592102
4854 0.7267376184463501
4855 0.72677081823349
4856 0.7268040180206299
4857 0.7268372178077698
4858 0.7268704175949097
4859 0.7269036173820496
4860 0.7269368171691895
4861 0.7269700169563293
4862 0.7270032167434692
4863 0.7270364165306091
4864 0.727069616317749
4865 0.7271028161048889
4866 0.7271360158920288
4867 0.7271692156791687
4868 0.7272024154663086
4869 0.7272355556488037
4870 0.7272686958312988
4871 0.727301836013794
4872 0.7273349761962891
4873 0.7273681163787842
4874 0.7274012565612793
4875 0.7274343967437744
4876 0.7274675369262695
4877 0.7275006771087646
4878 0.7275338172912598
4879 0.7275669574737549
4880 0.72760009765625
4881 0.7276331782341003
4882 0.7276662588119507
4883 0.727699339389801
4884 0.7277324199676514
4885 0.7277655005455017
4886 0.727798581123352
4887 0.7278316617012024
4888 0.7278647422790527
4889 0.7278978228569031
4890 0.7279309034347534
4891 0.7279639840126038
4892 0.7279970645904541
4893 0.7280301451683044
4894 0.72806316614151
4895 0.7280961871147156
4896 0.7281292080879211
4897 0.7281622290611267
4898 0.7281952500343323
4899 0.7282282710075378
4900 0.7282612919807434
4901 0.728294312953949
4902 0.7283273339271545
4903 0.7283603549003601
4904 0.7283933758735657
4905 0.7284263372421265
4906 0.7284592986106873
4907 0.728492259979248
4908 0.7285252213478088
4909 0.7285581827163696
4910 0.7285911440849304
4911 0.7286241054534912
4912 0.728657066822052
4913 0.7286900281906128
4914 0.7287229895591736
4915 0.7287559509277344
4916 0.7287889122962952
4917 0.7288218140602112
4918 0.7288547158241272
4919 0.7288876175880432
4920 0.7289205193519592
4921 0.7289534211158752
4922 0.7289863228797913
4923 0.7290192246437073
4924 0.7290521264076233
4925 0.7290849685668945
4926 0.7291178107261658
4927 0.729150652885437
4928 0.7291834950447083
4929 0.7292163372039795
4930 0.7292491793632507
4931 0.729282021522522
4932 0.7293148636817932
4933 0.7293477058410645
4934 0.7293805480003357
4935 0.7294133305549622
4936 0.7294461131095886
4937 0.7294788956642151
4938 0.7295116782188416
4939 0.729544460773468
4940 0.7295772433280945
4941 0.729610025882721
4942 0.7296428084373474
4943 0.7296755909919739
4944 0.7297083735466003
4945 0.7297411561012268
4946 0.7297739386558533
4947 0.7298067212104797
4948 0.7298394441604614
4949 0.7298721671104431
4950 0.7299048900604248
4951 0.7299376130104065
4952 0.7299703359603882
4953 0.7300030589103699
4954 0.7300357818603516
4955 0.7300685048103333
4956 0.7301011681556702
4957 0.7301338315010071
4958 0.730166494846344
4959 0.7301991581916809
4960 0.7302318215370178
4961 0.7302644848823547
4962 0.7302971482276917
4963 0.7303298115730286
4964 0.7303624749183655
4965 0.7303951382637024
4966 0.7304277420043945
4967 0.7304603457450867
4968 0.7304929494857788
4969 0.730525553226471
4970 0.7305581569671631
4971 0.7305907607078552
4972 0.7306233644485474
4973 0.7306559681892395
4974 0.7306885719299316
4975 0.7307211756706238
4976 0.7307537794113159
4977 0.7307863235473633
4978 0.7308188676834106
4979 0.730851411819458
4980 0.7308839559555054
4981 0.7309165000915527
4982 0.7309490442276001
4983 0.7309815883636475
4984 0.7310141324996948
4985 0.7310466766357422
4986 0.7310792207717896
4987 0.7311117053031921
4988 0.7311441898345947
4989 0.7311766743659973
4990 0.7312091588973999
4991 0.7312416434288025
4992 0.7312741279602051
4993 0.7313066124916077
4994 0.7313390970230103
4995 0.7313715815544128
4996 0.7314040064811707
4997 0.7314364314079285
4998 0.7314688563346863
4999 0.7315012812614441
5000 0.7315337061882019
5001 0.7315661311149597
5002 0.7315985560417175
5003 0.7316309809684753
5004 0.7316634058952332
5005 0.731695830821991
5006 0.7317282557487488
5007 0.7317606806755066
5008 0.7317930459976196
5009 0.7318254113197327
5010 0.7318577766418457
5011 0.7318901419639587
5012 0.7319225072860718
5013 0.7319548726081848
5014 0.7319872379302979
5015 0.7320196032524109
5016 0.7320519685745239
5017 0.732084333896637
5018 0.73211669921875
5019 0.732149064540863
5020 0.7321814298629761
5021 0.7322137951850891
5022 0.7322461605072021
5023 0.7322785258293152
5024 0.7323108315467834
5025 0.7323431372642517
5026 0.73237544298172
5027 0.7324077486991882
5028 0.7324400544166565
5029 0.7324723601341248
5030 0.732504665851593
5031 0.7325369715690613
5032 0.7325692772865295
5033 0.7326015830039978
5034 0.7326338887214661
5035 0.7326661944389343
5036 0.7326985001564026
5037 0.7327307462692261
5038 0.7327629923820496
5039 0.732795238494873
5040 0.7328274846076965
5041 0.73285973072052
5042 0.7328919768333435
5043 0.732924222946167
5044 0.7329564690589905
5045 0.7329886555671692
5046 0.7330208420753479
5047 0.7330530285835266
5048 0.7330852150917053
5049 0.733117401599884
5050 0.7331495881080627
5051 0.7331817746162415
5052 0.7332139611244202
5053 0.7332461476325989
5054 0.7332783341407776
5055 0.7333105206489563
5056 0.733342707157135
5057 0.7333748936653137
5058 0.7334070801734924
5059 0.7334392666816711
5060 0.7334714531898499
5061 0.7335036396980286
5062 0.7335358262062073
5063 0.733568012714386
5064 0.7336001992225647
5065 0.7336323857307434
5066 0.7336645722389221
5067 0.7336967587471008
5068 0.7337289452552795
5069 0.7337610721588135
5070 0.7337931990623474
5071 0.7338253259658813
5072 0.7338574528694153
5073 0.7338895797729492
5074 0.7339217066764832
5075 0.7339538335800171
5076 0.733985960483551
5077 0.734018087387085
5078 0.7340502142906189
5079 0.7340823411941528
5080 0.7341144680976868
5081 0.7341465950012207
5082 0.7341787219047546
5083 0.7342107892036438
5084 0.734242856502533
5085 0.7342749238014221
5086 0.7343069911003113
5087 0.7343390583992004
5088 0.7343711256980896
5089 0.7344031929969788
5090 0.7344352602958679
5091 0.7344673275947571
5092 0.7344993948936462
5093 0.7345314621925354
5094 0.7345635294914246
5095 0.7345955967903137
5096 0.7346276640892029
5097 0.734659731388092
5098 0.7346917986869812
5099 0.7347238659858704
5100 0.7347558736801147
5101 0.7347878813743591
5102 0.7348198890686035
5103 0.7348518967628479
5104 0.7348839044570923
5105 0.7349159121513367
5106 0.734947919845581
5107 0.7349799275398254
5108 0.7350119352340698
5109 0.7350439429283142
5110 0.7350759506225586
5111 0.735107958316803
5112 0.7351399660110474
5113 0.7351719737052917
5114 0.7352039813995361
5115 0.7352359890937805
5116 0.7352679967880249
5117 0.7353000044822693
5118 0.7353320121765137
5119 0.7353639602661133
5120 0.7353959083557129
5121 0.7354278564453125
5122 0.7354598045349121
5123 0.7354917526245117
5124 0.7355237007141113
5125 0.7355556488037109
5126 0.7355875968933105
5127 0.7356195449829102
5128 0.7356514930725098
5129 0.7356834411621094
5130 0.735715389251709
5131 0.7357473373413086
5132 0.7357792854309082
5133 0.7358112335205078
5134 0.7358431816101074
5135 0.7358750700950623
5136 0.7359069585800171
5137 0.7359388470649719
5138 0.7359707355499268
5139 0.7360026240348816
5140 0.7360345125198364
5141 0.7360664010047913
5142 0.7360982298851013
5143 0.7361300587654114
5144 0.7361618876457214
5145 0.7361937165260315
5146 0.7362255454063416
5147 0.7362573742866516
5148 0.7362892031669617
5149 0.7363210320472717
5150 0.7363528609275818
5151 0.7363846898078918
5152 0.7364165186882019
5153 0.736448347568512
5154 0.736480176448822
5155 0.7365119457244873
5156 0.7365437150001526
5157 0.7365754842758179
5158 0.7366072535514832
5159 0.7366390228271484
5160 0.7366707921028137
5161 0.736702561378479
5162 0.7367343306541443
5163 0.7367660999298096
5164 0.7367978692054749
5165 0.7368296384811401
5166 0.7368614077568054
5167 0.7368931174278259
5168 0.7369248270988464
5169 0.7369565367698669
5170 0.7369882464408875
5171 0.737019956111908
5172 0.7370516657829285
5173 0.737083375453949
5174 0.7371150851249695
5175 0.73714679479599
5176 0.7371785044670105
5177 0.737210214138031
5178 0.7372419238090515
5179 0.737273633480072
5180 0.7373053431510925
5181 0.737337052822113
5182 0.7373687028884888
5183 0.7374003529548645
5184 0.7374320030212402
5185 0.737463653087616
5186 0.7374953031539917
5187 0.7375269532203674
5188 0.7375586032867432
5189 0.7375902533531189
5190 0.7376219034194946
5191 0.7376535534858704
5192 0.7376852035522461
5193 0.7377168536186218
5194 0.7377485036849976
5195 0.7377801537513733
5196 0.737811803817749
5197 0.7378434538841248
5198 0.7378750443458557
5199 0.7379066348075867
5200 0.7379382252693176
5201 0.7379698157310486
5202 0.7380014061927795
5203 0.7380329966545105
5204 0.7380645871162415
5205 0.7380961775779724
5206 0.7381277680397034
5207 0.7381593585014343
5208 0.7381909489631653
5209 0.7382225394248962
5210 0.7382541298866272
5211 0.7382856607437134
5212 0.7383171916007996
5213 0.7383487224578857
5214 0.7383802533149719
5215 0.7384117841720581
5216 0.7384433150291443
5217 0.7384748458862305
5218 0.7385063767433167
5219 0.7385379076004028
5220 0.7385693788528442
5221 0.7386008501052856
5222 0.738632321357727
5223 0.7386637926101685
5224 0.7386952638626099
5225 0.7387267351150513
5226 0.7387582063674927
5227 0.7387896776199341
5228 0.7388211488723755
5229 0.7388526201248169
5230 0.7388840913772583
5231 0.7389155626296997
5232 0.7389470338821411
5233 0.7389784455299377
5234 0.7390098571777344
5235 0.739041268825531
5236 0.7390726804733276
5237 0.7391040921211243
5238 0.7391355037689209
5239 0.7391669154167175
5240 0.7391983270645142
5241 0.7392297387123108
5242 0.7392611503601074
5243 0.739292562007904
5244 0.7393239736557007
5245 0.7393553853034973
5246 0.739386796951294
5247 0.7394182085990906
5248 0.7394496202468872
5249 0.7394809722900391
5250 0.7395123243331909
5251 0.7395436763763428
5252 0.7395750284194946
5253 0.7396063804626465
5254 0.7396377325057983
5255 0.7396690845489502
5256 0.739700436592102
5257 0.7397317886352539
5258 0.7397631406784058
5259 0.7397944927215576
5260 0.7398258447647095
5261 0.7398571968078613
5262 0.7398885488510132
5263 0.7399198412895203
5264 0.7399511337280273
5265 0.7399824261665344
5266 0.7400137186050415
5267 0.7400450110435486
5268 0.7400763034820557
5269 0.7401075959205627
5270 0.7401388883590698
5271 0.7401701807975769
5272 0.740201473236084
5273 0.7402327656745911
5274 0.7402640581130981
5275 0.7402953505516052
5276 0.7403266429901123
5277 0.7403578758239746
5278 0.7403891086578369
5279 0.7404203414916992
5280 0.7404515743255615
5281 0.7404828071594238
5282 0.7405140399932861
5283 0.7405452728271484
5284 0.7405765056610107
5285 0.740607738494873
5286 0.7406389713287354
5287 0.7406702041625977
5288 0.74070143699646
5289 0.7407326698303223
5290 0.7407639026641846
5291 0.7407951354980469
5292 0.7408263683319092
5293 0.7408576011657715
5294 0.7408888339996338
5295 0.7409200072288513
5296 0.7409511804580688
5297 0.7409823536872864
5298 0.7410135269165039
5299 0.7410447001457214
5300 0.741075873374939
5301 0.7411070466041565
5302 0.741138219833374
5303 0.7411693930625916
5304 0.7412005662918091
5305 0.7412317395210266
5306 0.7412629127502441
5307 0.7412940263748169
5308 0.7413251399993896
5309 0.7413562536239624
5310 0.7413873672485352
5311 0.7414184808731079
5312 0.7414495944976807
5313 0.7414807081222534
5314 0.7415118217468262
5315 0.7415429353713989
5316 0.7415740489959717
5317 0.7416051626205444
5318 0.7416362762451172
5319 0.7416673898696899
5320 0.7416985034942627
5321 0.7417296171188354
5322 0.7417607307434082
5323 0.741791844367981
5324 0.7418229579925537
5325 0.7418540716171265
5326 0.7418851852416992
5327 0.741916298866272
5328 0.7419473528862
5329 0.7419784069061279
5330 0.7420094609260559
5331 0.7420405149459839
5332 0.7420715689659119
5333 0.7421026229858398
5334 0.7421336770057678
5335 0.7421647310256958
5336 0.7421957850456238
5337 0.7422268390655518
5338 0.7422578930854797
5339 0.7422888875007629
5340 0.7423198819160461
5341 0.7423508763313293
5342 0.7423818707466125
5343 0.7424128651618958
5344 0.742443859577179
5345 0.7424748539924622
5346 0.7425058484077454
5347 0.7425368428230286
5348 0.7425678372383118
5349 0.742598831653595
5350 0.7426298260688782
5351 0.7426608204841614
5352 0.7426918148994446
5353 0.7427228093147278
5354 0.7427537441253662
5355 0.7427846789360046
5356 0.7428156137466431
5357 0.7428465485572815
5358 0.7428774833679199
5359 0.7429084181785583
5360 0.7429393529891968
5361 0.7429702877998352
5362 0.7430012226104736
5363 0.7430321574211121
5364 0.7430630922317505
5365 0.7430940270423889
5366 0.7431249618530273
5367 0.743155837059021
5368 0.7431867122650146
5369 0.7432175874710083
5370 0.743248462677002
5371 0.7432793378829956
5372 0.7433102130889893
5373 0.7433410882949829
5374 0.7433719635009766
5375 0.7434028387069702
5376 0.7434337139129639
5377 0.7434645891189575
5378 0.7434954643249512
5379 0.7435263395309448
5380 0.7435571551322937
5381 0.7435879707336426
5382 0.7436187863349915
5383 0.7436496019363403
5384 0.7436804175376892
5385 0.7437112331390381
5386 0.743742048740387
5387 0.7437728643417358
5388 0.7438036799430847
5389 0.7438344955444336
5390 0.7438653111457825
5391 0.7438961267471313
5392 0.7439269423484802
5393 0.7439576983451843
5394 0.7439884543418884
5395 0.7440192103385925
5396 0.7440499663352966
5397 0.7440807223320007
5398 0.7441114783287048
5399 0.7441422343254089
5400 0.744172990322113
5401 0.7442037463188171
5402 0.7442345023155212
5403 0.7442652583122253
5404 0.7442960143089294
5405 0.7443267703056335
5406 0.7443575263023376
5407 0.7443882822990417
5408 0.7444190382957458
5409 0.74444979429245
5410 0.744480550289154
5411 0.7445112466812134
5412 0.7445419430732727
5413 0.744572639465332
5414 0.7446033358573914
5415 0.7446340322494507
5416 0.74466472864151
5417 0.7446954250335693
5418 0.7447261214256287
5419 0.744756817817688
5420 0.7447875142097473
5421 0.7448182106018066
5422 0.744848906993866
5423 0.7448796033859253
5424 0.7449102997779846
5425 0.744940996170044
5426 0.7449716925621033
5427 0.7450023889541626
5428 0.7450330853462219
5429 0.7450637221336365
5430 0.745094358921051
5431 0.7451249957084656
5432 0.7451556324958801
5433 0.7451862692832947
5434 0.7452169060707092
5435 0.7452475428581238
5436 0.7452781796455383
5437 0.7453088164329529
5438 0.7453394532203674
5439 0.745370090007782
5440 0.7454007267951965
5441 0.7454313039779663
5442 0.7454618811607361
5443 0.7454924583435059
5444 0.7455230355262756
5445 0.7455536127090454
5446 0.7455841898918152
5447 0.745614767074585
5448 0.7456453442573547
5449 0.7456759214401245
5450 0.7457064986228943
5451 0.7457370758056641
5452 0.7457676529884338
5453 0.7457982301712036
5454 0.7458288073539734
5455 0.7458593845367432
5456 0.7458899617195129
5457 0.7459205389022827
5458 0.7459511160850525
5459 0.7459816336631775
5460 0.7460121512413025
5461 0.7460426688194275
5462 0.7460731863975525
5463 0.7461037039756775
5464 0.7461342215538025
5465 0.7461647391319275
5466 0.7461952567100525
5467 0.7462257742881775
5468 0.7462562918663025
5469 0.7462868094444275
5470 0.7463173270225525
5471 0.7463478446006775
5472 0.7463783621788025
5473 0.7464088797569275
5474 0.7464393973350525
5475 0.7464699149131775
5476 0.7465004324913025
5477 0.7465309500694275
5478 0.7465614676475525
5479 0.7465919256210327
5480 0.7466223835945129
5481 0.7466528415679932
5482 0.7466832995414734
5483 0.7467137575149536
5484 0.7467442154884338
5485 0.7467746734619141
5486 0.7468051314353943
5487 0.7468355894088745
5488 0.7468660473823547
5489 0.746896505355835
5490 0.7469269633293152
5491 0.7469573616981506
5492 0.7469877600669861
5493 0.7470181584358215
5494 0.747048556804657
5495 0.7470789551734924
5496 0.7471093535423279
5497 0.7471397519111633
5498 0.7471701502799988
5499 0.7472005486488342
5500 0.7472309470176697
5501 0.7472613453865051
5502 0.7472917437553406
5503 0.747322142124176
5504 0.7473525404930115
5505 0.7473829388618469
5506 0.7474133372306824
5507 0.7474437355995178
5508 0.7474741339683533
5509 0.7475045323371887
5510 0.7475349307060242
5511 0.7475653290748596
5512 0.7475956678390503
5513 0.747626006603241
5514 0.7476563453674316
5515 0.7476866841316223
5516 0.747717022895813
5517 0.7477473616600037
5518 0.7477777004241943
5519 0.747808039188385
5520 0.7478383779525757
5521 0.7478687167167664
5522 0.747899055480957
5523 0.7479293942451477
5524 0.7479597330093384
5525 0.747990071773529
5526 0.7480204105377197
5527 0.7480506896972656
5528 0.7480809688568115
5529 0.7481112480163574
5530 0.7481415271759033
5531 0.7481718063354492
5532 0.7482020854949951
5533 0.748232364654541
5534 0.7482626438140869
5535 0.7482929229736328
5536 0.7483232021331787
5537 0.7483534812927246
5538 0.7483837604522705
5539 0.7484140396118164
5540 0.7484443187713623
5541 0.7484745979309082
5542 0.7485048770904541
5543 0.74853515625
5544 0.7485654354095459
5545 0.7485957145690918
5546 0.7486259937286377
5547 0.7486562728881836
5548 0.7486865520477295
5549 0.7487168312072754
5550 0.7487471103668213
5551 0.7487773299217224
5552 0.7488075494766235
5553 0.7488377690315247
5554 0.7488679885864258
5555 0.7488982081413269
5556 0.748928427696228
5557 0.7489586472511292
5558 0.7489888668060303
5559 0.7490190863609314
5560 0.7490493059158325
5561 0.7490795254707336
5562 0.7491097450256348
5563 0.7491399645805359
5564 0.749170184135437
5565 0.7492004036903381
5566 0.7492306232452393
5567 0.7492607831954956
5568 0.749290943145752
5569 0.7493211030960083
5570 0.7493512630462646
5571 0.749381422996521
5572 0.7494115829467773
5573 0.7494417428970337
5574 0.74947190284729
5575 0.7495020627975464
5576 0.7495322227478027
5577 0.7495623826980591
5578 0.7495925426483154
5579 0.7496227025985718
5580 0.7496528029441833
5581 0.7496829032897949
5582 0.7497130036354065
5583 0.7497431039810181
5584 0.7497732043266296
5585 0.7498033046722412
5586 0.7498334050178528
5587 0.7498635053634644
5588 0.7498936057090759
5589 0.7499237060546875
5590 0.7499538064002991
5591 0.7499839067459106
5592 0.7500140070915222
5593 0.7500441074371338
5594 0.7500742077827454
5595 0.7501042485237122
5596 0.750134289264679
5597 0.7501643300056458
5598 0.7501943707466125
5599 0.7502244114875793
5600 0.7502544522285461
5601 0.7502844929695129
5602 0.7503145337104797
5603 0.7503445744514465
5604 0.7503745555877686
5605 0.7504045367240906
5606 0.7504345178604126
5607 0.7504644989967346
5608 0.7504944801330566
5609 0.7505244612693787
5610 0.7505544424057007
5611 0.7505844235420227
5612 0.7506143450737
5613 0.7506442666053772
5614 0.7506741881370544
5615 0.7507041096687317
5616 0.7507340312004089
5617 0.7507639527320862
5618 0.7507938742637634
5619 0.7508237957954407
5620 0.7508537173271179
5621 0.7508836388587952
5622 0.7509135603904724
5623 0.7509434819221497
5624 0.7509733438491821
5625 0.7510032057762146
5626 0.7510330677032471
5627 0.7510629296302795
5628 0.751092791557312
5629 0.7511226534843445
5630 0.751152515411377
5631 0.7511823773384094
5632 0.7512122392654419
5633 0.7512421011924744
5634 0.7512719631195068
5635 0.7513018250465393
5636 0.7513316869735718
5637 0.7513615489006042
5638 0.7513914108276367
5639 0.7514212727546692
5640 0.7514511346817017
5641 0.7514809966087341
5642 0.7515108585357666
5643 0.7515407204627991
5644 0.7515705823898315
5645 0.751600444316864
5646 0.7516302466392517
5647 0.7516600489616394
5648 0.7516898512840271
5649 0.7517196536064148
5650 0.7517494559288025
5651 0.7517792582511902
5652 0.7518090605735779
5653 0.7518388628959656
5654 0.7518686652183533
5655 0.751898467540741
5656 0.7519282698631287
5657 0.7519580125808716
5658 0.7519877552986145
5659 0.7520174980163574
5660 0.7520472407341003
5661 0.7520769834518433
5662 0.7521067261695862
5663 0.7521364688873291
5664 0.752166211605072
5665 0.7521959543228149
5666 0.7522256970405579
5667 0.7522554397583008
5668 0.7522851824760437
5669 0.7523149251937866
5670 0.7523446083068848
5671 0.7523742914199829
5672 0.752403974533081
5673 0.7524336576461792
5674 0.7524633407592773
5675 0.7524930238723755
5676 0.7525227069854736
5677 0.7525523900985718
5678 0.7525820732116699
5679 0.7526117563247681
5680 0.7526414394378662
5681 0.7526711225509644
5682 0.7527008056640625
5683 0.7527304887771606
5684 0.7527601718902588
5685 0.7527897953987122
5686 0.7528194189071655
5687 0.7528490424156189
5688 0.7528786659240723
5689 0.7529082894325256
5690 0.752937912940979
5691 0.7529675364494324
5692 0.7529971599578857
5693 0.7530267834663391
5694 0.7530564069747925
5695 0.7530860304832458
5696 0.7531156539916992
5697 0.7531452775001526
5698 0.753174901008606
5699 0.7532045245170593
5700 0.7532341480255127
5701 0.7532637715339661
5702 0.7532933950424194
5703 0.7533230185508728
5704 0.7533526420593262
5705 0.7533822655677795
5706 0.7534118890762329
5707 0.7534415125846863
5708 0.7534711360931396
5709 0.753500759601593
5710 0.7535303235054016
5711 0.7535598874092102
5712 0.7535894513130188
5713 0.7536190152168274
5714 0.753648579120636
5715 0.7536781430244446
5716 0.7537077069282532
5717 0.7537372708320618
5718 0.7537668347358704
5719 0.7537963390350342
5720 0.753825843334198
5721 0.7538553476333618
5722 0.7538848519325256
5723 0.7539143562316895
5724 0.7539438605308533
5725 0.7539733648300171
5726 0.7540028691291809
5727 0.7540323734283447
5728 0.7540618777275085
5729 0.7540913820266724
5730 0.7541208863258362
5731 0.754150390625
5732 0.7541798949241638
5733 0.7542093992233276
5734 0.7542389035224915
5735 0.7542684078216553
5736 0.7542979121208191
5737 0.7543274164199829
5738 0.7543569207191467
5739 0.7543864250183105
5740 0.7544159293174744
5741 0.7544454336166382
5742 0.754474937915802
5743 0.7545044422149658
5744 0.7545339465141296
5745 0.7545634508132935
5746 0.7545929551124573
5747 0.7546224594116211
5748 0.7546519637107849
5749 0.754681408405304
5750 0.754710853099823
5751 0.754740297794342
5752 0.7547697424888611
5753 0.7547991871833801
5754 0.7548286318778992
5755 0.7548580765724182
5756 0.7548875212669373
5757 0.7549169659614563
5758 0.7549463510513306
5759 0.7549757361412048
5760 0.7550051212310791
5761 0.7550345063209534
5762 0.7550638914108276
5763 0.7550932765007019
5764 0.7551226615905762
5765 0.7551520466804504
5766 0.7551814317703247
5767 0.755210816860199
5768 0.7552402019500732
5769 0.7552695870399475
5770 0.7552989721298218
5771 0.755328357219696
5772 0.7553577423095703
5773 0.7553871273994446
5774 0.7554165124893188
5775 0.7554458975791931
5776 0.7554752826690674
5777 0.7555046677589417
5778 0.7555340528488159
5779 0.7555634379386902
5780 0.7555927634239197
5781 0.7556220889091492
5782 0.7556514143943787
5783 0.7556807398796082
5784 0.7557100653648376
5785 0.7557393908500671
5786 0.7557687163352966
5787 0.7557980418205261
5788 0.7558273673057556
5789 0.7558566927909851
5790 0.7558860182762146
5791 0.7559153437614441
5792 0.7559446692466736
5793 0.7559739947319031
5794 0.7560033202171326
5795 0.7560326457023621
5796 0.7560619711875916
5797 0.756091296672821
5798 0.7561206221580505
5799 0.7561498880386353
5800 0.75617915391922
5801 0.7562084197998047
5802 0.7562376856803894
5803 0.7562669515609741
5804 0.7562962174415588
5805 0.7563254833221436
5806 0.7563547492027283
5807 0.756384015083313
5808 0.7564132809638977
5809 0.7564425468444824
5810 0.7564718127250671
5811 0.7565010786056519
5812 0.7565303444862366
5813 0.7565596103668213
5814 0.756588876247406
5815 0.7566181421279907
5816 0.7566474080085754
5817 0.7566766738891602
5818 0.7567059397697449
5819 0.7567352056503296
5820 0.7567644715309143
5821 0.7567936778068542
5822 0.7568228840827942
5823 0.7568520903587341
5824 0.7568812966346741
5825 0.756910502910614
5826 0.756939709186554
5827 0.7569689154624939
5828 0.7569981217384338
5829 0.7570273280143738
5830 0.7570565342903137
5831 0.7570857405662537
5832 0.7571149468421936
5833 0.7571441531181335
5834 0.7571733593940735
5835 0.7572025656700134
5836 0.7572317719459534
5837 0.7572609186172485
5838 0.7572900652885437
5839 0.7573192119598389
5840 0.757348358631134
5841 0.7573775053024292
5842 0.7574066519737244
5843 0.7574357986450195
5844 0.7574649453163147
5845 0.7574940919876099
5846 0.757523238658905
5847 0.7575523853302002
5848 0.7575815320014954
5849 0.7576106786727905
5850 0.7576398253440857
5851 0.7576689720153809
5852 0.757698118686676
5853 0.7577272057533264
5854 0.7577562928199768
5855 0.7577853798866272
5856 0.7578144669532776
5857 0.757843554019928
5858 0.7578726410865784
5859 0.7579017281532288
5860 0.7579308152198792
5861 0.7579599022865295
5862 0.7579889893531799
5863 0.7580180764198303
5864 0.7580471038818359
5865 0.7580761313438416
5866 0.7581051588058472
5867 0.7581341862678528
5868 0.7581632137298584
5869 0.758192241191864
5870 0.7582212686538696
5871 0.7582502961158752
5872 0.7582793235778809
5873 0.7583083510398865
5874 0.7583373188972473
5875 0.7583662867546082
5876 0.758395254611969
5877 0.7584242224693298
5878 0.7584531903266907
5879 0.7584821581840515
5880 0.7585111260414124
5881 0.7585400342941284
5882 0.7585689425468445
5883 0.7585978507995605
5884 0.7586267590522766
5885 0.7586556673049927
5886 0.7586845755577087
5887 0.7587134838104248
5888 0.7587423920631409
5889 0.7587713003158569
5890 0.758800208568573
5891 0.7588291168212891
5892 0.7588580250740051
5893 0.7588869333267212
5894 0.7589158415794373
5895 0.7589447498321533
5896 0.7589736580848694
5897 0.7590025663375854
5898 0.7590314745903015
5899 0.7590603828430176
5900 0.7590892910957336
5901 0.7591181993484497
5902 0.7591471076011658
5903 0.7591759562492371
5904 0.7592048048973083
5905 0.7592336535453796
5906 0.7592625021934509
5907 0.7592913508415222
5908 0.7593201994895935
5909 0.7593490481376648
5910 0.7593778967857361
5911 0.7594067454338074
5912 0.7594355940818787
5913 0.7594643831253052
5914 0.7594931721687317
5915 0.7595219612121582
5916 0.7595507502555847
5917 0.7595795392990112
5918 0.7596083283424377
5919 0.7596371173858643
5920 0.7596659064292908
5921 0.7596946954727173
5922 0.7597234845161438
5923 0.7597522735595703
5924 0.7597810626029968
5925 0.7598098516464233
5926 0.7598386406898499
5927 0.7598674297332764
5928 0.7598962187767029
5929 0.7599250078201294
5930 0.7599537968635559
5931 0.7599825859069824
5932 0.7600113749504089
5933 0.7600401043891907
5934 0.7600688338279724
5935 0.7600975632667542
5936 0.7601262927055359
5937 0.7601550221443176
5938 0.7601837515830994
5939 0.7602124810218811
5940 0.7602412104606628
5941 0.7602699398994446
5942 0.7602986693382263
5943 0.7603273987770081
5944 0.7603561282157898
5945 0.7603848576545715
5946 0.7604135870933533
5947 0.760442316532135
5948 0.7604710459709167
5949 0.7604997754096985
5950 0.7605285048484802
5951 0.760557234287262
5952 0.7605859637260437
5953 0.7606146335601807
5954 0.7606433033943176
5955 0.7606719732284546
5956 0.7607006430625916
5957 0.7607293128967285
5958 0.7607579827308655
5959 0.7607866525650024
5960 0.7608153223991394
5961 0.7608439922332764
5962 0.7608726620674133
5963 0.7609013319015503
5964 0.7609300017356873
5965 0.7609586715698242
5966 0.7609873414039612
5967 0.7610160112380981
5968 0.7610446810722351
5969 0.7610732913017273
5970 0.7611019015312195
5971 0.7611305117607117
5972 0.7611591219902039
5973 0.761187732219696
5974 0.7612163424491882
5975 0.7612449526786804
5976 0.7612735629081726
5977 0.7613021731376648
5978 0.761330783367157
5979 0.7613593935966492
5980 0.7613880038261414
5981 0.7614166140556335
5982 0.7614452242851257
5983 0.7614737749099731
5984 0.7615023255348206
5985 0.761530876159668
5986 0.7615594267845154
5987 0.7615879774093628
5988 0.7616165280342102
5989 0.7616450786590576
5990 0.761673629283905
5991 0.7617021799087524
5992 0.7617307305335999
5993 0.7617592811584473
5994 0.7617878317832947
5995 0.7618163824081421
5996 0.7618449330329895
5997 0.7618734836578369
5998 0.7619020342826843
5999 0.7619305849075317
6000 0.7619591355323792
6001 0.7619876861572266
6002 0.762016236782074
6003 0.7620447874069214
6004 0.7620733380317688
6005 0.7621018886566162
6006 0.7621304392814636
6007 0.7621589303016663
6008 0.7621874213218689
6009 0.7622159123420715
6010 0.7622444033622742
6011 0.7622728943824768
6012 0.7623013854026794
6013 0.7623298764228821
6014 0.7623583674430847
6015 0.7623868584632874
6016 0.76241534948349
6017 0.7624438405036926
6018 0.7624723315238953
6019 0.7625008225440979
6020 0.7625293135643005
6021 0.7625578045845032
6022 0.7625862956047058
6023 0.7626147866249084
6024 0.7626432776451111
6025 0.7626717686653137
6026 0.7627002000808716
6027 0.7627286314964294
6028 0.7627570629119873
6029 0.7627854943275452
6030 0.762813925743103
6031 0.7628423571586609
6032 0.7628707885742188
6033 0.7628992199897766
6034 0.7629276514053345
6035 0.7629560828208923
6036 0.7629845142364502
6037 0.7630129456520081
6038 0.7630413770675659
6039 0.7630698084831238
6040 0.7630982398986816
6041 0.7631266713142395
6042 0.7631551027297974
6043 0.7631835341453552
6044 0.7632119059562683
6045 0.7632402777671814
6046 0.7632686495780945
6047 0.7632970213890076
6048 0.7633253931999207
6049 0.7633537650108337
6050 0.7633821368217468
6051 0.7634105086326599
6052 0.763438880443573
6053 0.7634672522544861
6054 0.7634956240653992
6055 0.7635239958763123
6056 0.7635523676872253
6057 0.7635807394981384
6058 0.7636091113090515
6059 0.7636374831199646
6060 0.7636658549308777
6061 0.763694167137146
6062 0.7637224793434143
6063 0.7637507915496826
6064 0.7637791037559509
6065 0.7638074159622192
6066 0.7638357281684875
6067 0.7638640403747559
6068 0.7638923525810242
6069 0.7639206647872925
6070 0.7639489769935608
6071 0.7639772891998291
6072 0.7640056014060974
6073 0.7640339136123657
6074 0.764062225818634
6075 0.7640905380249023
6076 0.7641187906265259
6077 0.7641470432281494
6078 0.764175295829773
6079 0.7642035484313965
6080 0.76423180103302
6081 0.7642600536346436
6082 0.7642883062362671
6083 0.7643165588378906
6084 0.7643448114395142
6085 0.7643730640411377
6086 0.7644013166427612
6087 0.7644295692443848
6088 0.7644578218460083
6089 0.7644860744476318
6090 0.7645143270492554
6091 0.7645425200462341
6092 0.7645707130432129
6093 0.7645989060401917
6094 0.7646270990371704
6095 0.7646552920341492
6096 0.7646834850311279
6097 0.7647116780281067
6098 0.7647398710250854
6099 0.7647680640220642
6100 0.764796257019043
6101 0.7648244500160217
6102 0.7648526430130005
6103 0.7648808360099792
6104 0.764909029006958
6105 0.7649372220039368
6106 0.7649654150009155
6107 0.7649936079978943
6108 0.765021800994873
6109 0.7650499939918518
6110 0.7650781869888306
6111 0.7651063799858093
6112 0.7651345729827881
6113 0.7651627659797668
6114 0.7651909589767456
6115 0.7652191519737244
6116 0.7652473449707031
6117 0.7652754783630371
6118 0.7653036117553711
6119 0.7653317451477051
6120 0.7653598785400391
6121 0.765388011932373
6122 0.765416145324707
6123 0.765444278717041
6124 0.765472412109375
6125 0.765500545501709
6126 0.765528678894043
6127 0.765556812286377
6128 0.7655849456787109
6129 0.7656130790710449
6130 0.7656412124633789
6131 0.7656692862510681
6132 0.7656973600387573
6133 0.7657254338264465
6134 0.7657535076141357
6135 0.765781581401825
6136 0.7658096551895142
6137 0.7658377289772034
6138 0.7658658027648926
6139 0.7658938765525818
6140 0.765921950340271
6141 0.7659500241279602
6142 0.7659780979156494
6143 0.7660061717033386
6144 0.7660342454910278
6145 0.766062319278717
6146 0.7660903930664062
6147 0.7661184668540955
6148 0.7661465406417847
6149 0.7661746144294739
6150 0.7662026882171631
6151 0.7662307024002075
6152 0.766258716583252
6153 0.7662867307662964
6154 0.7663147449493408
6155 0.7663427591323853
6156 0.7663707733154297
6157 0.7663987874984741
6158 0.7664268016815186
6159 0.766454815864563
6160 0.7664828300476074
6161 0.7665108442306519
6162 0.7665388584136963
6163 0.7665668725967407
6164 0.7665948867797852
6165 0.7666229009628296
6166 0.766650915145874
6167 0.7666789293289185
6168 0.7667068839073181
6169 0.7667348384857178
6170 0.7667627930641174
6171 0.7667907476425171
6172 0.7668187022209167
6173 0.7668466567993164
6174 0.7668746113777161
6175 0.7669025659561157
6176 0.7669305205345154
6177 0.766958475112915
6178 0.7669864296913147
6179 0.7670143842697144
6180 0.767042338848114
6181 0.7670702934265137
6182 0.7670982480049133
6183 0.767126202583313
6184 0.7671541571617126
6185 0.7671821117401123
6186 0.767210066318512
6187 0.7672380208969116
6188 0.7672659754753113
6189 0.7672939300537109
6190 0.7673218846321106
6191 0.7673497796058655
6192 0.7673776745796204
6193 0.7674055695533752
6194 0.7674334645271301
6195 0.767461359500885
6196 0.7674892544746399
6197 0.7675171494483948
6198 0.7675450444221497
6199 0.7675729393959045
6200 0.7676008343696594
6201 0.7676287293434143
6202 0.7676566243171692
6203 0.7676845192909241
6204 0.767712414264679
6205 0.7677403092384338
6206 0.7677682042121887
6207 0.7677960991859436
6208 0.7678239941596985
6209 0.7678518891334534
6210 0.7678797841072083
6211 0.7679076790809631
6212 0.7679355144500732
6213 0.7679633498191833
6214 0.7679911851882935
6215 0.7680190205574036
6216 0.7680468559265137
6217 0.7680746912956238
6218 0.7681025266647339
6219 0.768130362033844
6220 0.7681581974029541
6221 0.7681860327720642
6222 0.7682138681411743
6223 0.7682417035102844
6224 0.7682695388793945
6225 0.7682973742485046
6226 0.7683252096176147
6227 0.7683530449867249
6228 0.768380880355835
6229 0.7684087157249451
6230 0.7684365510940552
6231 0.7684643864631653
6232 0.7684921622276306
6233 0.768519937992096
6234 0.7685477137565613
6235 0.7685754895210266
6236 0.7686032652854919
6237 0.7686310410499573
6238 0.7686588168144226
6239 0.7686865925788879
6240 0.7687143683433533
6241 0.7687421441078186
6242 0.7687699198722839
6243 0.7687976956367493
6244 0.7688254714012146
6245 0.7688531875610352
6246 0.7688809037208557
6247 0.7689086198806763
6248 0.7689363360404968
6249 0.7689640522003174
6250 0.7689917683601379
6251 0.7690194845199585
6252 0.769047200679779
6253 0.7690749168395996
6254 0.7691026329994202
6255 0.7691303491592407
6256 0.7691580653190613
6257 0.7691857814788818
6258 0.7692134976387024
6259 0.769241213798523
6260 0.7692689299583435
6261 0.7692966461181641
6262 0.7693243622779846
6263 0.7693520784378052
6264 0.7693797945976257
6265 0.7694075107574463
6266 0.7694352269172668
6267 0.7694628834724426
6268 0.7694905400276184
6269 0.7695181965827942
6270 0.76954585313797
6271 0.7695735096931458
6272 0.7696011662483215
6273 0.7696288228034973
6274 0.7696564793586731
6275 0.7696841359138489
6276 0.7697117924690247
6277 0.7697393894195557
6278 0.7697669863700867
6279 0.7697945833206177
6280 0.7698221802711487
6281 0.7698497772216797
6282 0.7698773741722107
6283 0.7699049711227417
6284 0.7699325680732727
6285 0.7699601650238037
6286 0.7699877619743347
6287 0.7700153589248657
6288 0.7700429558753967
6289 0.7700705528259277
6290 0.7700981497764587
6291 0.7701257467269897
6292 0.7701533436775208
6293 0.7701809406280518
6294 0.7702085375785828
6295 0.7702361345291138
6296 0.7702637314796448
6297 0.770291268825531
6298 0.7703188061714172
6299 0.7703463435173035
6300 0.7703738808631897
6301 0.7704014182090759
6302 0.7704289555549622
6303 0.7704564929008484
6304 0.7704840302467346
6305 0.7705115675926208
6306 0.7705391049385071
6307 0.7705666422843933
6308 0.7705941796302795
6309 0.7706217169761658
6310 0.770649254322052
6311 0.7706767916679382
6312 0.7707043290138245
6313 0.7707318663597107
6314 0.7707593441009521
6315 0.7707868218421936
6316 0.7708142995834351
6317 0.7708417773246765
6318 0.770869255065918
6319 0.7708967328071594
6320 0.7709242105484009
6321 0.7709516882896423
6322 0.7709791660308838
6323 0.7710066437721252
6324 0.7710341215133667
6325 0.7710615992546082
6326 0.7710890769958496
6327 0.7711165547370911
6328 0.7711440324783325
6329 0.771171510219574
6330 0.7711989879608154
6331 0.7712264657020569
6332 0.7712539434432983
6333 0.7712814211845398
6334 0.7713088989257812
6335 0.7713363766670227
6336 0.7713638544082642
6337 0.7713913321495056
6338 0.7714187502861023
6339 0.771446168422699
6340 0.7714735865592957
6341 0.7715010046958923
6342 0.771528422832489
6343 0.7715558409690857
6344 0.7715832591056824
6345 0.771610677242279
6346 0.7716380953788757
6347 0.7716655135154724
6348 0.7716929316520691
6349 0.7717203497886658
6350 0.7717477679252625
6351 0.7717751860618591
6352 0.7718026041984558
6353 0.7718300223350525
6354 0.7718574404716492
6355 0.7718848586082458
6356 0.7719122767448425
6357 0.7719396948814392
6358 0.7719670534133911
6359 0.771994411945343
6360 0.7720217704772949
6361 0.7720491290092468
6362 0.7720764875411987
6363 0.7721038460731506
6364 0.7721312046051025
6365 0.7721585631370544
6366 0.7721859216690063
6367 0.7722132802009583
6368 0.7722406387329102
6369 0.7722679972648621
6370 0.772295355796814
6371 0.7723227143287659
6372 0.7723500728607178
6373 0.7723774313926697
6374 0.7724047899246216
6375 0.7724321484565735
6376 0.7724595069885254
6377 0.7724868655204773
6378 0.7725142240524292
6379 0.7725415229797363
6380 0.7725688219070435
6381 0.7725961208343506
6382 0.7726234197616577
6383 0.7726507186889648
6384 0.772678017616272
6385 0.7727053165435791
6386 0.7727326154708862
6387 0.7727599143981934
6388 0.7727872133255005
6389 0.7728145122528076
6390 0.7728418111801147
6391 0.7728691101074219
6392 0.772896409034729
6393 0.7729237079620361
6394 0.7729510068893433
6395 0.7729783058166504
6396 0.7730056047439575
6397 0.7730329036712646
6398 0.7730602025985718
6399 0.7730875015258789
6400 0.7731147408485413
6401 0.7731419801712036
6402 0.773169219493866
6403 0.7731964588165283
6404 0.7732236981391907
6405 0.773250937461853
6406 0.7732781767845154
6407 0.7733054161071777
6408 0.7733326554298401
6409 0.7733598947525024
6410 0.7733871340751648
6411 0.7734143733978271
6412 0.7734416127204895
6413 0.7734688520431519
6414 0.7734960913658142
6415 0.7735233306884766
6416 0.7735505700111389
6417 0.7735778093338013
6418 0.7736050486564636
6419 0.773632287979126
6420 0.7736595273017883
6421 0.7736867666244507
6422 0.773714005947113
6423 0.7737412452697754
6424 0.7737684845924377
6425 0.7737957239151001
6426 0.7738229632377625
6427 0.7738502025604248
6428 0.7738774418830872
6429 0.7739046812057495
6430 0.7739318609237671
6431 0.7739590406417847
6432 0.7739862203598022
6433 0.7740134000778198
6434 0.7740405797958374
6435 0.774067759513855
6436 0.7740949392318726
6437 0.7741221189498901
6438 0.7741492986679077
6439 0.7741764783859253
6440 0.7742036581039429
6441 0.7742308378219604
6442 0.774258017539978
6443 0.7742851972579956
6444 0.7743123769760132
6445 0.7743395566940308
6446 0.7743667364120483
6447 0.7743939161300659
6448 0.7744210958480835
6449 0.7744482159614563
6450 0.7744753360748291
6451 0.7745024561882019
6452 0.7745295763015747
6453 0.7745566964149475
6454 0.7745838165283203
6455 0.7746109366416931
6456 0.7746380567550659
6457 0.7746651768684387
6458 0.7746922969818115
6459 0.7747194170951843
6460 0.7747465372085571
6461 0.7747736573219299
6462 0.7748007774353027
6463 0.7748278975486755
6464 0.7748550176620483
6465 0.7748821377754211
6466 0.774909257888794
6467 0.774936318397522
6468 0.77496337890625
6469 0.774990439414978
6470 0.775017499923706
6471 0.7750445604324341
6472 0.7750716209411621
6473 0.7750986814498901
6474 0.7751257419586182
6475 0.7751528024673462
6476 0.7751798629760742
6477 0.7752069234848022
6478 0.7752339839935303
6479 0.7752610445022583
6480 0.7752881050109863
6481 0.7753151655197144
6482 0.7753421664237976
6483 0.7753691673278809
6484 0.7753961682319641
6485 0.7754231691360474
6486 0.7754501700401306
6487 0.7754771709442139
6488 0.7755041718482971
6489 0.7755311727523804
6490 0.7755581736564636
6491 0.7755851745605469
6492 0.7756121754646301
6493 0.7756391763687134
6494 0.7756661772727966
6495 0.7756931781768799
6496 0.7757201790809631
6497 0.7757471799850464
6498 0.7757741808891296
6499 0.7758011817932129
6500 0.7758281826972961
6501 0.7758551836013794
6502 0.7758821249008179
6503 0.7759090662002563
6504 0.7759360074996948
6505 0.7759629487991333
6506 0.7759898900985718
6507 0.7760168313980103
6508 0.7760437726974487
6509 0.7760707139968872
6510 0.7760976552963257
6511 0.7761245965957642
6512 0.7761515378952026
6513 0.7761784791946411
6514 0.7762054204940796
6515 0.7762323617935181
6516 0.7762593030929565
6517 0.776286244392395
6518 0.7763131856918335
6519 0.7763400673866272
6520 0.7763669490814209
6521 0.7763938307762146
6522 0.7764207124710083
6523 0.776447594165802
6524 0.7764744758605957
6525 0.7765013575553894
6526 0.7765282392501831
6527 0.7765551209449768
6528 0.7765820026397705
6529 0.7766088843345642
6530 0.7766357660293579
6531 0.7766626477241516
6532 0.7766895294189453
6533 0.776716411113739
6534 0.7767432928085327
6535 0.7767701745033264
6536 0.7767970561981201
6537 0.7768239378929138
6538 0.7768508195877075
6539 0.7768777012825012
6540 0.7769045829772949
6541 0.7769314646720886
6542 0.7769583463668823
6543 0.776985228061676
6544 0.7770121097564697
6545 0.7770389914512634
6546 0.7770658731460571
6547 0.7770927548408508
6548 0.7771195769309998
6549 0.7771463990211487
6550 0.7771732211112976
6551 0.7772000432014465
6552 0.7772268652915955
6553 0.7772536873817444
6554 0.7772805094718933
6555 0.7773073315620422
6556 0.7773341536521912
6557 0.7773609757423401
6558 0.777387797832489
6559 0.7774146199226379
6560 0.7774414420127869
6561 0.7774682641029358
6562 0.7774950265884399
6563 0.7775217890739441
6564 0.7775485515594482
6565 0.7775753140449524
6566 0.7776020765304565
6567 0.7776288390159607
6568 0.7776556015014648
6569 0.777682363986969
6570 0.7777091264724731
6571 0.7777358889579773
6572 0.7777626514434814
6573 0.7777894139289856
6574 0.7778161764144897
6575 0.7778429388999939
6576 0.777869701385498
6577 0.7778964638710022
6578 0.7779232263565063
6579 0.7779499888420105
6580 0.7779767513275146
6581 0.7780035138130188
6582 0.778030276298523
6583 0.7780570387840271
6584 0.7780838012695312
6585 0.7781105637550354
6586 0.7781373262405396
6587 0.7781640887260437
6588 0.7781908512115479
6589 0.778217613697052
6590 0.7782443761825562
6591 0.7782710790634155
6592 0.7782977819442749
6593 0.7783244848251343
6594 0.7783511877059937
6595 0.778377890586853
6596 0.7784045934677124
6597 0.7784312963485718
6598 0.7784579992294312
6599 0.7784847021102905
6600 0.7785114049911499
6601 0.7785381078720093
6602 0.7785648107528687
6603 0.778591513633728
6604 0.7786182165145874
6605 0.7786449193954468
6606 0.7786715626716614
6607 0.778698205947876
6608 0.7787248492240906
6609 0.7787514925003052
6610 0.7787781357765198
6611 0.7788047790527344
6612 0.778831422328949
6613 0.7788580656051636
6614 0.7788847088813782
6615 0.7789113521575928
6616 0.7789379954338074
6617 0.778964638710022
6618 0.7789912819862366
6619 0.7790179252624512
6620 0.7790445685386658
6621 0.7790712118148804
6622 0.7790977954864502
6623 0.77912437915802
6624 0.7791509628295898
6625 0.7791775465011597
6626 0.7792041301727295
6627 0.7792307138442993
6628 0.7792572975158691
6629 0.779283881187439
6630 0.7793104648590088
6631 0.7793370485305786
6632 0.7793636322021484
6633 0.7793902158737183
6634 0.7794167995452881
6635 0.7794433832168579
6636 0.7794699668884277
6637 0.7794965505599976
6638 0.7795231342315674
6639 0.7795497179031372
6640 0.779576301574707
6641 0.7796028852462769
6642 0.7796294689178467
6643 0.7796560525894165
6644 0.7796825766563416
6645 0.7797091007232666
6646 0.7797356247901917
6647 0.7797621488571167
6648 0.7797886729240417
6649 0.7798151969909668
6650 0.7798417210578918
6651 0.7798682451248169
6652 0.7798947691917419
6653 0.779921293258667
6654 0.779947817325592
6655 0.7799743413925171
6656 0.7800008058547974
6657 0.7800272703170776
6658 0.7800537347793579
6659 0.7800801992416382
6660 0.7801066637039185
6661 0.7801331281661987
6662 0.780159592628479
6663 0.7801860570907593
6664 0.7802125215530396
6665 0.7802389860153198
6666 0.7802654504776001
6667 0.7802919149398804
6668 0.7803183794021606
6669 0.7803448438644409
6670 0.7803713083267212
6671 0.7803977727890015
6672 0.7804242372512817
6673 0.780450701713562
6674 0.7804771661758423
6675 0.7805036306381226
6676 0.7805300951004028
6677 0.7805565595626831
6678 0.7805830240249634
6679 0.7806094884872437
6680 0.7806359529495239
6681 0.7806624174118042
6682 0.7806888818740845
6683 0.78071528673172
6684 0.7807416915893555
6685 0.780768096446991
6686 0.7807945013046265
6687 0.780820906162262
6688 0.7808473110198975
6689 0.780873715877533
6690 0.7809001207351685
6691 0.780926525592804
6692 0.7809529304504395
6693 0.780979335308075
6694 0.7810057401657104
6695 0.781032145023346
6696 0.7810585498809814
6697 0.7810849547386169
6698 0.7811113595962524
6699 0.7811377644538879
6700 0.7811641693115234
6701 0.7811905741691589
6702 0.7812169790267944
6703 0.7812433838844299
6704 0.7812697887420654
6705 0.7812961935997009
6706 0.7813225984573364
6707 0.7813490033149719
6708 0.7813754081726074
6709 0.7814018130302429
6710 0.7814282178878784
6711 0.7814546227455139
6712 0.7814809679985046
6713 0.7815073132514954
6714 0.7815336585044861
6715 0.7815600037574768
6716 0.7815863490104675
6717 0.7816126942634583
6718 0.781639039516449
6719 0.7816653847694397
6720 0.7816917300224304
6721 0.7817180752754211
6722 0.7817444205284119
6723 0.7817707657814026
6724 0.7817971110343933
6725 0.781823456287384
6726 0.7818498015403748
6727 0.7818761467933655
6728 0.7819024920463562
6729 0.7819288372993469
6730 0.7819551825523376
6731 0.7819815278053284
6732 0.7820078730583191
6733 0.782034158706665
6734 0.782060444355011
6735 0.7820867300033569
6736 0.7821130156517029
6737 0.7821393013000488
6738 0.7821655869483948
6739 0.7821918725967407
6740 0.7822181582450867
6741 0.7822444438934326
6742 0.7822707295417786
6743 0.7822970151901245
6744 0.7823233008384705
6745 0.7823495864868164
6746 0.7823758721351624
6747 0.7824021577835083
6748 0.7824284434318542
6749 0.7824546694755554
6750 0.7824808955192566
6751 0.7825071215629578
6752 0.7825333476066589
6753 0.7825595736503601
6754 0.7825857996940613
6755 0.7826120257377625
6756 0.7826382517814636
6757 0.7826644778251648
6758 0.782690703868866
6759 0.7827169299125671
6760 0.7827431559562683
6761 0.7827693819999695
6762 0.7827956080436707
6763 0.7828218340873718
6764 0.782848060131073
6765 0.7828742861747742
6766 0.7829005122184753
6767 0.7829267382621765
6768 0.7829529643058777
6769 0.7829791903495789
6770 0.78300541639328
6771 0.7830315828323364
6772 0.7830577492713928
6773 0.7830839157104492
6774 0.7831100821495056
6775 0.783136248588562
6776 0.7831624150276184
6777 0.7831885814666748
6778 0.7832147479057312
6779 0.7832409143447876
6780 0.783267080783844
6781 0.7832932472229004
6782 0.7833194136619568
6783 0.7833455801010132
6784 0.7833716869354248
6785 0.7833977937698364
6786 0.783423900604248
6787 0.7834500074386597
6788 0.7834761142730713
6789 0.7835022211074829
6790 0.7835283279418945
6791 0.7835544347763062
6792 0.7835805416107178
6793 0.7836066484451294
6794 0.783632755279541
6795 0.7836588621139526
6796 0.7836849689483643
6797 0.7837110757827759
6798 0.7837371826171875
6799 0.7837632894515991
6800 0.7837893962860107
6801 0.7838155031204224
6802 0.783841609954834
6803 0.7838677167892456
6804 0.7838938236236572
6805 0.7839199304580688
6806 0.7839460372924805
6807 0.7839721441268921
6808 0.7839981913566589
6809 0.7840242385864258
6810 0.7840502858161926
6811 0.7840763330459595
6812 0.7841023802757263
6813 0.7841284275054932
6814 0.78415447473526
6815 0.7841805219650269
6816 0.7842065691947937
6817 0.7842326164245605
6818 0.7842586636543274
6819 0.7842847108840942
6820 0.7843107581138611
6821 0.7843368053436279
6822 0.7843628525733948
6823 0.7843888998031616
6824 0.7844148874282837
6825 0.7844408750534058
6826 0.7844668626785278
6827 0.7844928503036499
6828 0.784518837928772
6829 0.784544825553894
6830 0.7845708131790161
6831 0.7845968008041382
6832 0.7846227884292603
6833 0.7846487760543823
6834 0.7846747636795044
6835 0.7847007513046265
6836 0.7847267389297485
6837 0.7847527265548706
6838 0.7847787141799927
6839 0.7848047018051147
6840 0.7848306894302368
6841 0.7848566770553589
6842 0.784882664680481
6843 0.784908652305603
6844 0.7849346399307251
6845 0.7849606275558472
6846 0.7849866151809692
6847 0.7850125432014465
6848 0.7850384712219238
6849 0.7850643992424011
6850 0.7850903272628784
6851 0.7851162552833557
6852 0.785142183303833
6853 0.7851681113243103
6854 0.7851940393447876
6855 0.7852199673652649
6856 0.7852458953857422
6857 0.7852718234062195
6858 0.7852977514266968
6859 0.7853236794471741
6860 0.7853496074676514
6861 0.7853755354881287
6862 0.7854014039039612
6863 0.7854272723197937
6864 0.7854531407356262
6865 0.7854790091514587
6866 0.7855048775672913
6867 0.7855307459831238
6868 0.7855566143989563
6869 0.7855824828147888
6870 0.7856083512306213
6871 0.7856342196464539
6872 0.7856600880622864
6873 0.7856859564781189
6874 0.7857118248939514
6875 0.7857376933097839
6876 0.7857635617256165
6877 0.785789430141449
6878 0.7858152985572815
6879 0.785841166973114
6880 0.7858670353889465
6881 0.7858928442001343
6882 0.785918653011322
6883 0.7859444618225098
6884 0.7859702706336975
6885 0.7859960794448853
6886 0.786021888256073
6887 0.7860476970672607
6888 0.7860735058784485
6889 0.7860993146896362
6890 0.786125123500824
6891 0.7861509323120117
6892 0.7861767411231995
6893 0.7862025499343872
6894 0.786228358745575
6895 0.7862541079521179
6896 0.7862798571586609
6897 0.7863056063652039
6898 0.7863313555717468
6899 0.7863571047782898
6900 0.7863828539848328
6901 0.7864086031913757
6902 0.7864343523979187
6903 0.7864601016044617
6904 0.7864858508110046
6905 0.7865116000175476
6906 0.7865373492240906
6907 0.7865630984306335
6908 0.7865888476371765
6909 0.7866145968437195
6910 0.7866403460502625
6911 0.7866660952568054
6912 0.7866918444633484
6913 0.7867175936698914
6914 0.7867433428764343
6915 0.7867690324783325
6916 0.7867947220802307
6917 0.7868204116821289
6918 0.7868461012840271
6919 0.7868717908859253
6920 0.7868974804878235
6921 0.7869231700897217
6922 0.7869488596916199
6923 0.7869745492935181
6924 0.7870002388954163
6925 0.7870259284973145
6926 0.7870516180992126
6927 0.7870773077011108
6928 0.787102997303009
6929 0.7871286869049072
6930 0.7871543765068054
6931 0.7871800661087036
6932 0.7872057557106018
6933 0.7872314453125
6934 0.7872571349143982
6935 0.7872827649116516
6936 0.787308394908905
6937 0.7873340249061584
6938 0.7873596549034119
6939 0.7873852849006653
6940 0.7874109148979187
6941 0.7874365448951721
6942 0.7874621748924255
6943 0.787487804889679
6944 0.7875134348869324
6945 0.7875390648841858
6946 0.7875646948814392
6947 0.7875903248786926
6948 0.787615954875946
6949 0.7876415848731995
6950 0.7876672148704529
6951 0.7876928448677063
6952 0.7877184748649597
6953 0.7877441048622131
6954 0.7877697348594666
6955 0.78779536485672
6956 0.7878209948539734
6957 0.787846565246582
6958 0.7878721356391907
6959 0.7878977060317993
6960 0.787923276424408
6961 0.7879488468170166
6962 0.7879744172096252
6963 0.7879999876022339
6964 0.7880255579948425
6965 0.7880511283874512
6966 0.7880766987800598
6967 0.7881022691726685
6968 0.7881278395652771
6969 0.7881534099578857
6970 0.7881789803504944
6971 0.788204550743103
6972 0.7882301211357117
6973 0.7882556915283203
6974 0.788281261920929
6975 0.7883068323135376
6976 0.7883324027061462
6977 0.7883579134941101
6978 0.788383424282074
6979 0.7884089350700378
6980 0.7884344458580017
6981 0.7884599566459656
6982 0.7884854674339294
6983 0.7885109782218933
6984 0.7885364890098572
6985 0.788561999797821
6986 0.7885875105857849
6987 0.7886130213737488
6988 0.7886385321617126
6989 0.7886640429496765
6990 0.7886895537376404
6991 0.7887150645256042
6992 0.7887405753135681
6993 0.788766086101532
6994 0.7887915968894958
6995 0.7888171076774597
6996 0.7888426184654236
6997 0.7888681292533875
6998 0.7888936400413513
6999 0.7889191508293152
7000 0.7889446020126343
7001 0.7889700531959534
7002 0.7889955043792725
7003 0.7890209555625916
7004 0.7890464067459106
7005 0.7890718579292297
7006 0.7890973091125488
7007 0.7891227602958679
7008 0.789148211479187
7009 0.7891736626625061
7010 0.7891991138458252
7011 0.7892245650291443
7012 0.7892500162124634
7013 0.7892754673957825
7014 0.7893009185791016
7015 0.7893263697624207
7016 0.789351761341095
7017 0.7893771529197693
7018 0.7894025444984436
7019 0.7894279360771179
7020 0.7894533276557922
7021 0.7894787192344666
7022 0.7895041108131409
7023 0.7895295023918152
7024 0.7895548939704895
7025 0.7895802855491638
7026 0.7896056771278381
7027 0.7896310687065125
7028 0.7896564602851868
7029 0.7896818518638611
7030 0.7897072434425354
7031 0.7897326350212097
7032 0.789758026599884
7033 0.7897834181785583
7034 0.7898088097572327
7035 0.789834201335907
7036 0.7898595929145813
7037 0.7898849844932556
7038 0.7899103760719299
7039 0.7899357676506042
7040 0.7899611592292786
7041 0.7899865508079529
7042 0.7900119423866272
7043 0.7900373339653015
7044 0.7900627255439758
7045 0.7900881171226501
7046 0.7901135087013245
7047 0.7901389002799988
7048 0.7901642918586731
7049 0.7901896834373474
7050 0.7902150750160217
7051 0.7902404069900513
7052 0.7902657389640808
7053 0.7902910709381104
7054 0.7903164029121399
7055 0.7903417348861694
7056 0.790367066860199
7057 0.7903923988342285
7058 0.7904177308082581
7059 0.7904430627822876
7060 0.7904683947563171
7061 0.7904937267303467
7062 0.7905190587043762
7063 0.7905443906784058
7064 0.7905697226524353
7065 0.7905950546264648
7066 0.7906203866004944
7067 0.7906457185745239
7068 0.7906709909439087
7069 0.7906962633132935
7070 0.7907215356826782
7071 0.790746808052063
7072 0.7907720804214478
7073 0.7907973527908325
7074 0.7908226251602173
7075 0.790847897529602
7076 0.7908731698989868
7077 0.7908984422683716
7078 0.7909237146377563
7079 0.7909489870071411
7080 0.7909742593765259
7081 0.7909995317459106
7082 0.7910248041152954
7083 0.7910500764846802
7084 0.7910753488540649
7085 0.7911006212234497
7086 0.7911258935928345
7087 0.7911511659622192
7088 0.791176438331604
7089 0.7912017107009888
7090 0.7912269830703735
7091 0.7912521958351135
7092 0.7912774085998535
7093 0.7913026213645935
7094 0.7913278341293335
7095 0.7913530468940735
7096 0.7913782596588135
7097 0.7914034724235535
7098 0.7914286851882935
7099 0.7914538979530334
7100 0.7914791107177734
7101 0.7915043234825134
7102 0.7915295362472534
7103 0.7915547490119934
7104 0.7915799617767334
7105 0.7916051745414734
7106 0.7916303873062134
7107 0.7916556000709534
7108 0.7916808128356934
7109 0.7917060256004333
7110 0.7917312383651733
7111 0.7917564511299133
7112 0.7917816638946533
7113 0.7918068766593933
7114 0.7918320298194885
7115 0.7918571829795837
7116 0.791882336139679
7117 0.7919074892997742
7118 0.7919326424598694
7119 0.7919577956199646
7120 0.7919829487800598
7121 0.792008101940155
7122 0.7920332551002502
7123 0.7920584082603455
7124 0.7920835614204407
7125 0.7921087145805359
7126 0.7921338677406311
7127 0.7921590209007263
7128 0.7921841740608215
7129 0.7922093272209167
7130 0.792234480381012
7131 0.7922596335411072
7132 0.7922847867012024
7133 0.7923099398612976
7134 0.7923350930213928
7135 0.792360246181488
7136 0.7923853993415833
7137 0.7924105525016785
7138 0.7924357056617737
7139 0.7924608588218689
7140 0.7924860119819641
7141 0.7925111651420593
7142 0.7925362586975098
7143 0.7925613522529602
7144 0.7925864458084106
7145 0.7926115393638611
7146 0.7926366329193115
7147 0.792661726474762
7148 0.7926868200302124
7149 0.7927119135856628
7150 0.7927370071411133
7151 0.7927621006965637
7152 0.7927871942520142
7153 0.7928122878074646
7154 0.792837381362915
7155 0.7928624749183655
7156 0.7928875684738159
7157 0.7929126620292664
7158 0.7929377555847168
7159 0.7929628491401672
7160 0.7929879426956177
7161 0.7930130362510681
7162 0.7930381298065186
7163 0.793063223361969
7164 0.7930883169174194
7165 0.7931133508682251
7166 0.7931383848190308
7167 0.7931634187698364
7168 0.7931884527206421
7169 0.7932134866714478
7170 0.7932385206222534
7171 0.7932635545730591
7172 0.7932885885238647
7173 0.7933136224746704
7174 0.7933386564254761
7175 0.7933636903762817
7176 0.7933887243270874
7177 0.7934137582778931
7178 0.7934387922286987
7179 0.7934638261795044
7180 0.7934888601303101
7181 0.7935138940811157
7182 0.7935389280319214
7183 0.793563961982727
7184 0.7935889959335327
7185 0.7936140298843384
7186 0.793639063835144
7187 0.7936640977859497
7188 0.7936891317367554
7189 0.793714165687561
7190 0.7937391996383667
7191 0.7937642335891724
7192 0.793789267539978
7193 0.7938143014907837
7194 0.7938393354415894
7195 0.793864369392395
7196 0.7938894033432007
7197 0.7939144372940063
7198 0.7939394116401672
7199 0.7939643859863281
7200 0.793989360332489
7201 0.7940143346786499
7202 0.7940393090248108
7203 0.7940642833709717
7204 0.7940892577171326
7205 0.7941142320632935
7206 0.7941392064094543
7207 0.7941641807556152
7208 0.7941891551017761
7209 0.794214129447937
7210 0.7942391037940979
7211 0.7942640781402588
7212 0.7942890524864197
7213 0.7943140268325806
7214 0.7943390011787415
7215 0.7943639755249023
7216 0.7943889498710632
7217 0.7944139242172241
7218 0.794438898563385
7219 0.7944638729095459
7220 0.794488787651062
7221 0.7945137023925781
7222 0.7945386171340942
7223 0.7945635318756104
7224 0.7945884466171265
7225 0.7946133613586426
7226 0.7946382761001587
7227 0.7946631908416748
7228 0.7946881055831909
7229 0.794713020324707
7230 0.7947379350662231
7231 0.7947628498077393
7232 0.7947877645492554
7233 0.7948126792907715
7234 0.7948375940322876
7235 0.7948625087738037
7236 0.7948874235153198
7237 0.7949123382568359
7238 0.794937252998352
7239 0.7949621677398682
7240 0.7949870228767395
7241 0.7950118780136108
7242 0.7950367331504822
7243 0.7950615882873535
7244 0.7950864434242249
7245 0.7951112985610962
7246 0.7951361536979675
7247 0.7951610088348389
7248 0.7951858639717102
7249 0.7952107191085815
7250 0.7952355742454529
7251 0.7952604293823242
7252 0.7952852845191956
7253 0.7953101396560669
7254 0.7953349351882935
7255 0.79535973072052
7256 0.7953845262527466
7257 0.7954093217849731
7258 0.7954341173171997
7259 0.7954589128494263
7260 0.7954837083816528
7261 0.7955085039138794
7262 0.795533299446106
7263 0.7955580949783325
7264 0.7955828905105591
7265 0.7956076860427856
7266 0.7956324815750122
7267 0.7956572771072388
7268 0.7956820726394653
7269 0.7957068681716919
7270 0.7957316637039185
7271 0.795756459236145
7272 0.7957812547683716
7273 0.7958060503005981
7274 0.7958308458328247
7275 0.7958556413650513
7276 0.7958804368972778
7277 0.7959052324295044
7278 0.795930027961731
7279 0.7959548234939575
7280 0.7959795594215393
7281 0.7960042953491211
7282 0.7960290312767029
7283 0.7960537672042847
7284 0.7960785031318665
7285 0.7961032390594482
7286 0.79612797498703
7287 0.7961527109146118
7288 0.7961774468421936
7289 0.7962021827697754
7290 0.7962269186973572
7291 0.796251654624939
7292 0.7962763905525208
7293 0.7963011264801025
7294 0.7963258624076843
7295 0.7963505983352661
7296 0.7963753342628479
7297 0.7964000701904297
7298 0.7964247465133667
7299 0.7964494228363037
7300 0.7964740991592407
7301 0.7964987754821777
7302 0.7965234518051147
7303 0.7965481281280518
7304 0.7965728044509888
7305 0.7965974807739258
7306 0.7966221570968628
7307 0.7966468334197998
7308 0.7966715097427368
7309 0.7966961860656738
7310 0.7967208623886108
7311 0.7967455387115479
7312 0.7967702150344849
7313 0.7967948913574219
7314 0.7968195676803589
7315 0.7968442440032959
7316 0.7968689203262329
7317 0.7968935966491699
7318 0.7969182729721069
7319 0.796942949295044
7320 0.796967625617981
7321 0.796992301940918
7322 0.797016978263855
7323 0.7970415949821472
7324 0.7970662117004395
7325 0.7970908284187317
7326 0.7971154451370239
7327 0.7971400618553162
7328 0.7971646785736084
7329 0.7971892952919006
7330 0.7972139120101929
7331 0.7972385287284851
7332 0.7972631454467773
7333 0.7972877621650696
7334 0.7973123788833618
7335 0.797336995601654
7336 0.7973616123199463
7337 0.7973862290382385
7338 0.7974108457565308
7339 0.797435462474823
7340 0.7974600791931152
7341 0.7974846959114075
7342 0.7975093126296997
7343 0.7975339293479919
7344 0.7975584864616394
7345 0.7975830435752869
7346 0.7976076006889343
7347 0.7976321578025818
7348 0.7976567149162292
7349 0.7976812720298767
7350 0.7977058291435242
7351 0.7977303862571716
7352 0.7977549433708191
7353 0.7977795004844666
7354 0.797804057598114
7355 0.7978286147117615
7356 0.7978531718254089
7357 0.7978777289390564
7358 0.7979022860527039
7359 0.7979268431663513
7360 0.7979514002799988
7361 0.7979759573936462
7362 0.7980005145072937
7363 0.7980250716209412
7364 0.7980496287345886
7365 0.7980741858482361
7366 0.7980987429618835
7367 0.798123300075531
7368 0.7981478571891785
7369 0.7981724143028259
7370 0.7981969714164734
7371 0.7982215285301208
7372 0.7982460856437683
7373 0.798270583152771
7374 0.7982950806617737
7375 0.7983195781707764
7376 0.798344075679779
7377 0.7983685731887817
7378 0.7983930706977844
7379 0.7984175682067871
7380 0.7984420657157898
7381 0.7984665632247925
7382 0.7984910607337952
7383 0.7985155582427979
7384 0.7985400557518005
7385 0.7985645532608032
7386 0.7985890507698059
7387 0.7986135482788086
7388 0.7986380457878113
7389 0.798662543296814
7390 0.7986870408058167
7391 0.7987115383148193
7392 0.798736035823822
7393 0.7987605333328247
7394 0.7987850308418274
7395 0.7988095283508301
7396 0.7988340258598328
7397 0.7988585233688354
7398 0.7988829612731934
7399 0.7989073991775513
7400 0.7989318370819092
7401 0.7989562749862671
7402 0.798980712890625
7403 0.7990051507949829
7404 0.7990295886993408
7405 0.7990540266036987
7406 0.7990784645080566
7407 0.7991029024124146
7408 0.7991273403167725
7409 0.7991517782211304
7410 0.7991762161254883
7411 0.7992006540298462
7412 0.7992250919342041
7413 0.799249529838562
7414 0.7992739677429199
7415 0.7992984056472778
7416 0.7993228435516357
7417 0.7993472814559937
7418 0.7993716597557068
7419 0.7993960380554199
7420 0.7994204163551331
7421 0.7994447946548462
7422 0.7994691729545593
7423 0.7994935512542725
7424 0.7995179295539856
7425 0.7995423078536987
7426 0.7995666861534119
7427 0.799591064453125
7428 0.7996154427528381
7429 0.7996398210525513
7430 0.7996641993522644
7431 0.7996885776519775
7432 0.7997129559516907
7433 0.7997373342514038
7434 0.7997617125511169
7435 0.7997860908508301
7436 0.7998104691505432
7437 0.7998347878456116
7438 0.7998591065406799
7439 0.7998834252357483
7440 0.7999077439308167
7441 0.799932062625885
7442 0.7999563813209534
7443 0.7999807000160217
7444 0.8000050187110901
7445 0.8000293374061584
7446 0.8000536561012268
7447 0.8000779747962952
7448 0.8001022934913635
7449 0.8001266121864319
7450 0.8001509308815002
7451 0.8001752495765686
7452 0.800199568271637
7453 0.8002238869667053
7454 0.8002482056617737
7455 0.800272524356842
7456 0.8002968430519104
7457 0.8003211617469788
7458 0.8003454804420471
7459 0.8003697991371155
7460 0.8003941178321838
7461 0.8004184365272522
7462 0.8004426956176758
7463 0.8004669547080994
7464 0.800491213798523
7465 0.8005154728889465
7466 0.8005397319793701
7467 0.8005639910697937
7468 0.8005882501602173
7469 0.8006125092506409
7470 0.8006367683410645
7471 0.800661027431488
7472 0.8006852865219116
7473 0.8007095456123352
7474 0.8007338047027588
7475 0.8007580637931824
7476 0.800782322883606
7477 0.8008065819740295
7478 0.8008308410644531
7479 0.8008551001548767
7480 0.8008793592453003
7481 0.8009035587310791
7482 0.8009277582168579
7483 0.8009519577026367
7484 0.8009761571884155
7485 0.8010003566741943
7486 0.8010245561599731
7487 0.801048755645752
7488 0.8010729551315308
7489 0.8010971546173096
7490 0.8011213541030884
7491 0.8011455535888672
7492 0.801169753074646
7493 0.8011939525604248
7494 0.8012181520462036
7495 0.8012423515319824
7496 0.8012665510177612
7497 0.80129075050354
7498 0.8013149499893188
7499 0.8013391494750977
7500 0.8013633489608765
7501 0.8013875484466553
7502 0.8014116883277893
7503 0.8014358282089233
7504 0.8014599680900574
7505 0.8014841079711914
7506 0.8015082478523254
7507 0.8015323877334595
7508 0.8015565276145935
7509 0.8015806674957275
7510 0.8016048073768616
7511 0.8016289472579956
7512 0.8016530871391296
7513 0.8016772270202637
7514 0.8017013669013977
7515 0.8017255067825317
7516 0.8017496466636658
7517 0.8017737865447998
7518 0.8017979264259338
7519 0.8018220663070679
7520 0.8018462061882019
7521 0.8018703460693359
7522 0.8018944263458252
7523 0.8019185066223145
7524 0.8019425868988037
7525 0.801966667175293
7526 0.8019907474517822
7527 0.8020148277282715
7528 0.8020389080047607
7529 0.80206298828125
7530 0.8020870685577393
7531 0.8021111488342285
7532 0.8021352291107178
7533 0.802159309387207
7534 0.8021833896636963
7535 0.8022074699401855
7536 0.8022315502166748
7537 0.8022556304931641
7538 0.8022797107696533
7539 0.8023037910461426
7540 0.8023278713226318
7541 0.8023519515991211
7542 0.8023760318756104
7543 0.8024001121520996
7544 0.8024241924285889
7545 0.8024482727050781
7546 0.8024723529815674
7547 0.8024964332580566
7548 0.8025205135345459
7549 0.8025445938110352
7550 0.8025686740875244
7551 0.8025927543640137
7552 0.8026168346405029
7553 0.8026409149169922
7554 0.8026649951934814
7555 0.8026890158653259
7556 0.8027130365371704
7557 0.8027370572090149
7558 0.8027610778808594
7559 0.8027850985527039
7560 0.8028091192245483
7561 0.8028331398963928
7562 0.8028571605682373
7563 0.8028811812400818
7564 0.8029052019119263
7565 0.8029292225837708
7566 0.8029532432556152
7567 0.8029772639274597
7568 0.8030012845993042
7569 0.8030253052711487
7570 0.8030493259429932
7571 0.8030733466148376
7572 0.8030973672866821
7573 0.8031213879585266
7574 0.8031454086303711
7575 0.8031694293022156
7576 0.8031934499740601
7577 0.8032174110412598
7578 0.8032413721084595
7579 0.8032653331756592
7580 0.8032892942428589
7581 0.8033132553100586
7582 0.8033372163772583
7583 0.803361177444458
7584 0.8033851385116577
7585 0.8034090995788574
7586 0.8034330606460571
7587 0.8034570217132568
7588 0.8034809827804565
7589 0.8035049438476562
7590 0.803528904914856
7591 0.8035528659820557
7592 0.8035768270492554
7593 0.8036007881164551
7594 0.8036247491836548
7595 0.8036487102508545
7596 0.8036726713180542
7597 0.8036966323852539
7598 0.8037205934524536
7599 0.8037445545196533
7600 0.803768515586853
7601 0.8037924766540527
7602 0.8038164377212524
7603 0.8038403987884521
7604 0.8038643002510071
7605 0.803888201713562
7606 0.8039121031761169
7607 0.8039360046386719
7608 0.8039599061012268
7609 0.8039838075637817
7610 0.8040077090263367
7611 0.8040316104888916
7612 0.8040555119514465
7613 0.8040794134140015
7614 0.8041033148765564
7615 0.8041272163391113
7616 0.8041511178016663
7617 0.8041750192642212
7618 0.8041989207267761
7619 0.804222822189331
7620 0.804246723651886
7621 0.8042706251144409
7622 0.8042944669723511
7623 0.8043183088302612
7624 0.8043421506881714
7625 0.8043659925460815
7626 0.8043898344039917
7627 0.8044136762619019
7628 0.804437518119812
7629 0.8044613599777222
7630 0.8044852018356323
7631 0.8045090436935425
7632 0.8045328855514526
7633 0.8045567274093628
7634 0.804580569267273
7635 0.8046044111251831
7636 0.8046282529830933
7637 0.8046520948410034
7638 0.8046759366989136
7639 0.8046997785568237
7640 0.8047236204147339
7641 0.804747462272644
7642 0.8047713041305542
7643 0.8047951459884644
7644 0.8048189878463745
7645 0.8048428297042847
7646 0.8048666715621948
7647 0.804890513420105
7648 0.8049143552780151
7649 0.8049381971359253
7650 0.8049619793891907
7651 0.804985761642456
7652 0.8050095438957214
7653 0.8050333261489868
7654 0.8050571084022522
7655 0.8050808906555176
7656 0.805104672908783
7657 0.8051284551620483
7658 0.8051522374153137
7659 0.8051760196685791
7660 0.8051998019218445
7661 0.8052235841751099
7662 0.8052473664283752
7663 0.8052711486816406
7664 0.805294930934906
7665 0.8053187131881714
7666 0.8053424954414368
7667 0.8053662776947021
7668 0.8053900599479675
7669 0.8054138422012329
7670 0.8054376244544983
7671 0.8054614067077637
7672 0.805485188961029
7673 0.8055089712142944
7674 0.8055327534675598
7675 0.8055565357208252
7676 0.8055803179740906
7677 0.8056040406227112
7678 0.8056277632713318
7679 0.8056514859199524
7680 0.805675208568573
7681 0.8056989312171936
7682 0.8057226538658142
7683 0.8057463765144348
7684 0.8057700991630554
7685 0.805793821811676
7686 0.8058175444602966
7687 0.8058412671089172
7688 0.8058649897575378
7689 0.8058887124061584
7690 0.805912435054779
7691 0.8059361577033997
7692 0.8059598803520203
7693 0.8059836030006409
7694 0.8060073256492615
7695 0.8060310482978821
7696 0.8060547709465027
7697 0.8060784935951233
7698 0.8061022162437439
7699 0.8061259388923645
7700 0.8061496615409851
7701 0.8061733841896057
7702 0.8061971068382263
7703 0.8062207698822021
7704 0.806244432926178
7705 0.8062680959701538
7706 0.8062917590141296
7707 0.8063154220581055
7708 0.8063390851020813
7709 0.8063627481460571
7710 0.806386411190033
7711 0.8064100742340088
7712 0.8064337372779846
7713 0.8064574003219604
7714 0.8064810633659363
7715 0.8065047264099121
7716 0.8065283894538879
7717 0.8065520524978638
7718 0.8065757155418396
7719 0.8065993785858154
7720 0.8066230416297913
7721 0.8066467046737671
7722 0.8066703677177429
7723 0.8066940307617188
7724 0.8067176938056946
7725 0.8067413568496704
7726 0.8067650198936462
7727 0.8067886829376221
7728 0.8068122863769531
7729 0.8068358898162842
7730 0.8068594932556152
7731 0.8068830966949463
7732 0.8069067001342773
7733 0.8069303035736084
7734 0.8069539070129395
7735 0.8069775104522705
7736 0.8070011138916016
7737 0.8070247173309326
7738 0.8070483207702637
7739 0.8070719242095947
7740 0.8070955276489258
7741 0.8071191310882568
7742 0.8071427345275879
7743 0.807166337966919
7744 0.80718994140625
7745 0.807213544845581
7746 0.8072371482849121
7747 0.8072607517242432
7748 0.8072843551635742
7749 0.8073078989982605
7750 0.8073314428329468
7751 0.8073549866676331
7752 0.8073785305023193
7753 0.8074020743370056
7754 0.8074256181716919
7755 0.8074491620063782
7756 0.8074727058410645
7757 0.8074962496757507
7758 0.807519793510437
7759 0.8075433373451233
7760 0.8075668811798096
7761 0.8075904250144958
7762 0.8076139688491821
7763 0.8076375126838684
7764 0.8076610565185547
7765 0.807684600353241
7766 0.8077081441879272
7767 0.8077316880226135
7768 0.8077552318572998
7769 0.8077787756919861
7770 0.8078023195266724
7771 0.8078258633613586
7772 0.8078493475914001
7773 0.8078728318214417
7774 0.8078963160514832
7775 0.8079198002815247
7776 0.8079432845115662
7777 0.8079667687416077
7778 0.8079902529716492
7779 0.8080137372016907
7780 0.8080372214317322
7781 0.8080607056617737
7782 0.8080841898918152
7783 0.8081076741218567
7784 0.8081311583518982
7785 0.8081546425819397
7786 0.8081781268119812
7787 0.8082016110420227
7788 0.8082250952720642
7789 0.8082485795021057
7790 0.8082720637321472
7791 0.8082955479621887
7792 0.8083190321922302
7793 0.8083425164222717
7794 0.8083660006523132
7795 0.8083894848823547
7796 0.8084129691123962
7797 0.808436393737793
7798 0.8084598183631897
7799 0.8084832429885864
7800 0.8085066676139832
7801 0.8085300922393799
7802 0.8085535168647766
7803 0.8085769414901733
7804 0.8086003661155701
7805 0.8086237907409668
7806 0.8086472153663635
7807 0.8086706399917603
7808 0.808694064617157
7809 0.8087174892425537
7810 0.8087409138679504
7811 0.8087643384933472
7812 0.8087877631187439
7813 0.8088111281394958
7814 0.8088344931602478
7815 0.8088578581809998
7816 0.8088812232017517
7817 0.8089045882225037
7818 0.8089279532432556
7819 0.8089513182640076
7820 0.8089746832847595
7821 0.8089980483055115
7822 0.8090214133262634
7823 0.8090447783470154
7824 0.8090681433677673
7825 0.8090915083885193
7826 0.8091148734092712
7827 0.8091382384300232
7828 0.8091616034507751
7829 0.8091849684715271
7830 0.809208333492279
7831 0.809231698513031
7832 0.809255063533783
7833 0.8092784285545349
7834 0.8093017935752869
7835 0.8093251585960388
7836 0.8093485236167908
7837 0.8093718886375427
7838 0.8093952536582947
7839 0.8094186186790466
7840 0.8094419836997986
7841 0.8094652891159058
7842 0.8094885945320129
7843 0.8095118999481201
7844 0.8095352053642273
7845 0.8095585107803345
7846 0.8095818161964417
7847 0.8096051216125488
7848 0.809628427028656
7849 0.8096517324447632
7850 0.8096750378608704
7851 0.8096983432769775
7852 0.8097216486930847
7853 0.8097449541091919
7854 0.8097682595252991
7855 0.8097915649414062
7856 0.8098148703575134
7857 0.8098381757736206
7858 0.8098614811897278
7859 0.809884786605835
7860 0.8099080920219421
7861 0.8099313974380493
7862 0.8099547028541565
7863 0.8099780082702637
7864 0.8100012540817261
7865 0.8100244998931885
7866 0.8100477457046509
7867 0.8100709915161133
7868 0.8100942373275757
7869 0.8101174831390381
7870 0.8101407289505005
7871 0.8101639747619629
7872 0.8101872205734253
7873 0.8102104663848877
7874 0.8102337121963501
7875 0.8102569580078125
7876 0.8102802038192749
7877 0.8103034496307373
7878 0.8103266954421997
7879 0.8103499412536621
7880 0.8103731870651245
7881 0.8103964328765869
7882 0.8104196786880493
7883 0.8104429244995117
7884 0.8104661703109741
7885 0.8104894161224365
7886 0.8105126619338989
7887 0.8105359077453613
7888 0.8105591535568237
7889 0.8105823993682861
7890 0.8106056451797485
7891 0.8106288909912109
7892 0.8106521368026733
7893 0.810675323009491
7894 0.8106985092163086
7895 0.8107216954231262
7896 0.8107448816299438
7897 0.8107680678367615
7898 0.8107912540435791
7899 0.8108144402503967
7900 0.8108376264572144
7901 0.810860812664032
7902 0.8108839988708496
7903 0.8109071850776672
7904 0.8109303712844849
7905 0.8109535574913025
7906 0.8109767436981201
7907 0.8109999299049377
7908 0.8110231161117554
7909 0.811046302318573
7910 0.8110694885253906
7911 0.8110926747322083
7912 0.8111158609390259
7913 0.8111389875411987
7914 0.8111621141433716
7915 0.8111852407455444
7916 0.8112083673477173
7917 0.8112314939498901
7918 0.811254620552063
7919 0.8112777471542358
7920 0.8113008737564087
7921 0.8113240003585815
7922 0.8113471269607544
7923 0.8113702535629272
7924 0.8113933801651001
7925 0.811416506767273
7926 0.8114396333694458
7927 0.8114627599716187
7928 0.8114858865737915
7929 0.8115090131759644
7930 0.8115321397781372
7931 0.8115552663803101
7932 0.8115783929824829
7933 0.8116015195846558
7934 0.8116246461868286
7935 0.8116477131843567
7936 0.8116707801818848
7937 0.8116938471794128
7938 0.8117169141769409
7939 0.811739981174469
7940 0.8117630481719971
7941 0.8117861151695251
7942 0.8118091821670532
7943 0.8118322491645813
7944 0.8118553161621094
7945 0.8118783831596375
7946 0.8119014501571655
7947 0.8119245171546936
7948 0.8119475841522217
7949 0.8119706511497498
7950 0.8119937181472778
7951 0.8120167851448059
7952 0.812039852142334
7953 0.8120629191398621
7954 0.8120859861373901
7955 0.8121090531349182
7956 0.8121321201324463
7957 0.8121551871299744
7958 0.8121782541275024
7959 0.8122013211250305
7960 0.8122243881225586
7961 0.8122474551200867
7962 0.8122705221176147
7963 0.8122935891151428
7964 0.8123166561126709
7965 0.8123396635055542
7966 0.8123626708984375
7967 0.8123856782913208
7968 0.8124086856842041
7969 0.8124316930770874
7970 0.8124547004699707
7971 0.812477707862854
7972 0.8125007152557373
7973 0.8125237226486206
7974 0.8125467300415039
7975 0.8125697374343872
7976 0.8125927448272705
7977 0.8126157522201538
7978 0.8126387596130371
7979 0.8126617670059204
7980 0.8126847743988037
7981 0.812707781791687
7982 0.8127307295799255
7983 0.8127536773681641
7984 0.8127766251564026
7985 0.8127995729446411
7986 0.8128225207328796
7987 0.8128454685211182
7988 0.8128684163093567
7989 0.8128913640975952
7990 0.8129143118858337
7991 0.8129372596740723
7992 0.8129602074623108
7993 0.8129831552505493
7994 0.8130061030387878
7995 0.8130290508270264
7996 0.8130519986152649
7997 0.8130749464035034
7998 0.8130978941917419
7999 0.8131208419799805
8000 0.813143789768219
8001 0.8131667375564575
8002 0.813189685344696
8003 0.8132126331329346
8004 0.8132355809211731
8005 0.8132585287094116
8006 0.8132814764976501
8007 0.8133044242858887
8008 0.8133273720741272
8009 0.8133503198623657
8010 0.8133732080459595
8011 0.8133960962295532
8012 0.813418984413147
8013 0.8134418725967407
8014 0.8134647607803345
8015 0.8134876489639282
8016 0.813510537147522
8017 0.8135334253311157
8018 0.8135563135147095
8019 0.8135792016983032
8020 0.813602089881897
8021 0.8136249780654907
8022 0.8136478662490845
8023 0.8136707544326782
8024 0.813693642616272
8025 0.8137165307998657
8026 0.8137394189834595
8027 0.8137623071670532
8028 0.813785195350647
8029 0.8138080835342407
8030 0.8138309717178345
8031 0.8138538599014282
8032 0.813876748085022
8033 0.8138996362686157
8034 0.8139225244522095
8035 0.8139454126358032
8036 0.813968300819397
8037 0.8139911890029907
8038 0.8140140771865845
8039 0.8140369653701782
8040 0.814059853553772
8041 0.8140827417373657
8042 0.8141055703163147
8043 0.8141283988952637
8044 0.8141512274742126
8045 0.8141740560531616
8046 0.8141968846321106
8047 0.8142197132110596
8048 0.8142425417900085
8049 0.8142653703689575
8050 0.8142881989479065
8051 0.8143110275268555
8052 0.8143338561058044
8053 0.8143566846847534
8054 0.8143795132637024
8055 0.8144023418426514
8056 0.8144251704216003
8057 0.8144479990005493
8058 0.8144708275794983
8059 0.8144936561584473
8060 0.8145164847373962
8061 0.8145393133163452
8062 0.8145621418952942
8063 0.8145849704742432
8064 0.8146077990531921
8065 0.8146306276321411
8066 0.8146534562110901
8067 0.8146762847900391
8068 0.814699113368988
8069 0.814721941947937
8070 0.814744770526886
8071 0.814767599105835
8072 0.8147904276847839
8073 0.8148132562637329
8074 0.8148360848426819
8075 0.8148589134216309
8076 0.8148817420005798
8077 0.814904510974884
8078 0.8149272799491882
8079 0.8149500489234924
8080 0.8149728178977966
8081 0.8149955868721008
8082 0.815018355846405
8083 0.8150411248207092
8084 0.8150638937950134
8085 0.8150866627693176
8086 0.8151094317436218
8087 0.815132200717926
8088 0.8151549696922302
8089 0.8151777386665344
8090 0.8152005076408386
8091 0.8152232766151428
8092 0.815246045589447
8093 0.8152688145637512
8094 0.8152915835380554
8095 0.8153143525123596
8096 0.815337061882019
8097 0.8153597712516785
8098 0.8153824806213379
8099 0.8154051899909973
8100 0.8154278993606567
8101 0.8154506087303162
8102 0.8154733180999756
8103 0.815496027469635
8104 0.8155187368392944
8105 0.8155414462089539
8106 0.8155641555786133
8107 0.8155868649482727
8108 0.8156095743179321
8109 0.8156322836875916
8110 0.815654993057251
8111 0.8156777024269104
8112 0.8157004117965698
8113 0.8157231211662292
8114 0.8157458305358887
8115 0.8157685399055481
8116 0.8157912492752075
8117 0.8158139586448669
8118 0.8158366680145264
8119 0.8158593773841858
8120 0.8158820867538452
8121 0.8159047961235046
8122 0.8159275054931641
8123 0.8159502148628235
8124 0.8159728646278381
8125 0.8159955143928528
8126 0.8160181641578674
8127 0.8160408139228821
8128 0.8160634636878967
8129 0.8160861134529114
8130 0.816108763217926
8131 0.8161314129829407
8132 0.8161540627479553
8133 0.81617671251297
8134 0.8161993622779846
8135 0.8162220120429993
8136 0.8162446618080139
8137 0.8162673115730286
8138 0.8162899613380432
8139 0.8163126111030579
8140 0.8163352608680725
8141 0.8163579106330872
8142 0.8163805603981018
8143 0.8164032101631165
8144 0.8164258599281311
8145 0.8164485096931458
8146 0.8164711594581604
8147 0.816493809223175
8148 0.8165163993835449
8149 0.8165389895439148
8150 0.8165615797042847
8151 0.8165841698646545
8152 0.8166067600250244
8153 0.8166293501853943
8154 0.8166519403457642
8155 0.816674530506134
8156 0.8166971206665039
8157 0.8167197108268738
8158 0.8167423009872437
8159 0.8167648911476135
8160 0.8167874813079834
8161 0.8168100714683533
8162 0.8168326616287231
8163 0.816855251789093
8164 0.8168778419494629
8165 0.8169004321098328
8166 0.8169230222702026
8167 0.8169456124305725
8168 0.8169682025909424
8169 0.8169907927513123
8170 0.8170133829116821
8171 0.817035973072052
8172 0.8170585632324219
8173 0.8170811533927917
8174 0.8171037435531616
8175 0.8171263337135315
8176 0.8171488642692566
8177 0.8171713948249817
8178 0.8171939253807068
8179 0.8172164559364319
8180 0.817238986492157
8181 0.8172615170478821
8182 0.8172840476036072
8183 0.8173065781593323
8184 0.8173291087150574
8185 0.8173516392707825
8186 0.8173741698265076
8187 0.8173967003822327
8188 0.8174192309379578
8189 0.8174417018890381
8190 0.8174641728401184
8191 0.8174866437911987
8192 0.817509114742279
8193 0.8175315856933594
8194 0.8175540566444397
8195 0.81757652759552
8196 0.8175989985466003
8197 0.8176214694976807
8198 0.817643940448761
8199 0.8176664113998413
8200 0.8176888823509216
8201 0.817711353302002
8202 0.8177338242530823
8203 0.8177562952041626
8204 0.8177787661552429
8205 0.8178012371063232
8206 0.8178237080574036
8207 0.8178461790084839
8208 0.8178686499595642
8209 0.8178911209106445
8210 0.8179135918617249
8211 0.8179360628128052
8212 0.8179585337638855
8213 0.8179810047149658
8214 0.8180034756660461
8215 0.8180259466171265
8216 0.8180484175682068
8217 0.8180708885192871
8218 0.8180933594703674
8219 0.8181158304214478
8220 0.8181383013725281
8221 0.8181607723236084
8222 0.8181832432746887
8223 0.818205714225769
8224 0.8182281851768494
8225 0.8182506561279297
8226 0.8182730674743652
8227 0.8182954788208008
8228 0.8183178901672363
8229 0.8183403015136719
8230 0.8183627128601074
8231 0.818385124206543
8232 0.8184075355529785
8233 0.8184299468994141
8234 0.8184523582458496
8235 0.8184747695922852
8236 0.8184971809387207
8237 0.8185195922851562
8238 0.8185420036315918
8239 0.8185644149780273
8240 0.8185868263244629
8241 0.8186092376708984
8242 0.818631649017334
8243 0.8186540603637695
8244 0.8186764717102051
8245 0.8186988830566406
8246 0.8187212944030762
8247 0.8187437057495117
8248 0.8187661170959473
8249 0.818788468837738
8250 0.8188108205795288
8251 0.8188331723213196
8252 0.8188555240631104
8253 0.8188778758049011
8254 0.8189002275466919
8255 0.8189225792884827
8256 0.8189449310302734
8257 0.8189672827720642
8258 0.818989634513855
8259 0.8190119862556458
8260 0.8190343379974365
8261 0.8190566897392273
8262 0.8190790414810181
8263 0.8191013932228088
8264 0.8191237449645996
8265 0.8191460967063904
8266 0.8191684484481812
8267 0.8191908001899719
8268 0.8192131519317627
8269 0.8192355036735535
8270 0.8192578554153442
8271 0.819280207157135
8272 0.8193025588989258
8273 0.8193249106407166
8274 0.8193472623825073
8275 0.8193696141242981
8276 0.8193919658660889
8277 0.8194143176078796
8278 0.8194366693496704
8279 0.8194590210914612
8280 0.8194813132286072
8281 0.8195036053657532
8282 0.8195258975028992
8283 0.8195481896400452
8284 0.8195704817771912
8285 0.8195927739143372
8286 0.8196150660514832
8287 0.8196373581886292
8288 0.8196596503257751
8289 0.8196819424629211
8290 0.8197042346000671
8291 0.8197265267372131
8292 0.8197488188743591
8293 0.8197711110115051
8294 0.8197934031486511
8295 0.8198156952857971
8296 0.8198379874229431
8297 0.8198602795600891
8298 0.8198825716972351
8299 0.8199048638343811
8300 0.8199270963668823
8301 0.8199493288993835
8302 0.8199715614318848
8303 0.819993793964386
8304 0.8200160264968872
8305 0.8200382590293884
8306 0.8200604915618896
8307 0.8200827240943909
8308 0.8201049566268921
8309 0.8201271891593933
8310 0.8201494216918945
8311 0.8201716542243958
8312 0.820193886756897
8313 0.8202161192893982
8314 0.8202383518218994
8315 0.8202605843544006
8316 0.8202828168869019
8317 0.8203050494194031
8318 0.8203272819519043
8319 0.8203495144844055
8320 0.8203717470169067
8321 0.820393979549408
8322 0.8204162120819092
8323 0.8204384446144104
8324 0.8204606771469116
8325 0.8204829096794128
8326 0.8205051422119141
8327 0.8205273747444153
8328 0.8205496072769165
8329 0.8205718398094177
8330 0.820594072341919
8331 0.8206163048744202
8332 0.8206385374069214
8333 0.8206607699394226
8334 0.8206830024719238
8335 0.820705235004425
8336 0.8207274675369263
8337 0.8207497000694275
8338 0.8207719326019287
8339 0.8207941651344299
8340 0.8208163380622864
8341 0.8208385109901428
8342 0.8208606839179993
8343 0.8208828568458557
8344 0.8209050297737122
8345 0.8209272027015686
8346 0.820949375629425
8347 0.8209715485572815
8348 0.8209937214851379
8349 0.8210158944129944
8350 0.8210380673408508
8351 0.8210602402687073
8352 0.8210824131965637
8353 0.8211045861244202
8354 0.8211266994476318
8355 0.8211488127708435
8356 0.8211709260940552
8357 0.8211930394172668
8358 0.8212151527404785
8359 0.8212372660636902
8360 0.8212593793869019
8361 0.8212814927101135
8362 0.8213036060333252
8363 0.8213257193565369
8364 0.8213478326797485
8365 0.8213699460029602
8366 0.8213920593261719
8367 0.8214141726493835
8368 0.8214362859725952
8369 0.8214583992958069
8370 0.8214805126190186
8371 0.8215026259422302
8372 0.8215247392654419
8373 0.8215468525886536
8374 0.8215689659118652
8375 0.8215910792350769
8376 0.8216131925582886
8377 0.8216353058815002
8378 0.8216574192047119
8379 0.8216795325279236
8380 0.8217016458511353
8381 0.8217237591743469
8382 0.8217458724975586
8383 0.8217679858207703
8384 0.8217900991439819
8385 0.8218122124671936
8386 0.8218343257904053
8387 0.8218564391136169
8388 0.8218785524368286
8389 0.8219006657600403
8390 0.821922779083252
8391 0.8219448924064636
8392 0.8219669461250305
8393 0.8219889998435974
8394 0.8220110535621643
8395 0.8220331072807312
8396 0.8220551609992981
8397 0.822077214717865
8398 0.8220992684364319
8399 0.8221213221549988
8400 0.8221433758735657
8401 0.8221654295921326
8402 0.8221874833106995
8403 0.8222095370292664
8404 0.8222315907478333
8405 0.8222536444664001
8406 0.8222756385803223
8407 0.8222976326942444
8408 0.8223196268081665
8409 0.8223416209220886
8410 0.8223636150360107
8411 0.8223856091499329
8412 0.822407603263855
8413 0.8224295973777771
8414 0.8224515914916992
8415 0.8224735856056213
8416 0.8224955797195435
8417 0.8225175738334656
8418 0.8225395679473877
8419 0.8225615620613098
8420 0.8225835561752319
8421 0.822605550289154
8422 0.8226275444030762
8423 0.8226495385169983
8424 0.8226715326309204
8425 0.8226935267448425
8426 0.8227155208587646
8427 0.8227375149726868
8428 0.8227595090866089
8429 0.822781503200531
8430 0.8228034973144531
8431 0.8228254914283752
8432 0.8228474855422974
8433 0.8228694796562195
8434 0.8228914737701416
8435 0.8229134678840637
8436 0.8229354619979858
8437 0.822957456111908
8438 0.8229793906211853
8439 0.8230013251304626
8440 0.82302325963974
8441 0.8230451941490173
8442 0.8230671286582947
8443 0.823089063167572
8444 0.8231109976768494
8445 0.8231329321861267
8446 0.823154866695404
8447 0.8231768012046814
8448 0.8231987357139587
8449 0.8232206702232361
8450 0.8232426047325134
8451 0.8232645392417908
8452 0.8232864737510681
8453 0.8233084082603455
8454 0.8233303427696228
8455 0.8233522772789001
8456 0.8233742117881775
8457 0.8233961462974548
8458 0.8234180808067322
8459 0.8234400153160095
8460 0.8234618902206421
8461 0.8234837651252747
8462 0.8235056400299072
8463 0.8235275149345398
8464 0.8235493898391724
8465 0.8235712647438049
8466 0.8235931396484375
8467 0.8236150145530701
8468 0.8236368894577026
8469 0.8236587643623352
8470 0.8236806392669678
8471 0.8237025141716003
8472 0.8237243890762329
8473 0.8237462639808655
8474 0.823768138885498
8475 0.8237900137901306
8476 0.8238118886947632
8477 0.8238337635993958
8478 0.8238556385040283
8479 0.8238775134086609
8480 0.8238993883132935
8481 0.823921263217926
8482 0.8239431381225586
8483 0.8239650130271912
8484 0.8239868879318237
8485 0.8240087628364563
8486 0.8240306377410889
8487 0.8240524530410767
8488 0.8240742683410645
8489 0.8240960836410522
8490 0.82411789894104
8491 0.8241397142410278
8492 0.8241615295410156
8493 0.8241833448410034
8494 0.8242051601409912
8495 0.824226975440979
8496 0.8242487907409668
8497 0.8242706060409546
8498 0.8242924213409424
8499 0.8243142366409302
8500 0.824336051940918
8501 0.8243578672409058
8502 0.8243796825408936
8503 0.8244014978408813
8504 0.8244232535362244
8505 0.8244450092315674
8506 0.8244667649269104
8507 0.8244885206222534
8508 0.8245102763175964
8509 0.8245320320129395
8510 0.8245537877082825
8511 0.8245755434036255
8512 0.8245972990989685
8513 0.8246190547943115
8514 0.8246408104896545
8515 0.8246625661849976
8516 0.8246843218803406
8517 0.8247060775756836
8518 0.8247278332710266
8519 0.8247495889663696
8520 0.8247713446617126
8521 0.8247931003570557
8522 0.8248148560523987
8523 0.8248366117477417
8524 0.8248583674430847
8525 0.8248801231384277
8526 0.8249018788337708
8527 0.8249236345291138
8528 0.8249453902244568
8529 0.8249671459197998
8530 0.8249889016151428
8531 0.8250106573104858
8532 0.8250323534011841
8533 0.8250540494918823
8534 0.8250757455825806
8535 0.8250974416732788
8536 0.825119137763977
8537 0.8251408338546753
8538 0.8251625299453735
8539 0.8251842260360718
8540 0.82520592212677
8541 0.8252276182174683
8542 0.8252493143081665
8543 0.8252710103988647
8544 0.825292706489563
8545 0.8253144025802612
8546 0.8253360986709595
8547 0.8253577947616577
8548 0.825379490852356
8549 0.8254011869430542
8550 0.8254228830337524
8551 0.8254445791244507
8552 0.8254662752151489
8553 0.8254879713058472
8554 0.8255096673965454
8555 0.8255313634872437
8556 0.8255530595779419
8557 0.8255747556686401
8558 0.8255964517593384
8559 0.8256181478500366
8560 0.8256398439407349
8561 0.8256615400314331
8562 0.8256831765174866
8563 0.82570481300354
8564 0.8257264494895935
8565 0.825748085975647
8566 0.8257697224617004
8567 0.8257913589477539
8568 0.8258129954338074
8569 0.8258346319198608
8570 0.8258562684059143
8571 0.8258779048919678
8572 0.8258995413780212
8573 0.8259211778640747
8574 0.8259428143501282
8575 0.8259644508361816
8576 0.8259860873222351
8577 0.8260077238082886
8578 0.826029360294342
8579 0.8260509967803955
8580 0.826072633266449
8581 0.8260942697525024
8582 0.8261159062385559
8583 0.8261375427246094
8584 0.8261591792106628
8585 0.8261808156967163
8586 0.8262024521827698
8587 0.8262240886688232
8588 0.8262457251548767
8589 0.8262673616409302
8590 0.8262889981269836
8591 0.8263106346130371
8592 0.8263322114944458
8593 0.8263537883758545
8594 0.8263753652572632
8595 0.8263969421386719
8596 0.8264185190200806
8597 0.8264400959014893
8598 0.826461672782898
8599 0.8264832496643066
8600 0.8265048265457153
8601 0.826526403427124
8602 0.8265479803085327
8603 0.8265695571899414
8604 0.8265911340713501
8605 0.8266127109527588
8606 0.8266342878341675
8607 0.8266558647155762
8608 0.8266774415969849
8609 0.8266990184783936
8610 0.8267205953598022
8611 0.8267421722412109
8612 0.8267637491226196
8613 0.8267853260040283
8614 0.826806902885437
8615 0.8268284201622009
8616 0.8268499374389648
8617 0.8268714547157288
8618 0.8268929719924927
8619 0.8269144892692566
8620 0.8269360065460205
8621 0.8269575238227844
8622 0.8269790410995483
8623 0.8270005583763123
8624 0.8270220756530762
8625 0.8270435929298401
8626 0.827065110206604
8627 0.8270866274833679
8628 0.8271081447601318
8629 0.8271296620368958
8630 0.8271511793136597
8631 0.8271726965904236
8632 0.8271942138671875
8633 0.8272157311439514
8634 0.8272372484207153
8635 0.8272587656974792
8636 0.8272802829742432
8637 0.8273018002510071
8638 0.827323317527771
8639 0.8273448348045349
8640 0.8273663520812988
8641 0.8273878693580627
8642 0.8274093270301819
8643 0.827430784702301
8644 0.8274522423744202
8645 0.8274737000465393
8646 0.8274951577186584
8647 0.8275166153907776
8648 0.8275380730628967
8649 0.8275595307350159
8650 0.827580988407135
8651 0.8276024460792542
8652 0.8276239037513733
8653 0.8276453614234924
8654 0.8276668190956116
8655 0.8276882767677307
8656 0.8277097344398499
8657 0.827731192111969
8658 0.8277526497840881
8659 0.8277741074562073
8660 0.8277955651283264
8661 0.8278170228004456
8662 0.8278384804725647
8663 0.8278598785400391
8664 0.8278812766075134
8665 0.8279026746749878
8666 0.8279240727424622
8667 0.8279454708099365
8668 0.8279668688774109
8669 0.8279882669448853
8670 0.8280096650123596
8671 0.828031063079834
8672 0.8280524611473083
8673 0.8280738592147827
8674 0.8280952572822571
8675 0.8281166553497314
8676 0.8281380534172058
8677 0.8281594514846802
8678 0.8281808495521545
8679 0.8282022476196289
8680 0.8282236456871033
8681 0.8282450437545776
8682 0.828266441822052
8683 0.8282878398895264
8684 0.8283092379570007
8685 0.8283306360244751
8686 0.8283520340919495
8687 0.8283734321594238
8688 0.8283948302268982
8689 0.8284162282943726
8690 0.8284376263618469
8691 0.8284590244293213
8692 0.8284804224967957
8693 0.82850182056427
8694 0.8285232186317444
8695 0.8285446166992188
8696 0.8285660147666931
8697 0.8285874128341675
8698 0.8286087512969971
8699 0.8286300897598267
8700 0.8286514282226562
8701 0.8286727666854858
8702 0.8286941051483154
8703 0.828715443611145
8704 0.8287367820739746
8705 0.8287581205368042
8706 0.8287794589996338
8707 0.8288007974624634
8708 0.828822135925293
8709 0.8288434743881226
8710 0.8288648128509521
8711 0.8288861513137817
8712 0.8289074897766113
8713 0.8289288282394409
8714 0.8289501667022705
8715 0.8289715051651001
8716 0.8289928436279297
8717 0.8290141820907593
8718 0.8290355205535889
8719 0.8290568590164185
8720 0.829078197479248
8721 0.8290995359420776
8722 0.8291208744049072
8723 0.8291422128677368
8724 0.8291634917259216
8725 0.8291847705841064
8726 0.8292060494422913
8727 0.8292273283004761
8728 0.8292486071586609
8729 0.8292698860168457
8730 0.8292911648750305
8731 0.8293124437332153
8732 0.8293337225914001
8733 0.829355001449585
8734 0.8293762803077698
8735 0.8293975591659546
8736 0.8294188380241394
8737 0.8294401168823242
8738 0.829461395740509
8739 0.8294826745986938
8740 0.8295039534568787
8741 0.8295252323150635
8742 0.8295465111732483
8743 0.8295677900314331
8744 0.8295890688896179
8745 0.8296103477478027
8746 0.8296316266059875
8747 0.8296528458595276
8748 0.8296740651130676
8749 0.8296952843666077
8750 0.8297165036201477
8751 0.8297377228736877
8752 0.8297589421272278
8753 0.8297801613807678
8754 0.8298013806343079
8755 0.8298225998878479
8756 0.8298438191413879
8757 0.829865038394928
8758 0.829886257648468
8759 0.8299074769020081
8760 0.8299286961555481
8761 0.8299499154090881
8762 0.8299711346626282
8763 0.8299923539161682
8764 0.8300135731697083
8765 0.8300347924232483
8766 0.8300560116767883
8767 0.8300772309303284
8768 0.8300984501838684
8769 0.8301196694374084
8770 0.8301408886909485
8771 0.8301621079444885
8772 0.8301832675933838
8773 0.830204427242279
8774 0.8302255868911743
8775 0.8302467465400696
8776 0.8302679061889648
8777 0.8302890658378601
8778 0.8303102254867554
8779 0.8303313851356506
8780 0.8303525447845459
8781 0.8303737044334412
8782 0.8303948640823364
8783 0.8304160237312317
8784 0.830437183380127
8785 0.8304583430290222
8786 0.8304795026779175
8787 0.8305006623268127
8788 0.830521821975708
8789 0.8305429816246033
8790 0.8305641412734985
8791 0.8305853009223938
8792 0.8306064605712891
8793 0.8306276202201843
8794 0.8306487798690796
8795 0.8306699395179749
8796 0.8306910991668701
8797 0.8307122588157654
8798 0.8307334184646606
8799 0.8307545781135559
8800 0.8307757377624512
8801 0.8307968974113464
8802 0.8308180570602417
8803 0.8308391571044922
8804 0.8308602571487427
8805 0.8308813571929932
8806 0.8309024572372437
8807 0.8309235572814941
8808 0.8309446573257446
8809 0.8309657573699951
8810 0.8309868574142456
8811 0.8310079574584961
8812 0.8310290575027466
8813 0.8310501575469971
8814 0.8310712575912476
8815 0.831092357635498
8816 0.8311134576797485
8817 0.831134557723999
8818 0.8311556577682495
8819 0.8311767578125
8820 0.8311978578567505
8821 0.831218957901001
8822 0.8312400579452515
8823 0.831261157989502
8824 0.8312822580337524
8825 0.8313033580780029
8826 0.8313244581222534
8827 0.8313455581665039
8828 0.8313666582107544
8829 0.8313877582550049
8830 0.8314088582992554
8831 0.8314299583435059
8832 0.8314509987831116
8833 0.8314720392227173
8834 0.831493079662323
8835 0.8315141201019287
8836 0.8315351605415344
8837 0.8315562009811401
8838 0.8315772414207458
8839 0.8315982818603516
8840 0.8316193222999573
8841 0.831640362739563
8842 0.8316614031791687
8843 0.8316824436187744
8844 0.8317034840583801
8845 0.8317245244979858
8846 0.8317455649375916
8847 0.8317666053771973
8848 0.831787645816803
8849 0.8318086862564087
8850 0.8318297266960144
8851 0.8318507671356201
8852 0.8318718075752258
8853 0.8318928480148315
8854 0.8319138884544373
8855 0.831934928894043
8856 0.8319559693336487
8857 0.8319770097732544
8858 0.8319980502128601
8859 0.8320190906524658
8860 0.8320401310920715
8861 0.8320611715316772
8862 0.832082211971283
8863 0.8321032524108887
8864 0.8321242928504944
8865 0.8321453332901001
8866 0.8321663737297058
8867 0.8321874141693115
8868 0.8322084546089172
8869 0.832229495048523
8870 0.8322505354881287
8871 0.8322715759277344
8872 0.8322926163673401
8873 0.8323136568069458
8874 0.8323346376419067
8875 0.8323556184768677
8876 0.8323765993118286
8877 0.8323975801467896
8878 0.8324185609817505
8879 0.8324395418167114
8880 0.8324605226516724
8881 0.8324815034866333
8882 0.8325024843215942
8883 0.8325234651565552
8884 0.8325444459915161
8885 0.832565426826477
8886 0.832586407661438
8887 0.8326073884963989
8888 0.8326283693313599
8889 0.8326493501663208
8890 0.8326703310012817
8891 0.8326913118362427
8892 0.8327122926712036
8893 0.8327332139015198
8894 0.8327541351318359
8895 0.8327750563621521
8896 0.8327959775924683
8897 0.8328168988227844
8898 0.8328378200531006
8899 0.8328587412834167
8900 0.8328796625137329
8901 0.8329005837440491
8902 0.8329215049743652
8903 0.8329424262046814
8904 0.8329633474349976
8905 0.8329842686653137
8906 0.8330051898956299
8907 0.833026111125946
8908 0.8330470323562622
8909 0.8330679535865784
8910 0.8330888748168945
8911 0.8331097960472107
8912 0.8331307172775269
8913 0.833151638507843
8914 0.8331725597381592
8915 0.8331934809684753
8916 0.8332144021987915
8917 0.8332353234291077
8918 0.8332562446594238
8919 0.83327716588974
8920 0.8332980871200562
8921 0.8333190083503723
8922 0.8333399295806885
8923 0.8333608508110046
8924 0.8333817720413208
8925 0.833402693271637
8926 0.8334236145019531
8927 0.8334445357322693
8928 0.8334654569625854
8929 0.8334863185882568
8930 0.8335071802139282
8931 0.8335280418395996
8932 0.833548903465271
8933 0.8335697650909424
8934 0.8335906267166138
8935 0.8336114883422852
8936 0.8336323499679565
8937 0.8336532115936279
8938 0.8336740732192993
8939 0.8336949348449707
8940 0.8337157964706421
8941 0.8337366580963135
8942 0.8337575197219849
8943 0.8337783813476562
8944 0.8337992429733276
8945 0.833820104598999
8946 0.8338409662246704
8947 0.8338618278503418
8948 0.8338826894760132
8949 0.8339035511016846
8950 0.833924412727356
8951 0.8339452147483826
8952 0.8339660167694092
8953 0.8339868187904358
8954 0.8340076208114624
8955 0.834028422832489
8956 0.8340492248535156
8957 0.8340700268745422
8958 0.8340908288955688
8959 0.8341116309165955
8960 0.8341324329376221
8961 0.8341532349586487
8962 0.8341740369796753
8963 0.8341948390007019
8964 0.8342156410217285
8965 0.8342364430427551
8966 0.8342572450637817
8967 0.8342780470848083
8968 0.834298849105835
8969 0.8343196511268616
8970 0.8343404531478882
8971 0.8343612551689148
8972 0.8343820571899414
8973 0.834402859210968
8974 0.8344236612319946
8975 0.8344444632530212
8976 0.8344652652740479
8977 0.8344860672950745
8978 0.8345068693161011
8979 0.8345276713371277
8980 0.8345484733581543
8981 0.8345692753791809
8982 0.8345900177955627
8983 0.8346107602119446
8984 0.8346315026283264
8985 0.8346522450447083
8986 0.8346729874610901
8987 0.8346937298774719
8988 0.8347144722938538
8989 0.8347352147102356
8990 0.8347559571266174
8991 0.8347766995429993
8992 0.8347974419593811
8993 0.8348181843757629
8994 0.8348389267921448
8995 0.8348596692085266
8996 0.8348804116249084
8997 0.8349011540412903
8998 0.8349218964576721
8999 0.834942638874054
9000 0.8349633812904358
9001 0.8349841237068176
9002 0.8350048661231995
9003 0.8350256085395813
9004 0.8350463509559631
9005 0.835067093372345
9006 0.8350878357887268
9007 0.8351085782051086
9008 0.8351293206214905
9009 0.8351500630378723
9010 0.8351708054542542
9011 0.835191547870636
9012 0.8352122902870178
9013 0.8352329730987549
9014 0.8352536559104919
9015 0.835274338722229
9016 0.8352950215339661
9017 0.8353157043457031
9018 0.8353363871574402
9019 0.8353570699691772
9020 0.8353777527809143
9021 0.8353984355926514
9022 0.8354191184043884
9023 0.8354398012161255
9024 0.8354604840278625
9025 0.8354811668395996
9026 0.8355018496513367
9027 0.8355225324630737
9028 0.8355432152748108
9029 0.8355638980865479
9030 0.8355845808982849
9031 0.835605263710022
9032 0.835625946521759
9033 0.8356466293334961
9034 0.8356673121452332
9035 0.8356879949569702
9036 0.8357086777687073
9037 0.8357293605804443
9038 0.8357500433921814
9039 0.8357707262039185
9040 0.8357914090156555
9041 0.8358120322227478
9042 0.8358326554298401
9043 0.8358532786369324
9044 0.8358739018440247
9045 0.8358945250511169
9046 0.8359151482582092
9047 0.8359357714653015
9048 0.8359563946723938
9049 0.8359770178794861
9050 0.8359976410865784
9051 0.8360182642936707
9052 0.8360388875007629
9053 0.8360595107078552
9054 0.8360801339149475
9055 0.8361007571220398
9056 0.8361213803291321
9057 0.8361420035362244
9058 0.8361626267433167
9059 0.8361831903457642
9060 0.8362037539482117
9061 0.8362243175506592
9062 0.8362448811531067
9063 0.8362654447555542
9064 0.8362860083580017
9065 0.8363065719604492
9066 0.8363271355628967
9067 0.8363476991653442
9068 0.8363682627677917
9069 0.8363888263702393
9070 0.8364093899726868
9071 0.8364299535751343
9072 0.8364505171775818
9073 0.8364710807800293
9074 0.8364916443824768
9075 0.8365122079849243
9076 0.8365327715873718
9077 0.8365533351898193
9078 0.8365738987922668
9079 0.8365944623947144
9080 0.8366150259971619
9081 0.8366355895996094
9082 0.8366561532020569
9083 0.8366767168045044
9084 0.8366972804069519
9085 0.8367178440093994
9086 0.8367384076118469
9087 0.8367589712142944
9088 0.8367795348167419
9089 0.8368000984191895
9090 0.836820662021637
9091 0.8368412256240845
9092 0.836861789226532
9093 0.8368823528289795
9094 0.836902916431427
9095 0.8369234204292297
9096 0.8369439244270325
9097 0.8369644284248352
9098 0.8369849324226379
9099 0.8370054364204407
9100 0.8370259404182434
9101 0.8370464444160461
9102 0.8370669484138489
9103 0.8370874524116516
9104 0.8371079564094543
9105 0.8371284604072571
9106 0.8371489644050598
9107 0.8371694684028625
9108 0.8371899724006653
9109 0.837210476398468
9110 0.8372309803962708
9111 0.8372514843940735
9112 0.8372719883918762
9113 0.837292492389679
9114 0.8373129963874817
9115 0.8373335003852844
9116 0.8373540043830872
9117 0.8373745083808899
9118 0.8373950123786926
9119 0.8374155163764954
9120 0.8374360203742981
9121 0.8374565243721008
9122 0.8374769687652588
9123 0.8374974131584167
9124 0.8375178575515747
9125 0.8375383019447327
9126 0.8375587463378906
9127 0.8375791907310486
9128 0.8375996351242065
9129 0.8376200795173645
9130 0.8376405239105225
9131 0.8376609683036804
9132 0.8376814126968384
9133 0.8377018570899963
9134 0.8377223014831543
9135 0.8377427458763123
9136 0.8377631902694702
9137 0.8377836346626282
9138 0.8378040790557861
9139 0.8378245234489441
9140 0.837844967842102
9141 0.83786541223526
9142 0.837885856628418
9143 0.8379063010215759
9144 0.8379267454147339
9145 0.8379471898078918
9146 0.8379676342010498
9147 0.8379880785942078
9148 0.8380085229873657
9149 0.8380289673805237
9150 0.8380494117736816
9151 0.8380698561668396
9152 0.8380903005599976
9153 0.8381107449531555
9154 0.8381311893463135
9155 0.8381516337394714
9156 0.8381720781326294
9157 0.8381925225257874
9158 0.8382129669189453
9159 0.8382334113121033
9160 0.8382537961006165
9161 0.8382741808891296
9162 0.8382945656776428
9163 0.838314950466156
9164 0.8383353352546692
9165 0.8383557200431824
9166 0.8383761048316956
9167 0.8383964896202087
9168 0.8384168744087219
9169 0.8384372591972351
9170 0.8384576439857483
9171 0.8384780287742615
9172 0.8384984135627747
9173 0.8385187983512878
9174 0.838539183139801
9175 0.8385595679283142
9176 0.8385799527168274
9177 0.8386003375053406
9178 0.8386207222938538
9179 0.8386411070823669
9180 0.8386614918708801
9181 0.8386818766593933
9182 0.8387022614479065
9183 0.8387226462364197
9184 0.8387430310249329
9185 0.838763415813446
9186 0.8387838006019592
9187 0.8388041853904724
9188 0.8388245105743408
9189 0.8388448357582092
9190 0.8388651609420776
9191 0.838885486125946
9192 0.8389058113098145
9193 0.8389261364936829
9194 0.8389464616775513
9195 0.8389667868614197
9196 0.8389871120452881
9197 0.8390074372291565
9198 0.8390277624130249
9199 0.8390480875968933
9200 0.8390684127807617
9201 0.8390887379646301
9202 0.8391090631484985
9203 0.8391293883323669
9204 0.8391497135162354
9205 0.8391700387001038
9206 0.8391903638839722
9207 0.8392106890678406
9208 0.839231014251709
9209 0.8392513394355774
9210 0.8392716646194458
9211 0.8392919898033142
9212 0.8393123149871826
9213 0.839332640171051
9214 0.8393529653549194
9215 0.8393732309341431
9216 0.8393934965133667
9217 0.8394137620925903
9218 0.839434027671814
9219 0.8394542932510376
9220 0.8394745588302612
9221 0.8394948244094849
9222 0.8395150899887085
9223 0.8395353555679321
9224 0.8395556211471558
9225 0.8395758867263794
9226 0.839596152305603
9227 0.8396164178848267
9228 0.8396366834640503
9229 0.8396569490432739
9230 0.8396772146224976
9231 0.8396974802017212
9232 0.8397177457809448
9233 0.8397380113601685
9234 0.8397582769393921
9235 0.8397785425186157
9236 0.8397988080978394
9237 0.839819073677063
9238 0.8398393392562866
9239 0.8398596048355103
9240 0.8398798704147339
9241 0.8399001359939575
9242 0.8399204015731812
9243 0.8399406671524048
9244 0.8399608731269836
9245 0.8399810791015625
9246 0.8400012850761414
9247 0.8400214910507202
9248 0.8400416970252991
9249 0.8400619029998779
9250 0.8400821089744568
9251 0.8401023149490356
9252 0.8401225209236145
9253 0.8401427268981934
9254 0.8401629328727722
9255 0.8401831388473511
9256 0.8402033448219299
9257 0.8402235507965088
9258 0.8402437567710876
9259 0.8402639627456665
9260 0.8402841687202454
9261 0.8403043746948242
9262 0.8403245806694031
9263 0.8403447866439819
9264 0.8403649926185608
9265 0.8403851985931396
9266 0.8404054045677185
9267 0.8404256105422974
9268 0.8404458165168762
9269 0.8404660224914551
9270 0.8404862284660339
9271 0.8405064344406128
9272 0.8405266404151917
9273 0.8405468463897705
9274 0.8405670523643494
9275 0.8405872583389282
9276 0.8406074047088623
9277 0.8406275510787964
9278 0.8406476974487305
9279 0.8406678438186646
9280 0.8406879901885986
9281 0.8407081365585327
9282 0.8407282829284668
9283 0.8407484292984009
9284 0.840768575668335
9285 0.840788722038269
9286 0.8408088684082031
9287 0.8408290147781372
9288 0.8408491611480713
9289 0.8408693075180054
9290 0.8408894538879395
9291 0.8409096002578735
9292 0.8409297466278076
9293 0.8409498929977417
9294 0.8409700393676758
9295 0.8409901857376099
9296 0.841010332107544
9297 0.841030478477478
9298 0.8410506248474121
9299 0.8410707712173462
9300 0.8410909175872803
9301 0.8411110043525696
9302 0.8411310911178589
9303 0.8411511778831482
9304 0.8411712646484375
9305 0.8411913514137268
9306 0.8412114381790161
9307 0.8412315249443054
9308 0.8412516117095947
9309 0.841271698474884
9310 0.8412917852401733
9311 0.8413118720054626
9312 0.841331958770752
9313 0.8413520455360413
9314 0.8413721323013306
9315 0.8413922190666199
9316 0.8414123058319092
9317 0.8414323925971985
9318 0.8414524793624878
9319 0.8414725661277771
9320 0.8414926528930664
9321 0.8415127396583557
9322 0.841532826423645
9323 0.8415529131889343
9324 0.8415729999542236
9325 0.8415930867195129
9326 0.8416131734848022
9327 0.8416332602500916
9328 0.8416533470153809
9329 0.8416734337806702
9330 0.8416935205459595
9331 0.8417136073112488
9332 0.8417336940765381
9333 0.8417537808418274
9334 0.8417738676071167
9335 0.841793954372406
9336 0.8418140411376953
9337 0.8418341279029846
9338 0.8418542146682739
9339 0.8418743014335632
9340 0.8418943881988525
9341 0.8419144749641418
9342 0.8419345617294312
9343 0.8419545888900757
9344 0.8419746160507202
9345 0.8419946432113647
9346 0.8420146703720093
9347 0.8420346975326538
9348 0.8420547246932983
9349 0.8420747518539429
9350 0.8420947790145874
9351 0.8421148061752319
9352 0.8421348333358765
9353 0.842154860496521
9354 0.8421748876571655
9355 0.8421949148178101
9356 0.8422149419784546
9357 0.8422349691390991
9358 0.8422549962997437
9359 0.8422750234603882
9360 0.8422950506210327
9361 0.8423150777816772
9362 0.8423351049423218
9363 0.8423551321029663
9364 0.8423751592636108
9365 0.8423951864242554
9366 0.8424152135848999
9367 0.8424352407455444
9368 0.842455267906189
9369 0.8424752950668335
9370 0.842495322227478
9371 0.8425153493881226
9372 0.8425353765487671
9373 0.8425554037094116
9374 0.8425754308700562
9375 0.8425954580307007
9376 0.8426154851913452
9377 0.8426355123519897
9378 0.8426554799079895
9379 0.8426754474639893
9380 0.842695415019989
9381 0.8427153825759888
9382 0.8427353501319885
9383 0.8427553176879883
9384 0.842775285243988
9385 0.8427952527999878
9386 0.8428152203559875
9387 0.8428351879119873
9388 0.8428551554679871
9389 0.8428751230239868
9390 0.8428950905799866
9391 0.8429150581359863
9392 0.8429350256919861
9393 0.8429549932479858
9394 0.8429749608039856
9395 0.8429949283599854
9396 0.8430148959159851
9397 0.8430348634719849
9398 0.8430548310279846
9399 0.8430747985839844
9400 0.8430947661399841
9401 0.8431147336959839
9402 0.8431347012519836
9403 0.8431546688079834
9404 0.8431746363639832
9405 0.8431946039199829
9406 0.8432145714759827
9407 0.8432345390319824
9408 0.8432545065879822
9409 0.8432744741439819
9410 0.8432944416999817
9411 0.8433144092559814
9412 0.8433343768119812
9413 0.843354344367981
9414 0.8433743119239807
9415 0.8433942198753357
9416 0.8434141278266907
9417 0.8434340357780457
9418 0.8434539437294006
9419 0.8434738516807556
9420 0.8434937596321106
9421 0.8435136675834656
9422 0.8435335755348206
9423 0.8435534834861755
9424 0.8435733914375305
9425 0.8435932993888855
9426 0.8436132073402405
9427 0.8436331152915955
9428 0.8436530232429504
9429 0.8436729311943054
9430 0.8436928391456604
9431 0.8437127470970154
9432 0.8437326550483704
9433 0.8437525629997253
9434 0.8437724709510803
9435 0.8437923789024353
9436 0.8438122868537903
9437 0.8438321948051453
9438 0.8438521027565002
9439 0.8438720107078552
9440 0.8438919186592102
9441 0.8439118266105652
9442 0.8439317345619202
9443 0.8439516425132751
9444 0.8439715504646301
9445 0.8439914584159851
9446 0.8440113663673401
9447 0.8440312743186951
9448 0.84405118227005
9449 0.8440710306167603
9450 0.8440908789634705
9451 0.8441107273101807
9452 0.8441305756568909
9453 0.8441504240036011
9454 0.8441702723503113
9455 0.8441901206970215
9456 0.8442099690437317
9457 0.8442298173904419
9458 0.8442496657371521
9459 0.8442695140838623
9460 0.8442893624305725
9461 0.8443092107772827
9462 0.8443290591239929
9463 0.8443489074707031
9464 0.8443687558174133
9465 0.8443886041641235
9466 0.8444084525108337
9467 0.844428300857544
9468 0.8444481492042542
9469 0.8444679975509644
9470 0.8444878458976746
9471 0.8445076942443848
9472 0.844527542591095
9473 0.8445473909378052
9474 0.8445672392845154
9475 0.8445870876312256
9476 0.8446069359779358
9477 0.844626784324646
9478 0.8446466326713562
9479 0.8446664810180664
9480 0.8446862697601318
9481 0.8447060585021973
9482 0.8447258472442627
9483 0.8447456359863281
9484 0.8447654247283936
9485 0.844785213470459
9486 0.8448050022125244
9487 0.8448247909545898
9488 0.8448445796966553
9489 0.8448643684387207
9490 0.8448841571807861
9491 0.8449039459228516
9492 0.844923734664917
9493 0.8449435234069824
9494 0.8449633121490479
9495 0.8449831008911133
9496 0.8450028896331787
9497 0.8450226783752441
9498 0.8450424671173096
9499 0.845062255859375
9500 0.8450820446014404
9501 0.8451018333435059
9502 0.8451216220855713
9503 0.8451414108276367
9504 0.8451611995697021
9505 0.8451809883117676
9506 0.845200777053833
9507 0.8452205657958984
9508 0.8452403545379639
9509 0.8452601432800293
9510 0.8452799320220947
9511 0.8452997207641602
9512 0.8453195095062256
9513 0.845339298248291
9514 0.8453590869903564
9515 0.8453788757324219
9516 0.8453986644744873
9517 0.8454184532165527
9518 0.8454382419586182
9519 0.8454579710960388
9520 0.8454777002334595
9521 0.8454974293708801
9522 0.8455171585083008
9523 0.8455368876457214
9524 0.8455566167831421
9525 0.8455763459205627
9526 0.8455960750579834
9527 0.845615804195404
9528 0.8456355333328247
9529 0.8456552624702454
9530 0.845674991607666
9531 0.8456947207450867
9532 0.8457144498825073
9533 0.845734179019928
9534 0.8457539081573486
9535 0.8457736372947693
9536 0.8457933664321899
9537 0.8458130955696106
9538 0.8458328247070312
9539 0.8458525538444519
9540 0.8458722829818726
9541 0.8458920121192932
9542 0.8459117412567139
9543 0.8459314703941345
9544 0.8459511995315552
9545 0.8459709286689758
9546 0.8459906578063965
9547 0.8460103869438171
9548 0.8460301160812378
9549 0.8460498452186584
9550 0.8460695743560791
9551 0.8460893034934998
9552 0.8461090326309204
9553 0.8461287617683411
9554 0.8461484909057617
9555 0.8461682200431824
9556 0.846187949180603
9557 0.8462076783180237
9558 0.8462274074554443
9559 0.846247136592865
9560 0.8462668657302856
9561 0.8462865948677063
9562 0.8463062644004822
9563 0.8463259339332581
9564 0.8463456034660339
9565 0.8463652729988098
9566 0.8463849425315857
9567 0.8464046120643616
9568 0.8464242815971375
9569 0.8464439511299133
9570 0.8464636206626892
9571 0.8464832901954651
9572 0.846502959728241
9573 0.8465226292610168
9574 0.8465422987937927
9575 0.8465619683265686
9576 0.8465816378593445
9577 0.8466013073921204
9578 0.8466209769248962
9579 0.8466406464576721
9580 0.846660315990448
9581 0.8466799855232239
9582 0.8466996550559998
9583 0.8467193245887756
9584 0.8467389941215515
9585 0.8467586636543274
9586 0.8467783331871033
9587 0.8467980027198792
9588 0.846817672252655
9589 0.8468373417854309
9590 0.8468570113182068
9591 0.8468766808509827
9592 0.8468963503837585
9593 0.8469160199165344
9594 0.8469356298446655
9595 0.8469552397727966
9596 0.8469748497009277
9597 0.8469944596290588
9598 0.8470140695571899
9599 0.847033679485321
9600 0.8470532894134521
9601 0.8470728993415833
9602 0.8470925092697144
9603 0.8471121191978455
9604 0.8471317291259766
9605 0.8471513390541077
9606 0.8471709489822388
9607 0.8471905589103699
9608 0.847210168838501
9609 0.8472297787666321
9610 0.8472493886947632
9611 0.8472689986228943
9612 0.8472886085510254
9613 0.8473082184791565
9614 0.8473278284072876
9615 0.8473474383354187
9616 0.8473670482635498
9617 0.8473866581916809
9618 0.847406268119812
9619 0.8474258780479431
9620 0.8474454879760742
9621 0.8474650979042053
9622 0.8474847078323364
9623 0.8475043177604675
9624 0.8475239276885986
9625 0.8475435376167297
9626 0.8475631475448608
9627 0.8475827574729919
9628 0.847602367401123
9629 0.8476219773292542
9630 0.8476415872573853
9631 0.8476611375808716
9632 0.8476806879043579
9633 0.8477002382278442
9634 0.8477197885513306
9635 0.8477393388748169
9636 0.8477588891983032
9637 0.8477784395217896
9638 0.8477979898452759
9639 0.8478175401687622
9640 0.8478370904922485
9641 0.8478566408157349
9642 0.8478761911392212
9643 0.8478957414627075
9644 0.8479152917861938
9645 0.8479348421096802
9646 0.8479543924331665
9647 0.8479739427566528
9648 0.8479934930801392
9649 0.8480130434036255
9650 0.8480325937271118
9651 0.8480521440505981
9652 0.8480716943740845
9653 0.848091185092926
9654 0.8481106758117676
9655 0.8481301665306091
9656 0.8481496572494507
9657 0.8481691479682922
9658 0.8481886386871338
9659 0.8482081294059753
9660 0.8482276201248169
9661 0.8482471108436584
9662 0.8482666015625
9663 0.8482860922813416
9664 0.8483055830001831
9665 0.8483250737190247
9666 0.8483445644378662
9667 0.8483640551567078
9668 0.8483835458755493
9669 0.8484030365943909
9670 0.8484225273132324
9671 0.848442018032074
9672 0.8484615087509155
9673 0.8484809994697571
9674 0.8485004901885986
9675 0.8485199809074402
9676 0.8485394716262817
9677 0.8485589623451233
9678 0.8485784530639648
9679 0.8485979437828064
9680 0.8486173748970032
9681 0.8486368060112
9682 0.8486562371253967
9683 0.8486756682395935
9684 0.8486950993537903
9685 0.8487145304679871
9686 0.8487339615821838
9687 0.8487533926963806
9688 0.8487728238105774
9689 0.8487922549247742
9690 0.848811686038971
9691 0.8488311171531677
9692 0.8488505482673645
9693 0.8488699793815613
9694 0.8488894104957581
9695 0.8489088416099548
9696 0.8489282727241516
9697 0.8489477038383484
9698 0.8489671349525452
9699 0.8489865660667419
9700 0.8490059971809387
9701 0.8490254282951355
9702 0.8490448594093323
9703 0.849064290523529
9704 0.8490837216377258
9705 0.8491031527519226
9706 0.8491225838661194
9707 0.8491420149803162
9708 0.8491614460945129
9709 0.8491808772087097
9710 0.8492003083229065
9711 0.8492197394371033
9712 0.8492391705513
9713 0.8492586016654968
9714 0.8492780327796936
9715 0.8492974638938904
9716 0.8493168354034424
9717 0.8493362069129944
9718 0.8493555784225464
9719 0.8493749499320984
9720 0.8493943214416504
9721 0.8494136929512024
9722 0.8494330644607544
9723 0.8494524359703064
9724 0.8494718074798584
9725 0.8494911789894104
9726 0.8495105504989624
9727 0.8495299220085144
9728 0.8495492935180664
9729 0.8495686650276184
9730 0.8495880365371704
9731 0.8496074080467224
9732 0.8496267795562744
9733 0.8496461510658264
9734 0.8496655225753784
9735 0.8496848940849304
9736 0.8497042655944824
9737 0.8497236371040344
9738 0.8497430086135864
9739 0.8497623801231384
9740 0.8497817516326904
9741 0.8498011231422424
9742 0.8498204946517944
9743 0.8498398661613464
9744 0.8498592376708984
9745 0.8498785495758057
9746 0.8498978614807129
9747 0.8499171733856201
9748 0.8499364852905273
9749 0.8499557971954346
9750 0.8499751091003418
9751 0.849994421005249
9752 0.8500137329101562
9753 0.8500330448150635
9754 0.8500523567199707
9755 0.8500716686248779
9756 0.8500909805297852
9757 0.8501102924346924
9758 0.8501296043395996
9759 0.8501489162445068
9760 0.8501682281494141
9761 0.8501875400543213
9762 0.8502068519592285
9763 0.8502261638641357
9764 0.850245475769043
9765 0.8502647876739502
9766 0.8502840995788574
9767 0.8503034114837646
9768 0.8503227233886719
9769 0.8503420352935791
9770 0.8503613471984863
9771 0.8503806591033936
9772 0.8503999710083008
9773 0.850419282913208
9774 0.8504385948181152
9775 0.8504579067230225
9776 0.8504772186279297
9777 0.8504965305328369
9778 0.8505158424377441
9779 0.8505350947380066
9780 0.850554347038269
9781 0.8505735993385315
9782 0.850592851638794
9783 0.8506121039390564
9784 0.8506313562393188
9785 0.8506506085395813
9786 0.8506698608398438
9787 0.8506891131401062
9788 0.8507083654403687
9789 0.8507276177406311
9790 0.8507468700408936
9791 0.850766122341156
9792 0.8507853746414185
9793 0.8508046269416809
9794 0.8508238792419434
9795 0.8508431315422058
9796 0.8508623838424683
9797 0.8508816361427307
9798 0.8509008884429932
9799 0.8509201407432556
9800 0.8509393930435181
9801 0.8509586453437805
9802 0.850977897644043
9803 0.8509970903396606
9804 0.8510162830352783
9805 0.851035475730896
9806 0.8510546684265137
9807 0.8510738611221313
9808 0.851093053817749
9809 0.8511122465133667
9810 0.8511314392089844
9811 0.851150631904602
9812 0.8511698246002197
9813 0.8511890172958374
9814 0.8512082099914551
9815 0.8512274026870728
9816 0.8512465953826904
9817 0.8512657880783081
9818 0.8512849807739258
9819 0.8513041734695435
9820 0.8513233661651611
9821 0.8513425588607788
9822 0.8513617515563965
9823 0.8513809442520142
9824 0.8514001369476318
9825 0.8514193296432495
9826 0.8514385223388672
9827 0.8514577150344849
9828 0.8514769077301025
9829 0.8514961004257202
9830 0.8515152931213379
9831 0.8515344858169556
9832 0.8515536785125732
9833 0.8515728712081909
9834 0.8515920639038086
9835 0.8516112565994263
9836 0.851630449295044
9837 0.8516496419906616
9838 0.8516688346862793
9839 0.851688027381897
9840 0.8517072200775146
9841 0.8517264127731323
9842 0.8517455458641052
9843 0.8517646789550781
9844 0.851783812046051
9845 0.8518029451370239
9846 0.8518220782279968
9847 0.8518412113189697
9848 0.8518603444099426
9849 0.8518794775009155
9850 0.8518986105918884
9851 0.8519177436828613
9852 0.8519368767738342
9853 0.8519560098648071
9854 0.85197514295578
9855 0.8519942760467529
9856 0.8520134091377258
9857 0.8520325422286987
9858 0.8520516753196716
9859 0.8520708084106445
9860 0.8520899415016174
9861 0.8521090745925903
9862 0.8521282076835632
9863 0.8521473407745361
9864 0.852166473865509
9865 0.8521856069564819
9866 0.8522047400474548
9867 0.852223813533783
9868 0.8522428870201111
9869 0.8522619605064392
9870 0.8522810339927673
9871 0.8523001074790955
9872 0.8523191809654236
9873 0.8523382544517517
9874 0.8523573279380798
9875 0.852376401424408
9876 0.8523954749107361
9877 0.8524145483970642
9878 0.8524336218833923
9879 0.8524526953697205
9880 0.8524717688560486
9881 0.8524908423423767
9882 0.8525099158287048
9883 0.852528989315033
9884 0.8525480628013611
9885 0.8525671362876892
9886 0.8525862097740173
9887 0.8526052832603455
9888 0.8526243567466736
9889 0.8526434302330017
9890 0.8526625037193298
9891 0.852681577205658
9892 0.8527006506919861
9893 0.8527197241783142
9894 0.8527387976646423
9895 0.8527578711509705
9896 0.8527769446372986
9897 0.8527960181236267
9898 0.8528150320053101
9899 0.8528340458869934
9900 0.8528530597686768
9901 0.8528720736503601
9902 0.8528910875320435
9903 0.8529101014137268
9904 0.8529291152954102
9905 0.8529481291770935
9906 0.8529671430587769
9907 0.8529861569404602
9908 0.8530051708221436
9909 0.8530241847038269
9910 0.8530431985855103
9911 0.8530622124671936
9912 0.853081226348877
9913 0.8531002402305603
9914 0.8531192541122437
9915 0.853138267993927
9916 0.8531572818756104
9917 0.8531762957572937
9918 0.853195309638977
9919 0.8532143235206604
9920 0.8532333374023438
9921 0.8532523512840271
9922 0.8532713055610657
9923 0.8532902598381042
9924 0.8533092141151428
9925 0.8533281683921814
9926 0.85334712266922
9927 0.8533660769462585
9928 0.8533850312232971
9929 0.8534039855003357
9930 0.8534229397773743
9931 0.8534418940544128
9932 0.8534608483314514
9933 0.85347980260849
9934 0.8534987568855286
9935 0.8535177111625671
9936 0.8535366654396057
9937 0.8535556197166443
9938 0.8535745739936829
9939 0.8535935282707214
9940 0.85361248254776
9941 0.8536314368247986
9942 0.8536503911018372
9943 0.8536693453788757
9944 0.8536882996559143
9945 0.8537072539329529
9946 0.8537262082099915
9947 0.85374516248703
9948 0.8537641167640686
9949 0.8537830710411072
9950 0.8538020253181458
9951 0.8538209795951843
9952 0.8538399338722229
9953 0.8538588881492615
9954 0.8538778424263
9955 0.8538967967033386
9956 0.8539157509803772
9957 0.8539347052574158
9958 0.8539536595344543
9959 0.8539726138114929
9960 0.8539915680885315
9961 0.8540105223655701
9962 0.8540294766426086
9963 0.8540484309196472
9964 0.8540673851966858
9965 0.8540862798690796
9966 0.8541051745414734
9967 0.8541240692138672
9968 0.854142963886261
9969 0.8541618585586548
9970 0.8541807532310486
9971 0.8541996479034424
9972 0.8542185425758362
9973 0.85423743724823
9974 0.8542563319206238
9975 0.8542752265930176
9976 0.8542941212654114
9977 0.8543130159378052
9978 0.854331910610199
9979 0.8543508052825928
9980 0.8543696999549866
9981 0.8543885946273804
9982 0.8544074892997742
9983 0.854426383972168
9984 0.8544452786445618
9985 0.8544641733169556
9986 0.8544830679893494
9987 0.8545019626617432
9988 0.854520857334137
9989 0.8545397520065308
9990 0.8545586466789246
9991 0.8545775413513184
9992 0.8545964360237122
9993 0.854615330696106
9994 0.8546342253684998
9995 0.8546531200408936
9996 0.8546720147132874
9997 0.8546909093856812
9998 0.854709804058075
9999 0.8547286987304688
10000 0.8547475934028625
10001 0.8547664880752563
10002 0.8547853231430054
10003 0.8548041582107544
10004 0.8548229932785034
10005 0.8548418283462524
10006 0.8548606634140015
10007 0.8548794984817505
10008 0.8548983335494995
10009 0.8549171686172485
10010 0.8549360036849976
10011 0.8549548387527466
10012 0.8549736738204956
10013 0.8549925088882446
10014 0.8550113439559937
10015 0.8550301790237427
10016 0.8550490140914917
10017 0.8550678491592407
10018 0.8550866842269897
10019 0.8551055192947388
10020 0.8551243543624878
10021 0.8551431894302368
10022 0.8551620244979858
10023 0.8551808595657349
10024 0.8551996946334839
10025 0.8552185297012329
10026 0.8552373647689819
10027 0.855256199836731
10028 0.85527503490448
10029 0.855293869972229
10030 0.855312705039978
10031 0.855331540107727
10032 0.8553503751754761
10033 0.8553692102432251
10034 0.8553880453109741
10035 0.8554068803787231
10036 0.8554257154464722
10037 0.8554445505142212
10038 0.8554633855819702
10039 0.8554822206497192
10040 0.8555010557174683
10041 0.8555198907852173
10042 0.8555386662483215
10043 0.8555574417114258
10044 0.85557621717453
10045 0.8555949926376343
10046 0.8556137681007385
10047 0.8556325435638428
10048 0.855651319026947
10049 0.8556700944900513
10050 0.8556888699531555
10051 0.8557076454162598
10052 0.855726420879364
10053 0.8557451963424683
10054 0.8557639718055725
10055 0.8557827472686768
10056 0.855801522731781
10057 0.8558202981948853
10058 0.8558390736579895
10059 0.8558578491210938
10060 0.855876624584198
10061 0.8558954000473022
10062 0.8559141755104065
10063 0.8559329509735107
10064 0.855951726436615
10065 0.8559705018997192
10066 0.8559892773628235
10067 0.8560080528259277
10068 0.856026828289032
10069 0.8560456037521362
10070 0.8560643792152405
10071 0.8560830950737
10072 0.8561018109321594
10073 0.8561205267906189
10074 0.8561392426490784
10075 0.8561579585075378
10076 0.8561766743659973
10077 0.8561953902244568
10078 0.8562141060829163
10079 0.8562328219413757
10080 0.8562515377998352
10081 0.8562702536582947
10082 0.8562889695167542
10083 0.8563076853752136
10084 0.8563264012336731
10085 0.8563451170921326
10086 0.856363832950592
10087 0.8563825488090515
10088 0.856401264667511
10089 0.8564199805259705
10090 0.8564386963844299
10091 0.8564574122428894
10092 0.8564761281013489
10093 0.8564948439598083
10094 0.8565135598182678
10095 0.8565322756767273
10096 0.8565509915351868
10097 0.8565697073936462
10098 0.8565884232521057
10099 0.8566071391105652
10100 0.8566258549690247
10101 0.8566445708274841
10102 0.8566632866859436
10103 0.8566820025444031
10104 0.8567007184028625
10105 0.856719434261322
10106 0.8567381501197815
10107 0.856756865978241
10108 0.8567755818367004
10109 0.8567942976951599
10110 0.8568130135536194
10111 0.8568316698074341
10112 0.8568503260612488
10113 0.8568689823150635
10114 0.8568876385688782
10115 0.8569062948226929
10116 0.8569249510765076
10117 0.8569436073303223
10118 0.856962263584137
10119 0.8569809198379517
10120 0.8569995760917664
10121 0.857018232345581
10122 0.8570368885993958
10123 0.8570555448532104
10124 0.8570742011070251
10125 0.8570928573608398
10126 0.8571115136146545
10127 0.8571301698684692
10128 0.8571488261222839
10129 0.8571674823760986
10130 0.8571861386299133
10131 0.857204794883728
10132 0.8572234511375427
10133 0.8572421073913574
10134 0.8572607636451721
10135 0.8572794198989868
10136 0.8572980761528015
10137 0.8573167324066162
10138 0.8573353886604309
10139 0.8573540449142456
10140 0.8573727011680603
10141 0.857391357421875
10142 0.8574100136756897
10143 0.8574286699295044
10144 0.8574473261833191
10145 0.8574659824371338
10146 0.8574845790863037
10147 0.8575031757354736
10148 0.8575217723846436
10149 0.8575403690338135
10150 0.8575589656829834
10151 0.8575775623321533
10152 0.8575961589813232
10153 0.8576147556304932
10154 0.8576333522796631
10155 0.857651948928833
10156 0.8576705455780029
10157 0.8576891422271729
10158 0.8577077388763428
10159 0.8577263355255127
10160 0.8577449321746826
10161 0.8577635288238525
10162 0.8577821254730225
10163 0.8578007221221924
10164 0.8578193187713623
10165 0.8578379154205322
10166 0.8578565120697021
10167 0.8578751087188721
10168 0.857893705368042
10169 0.8579123020172119
10170 0.8579308986663818
10171 0.8579494953155518
10172 0.8579680919647217
10173 0.8579866886138916
10174 0.8580052852630615
10175 0.8580238819122314
10176 0.8580424785614014
10177 0.8580610752105713
10178 0.8580796718597412
10179 0.8580982685089111
10180 0.858116865158081
10181 0.858135461807251
10182 0.8581540584564209
10183 0.8581726551055908
10184 0.8581912517547607
10185 0.8582098484039307
10186 0.8582284450531006
10187 0.8582470417022705
10188 0.8582656383514404
10189 0.8582841753959656
10190 0.8583027124404907
10191 0.8583212494850159
10192 0.858339786529541
10193 0.8583583235740662
10194 0.8583768606185913
10195 0.8583953976631165
10196 0.8584139347076416
10197 0.8584324717521667
10198 0.8584510087966919
10199 0.858469545841217
10200 0.8584880828857422
10201 0.8585066199302673
10202 0.8585251569747925
10203 0.8585436940193176
10204 0.8585622310638428
10205 0.8585807681083679
10206 0.8585993051528931
10207 0.8586178421974182
10208 0.8586363792419434
10209 0.8586549162864685
10210 0.8586734533309937
10211 0.8586919903755188
10212 0.858710527420044
10213 0.8587290644645691
10214 0.8587476015090942
10215 0.8587661385536194
10216 0.8587846755981445
10217 0.8588032126426697
10218 0.8588217496871948
10219 0.85884028673172
10220 0.8588587641716003
10221 0.8588772416114807
10222 0.8588957190513611
10223 0.8589141964912415
10224 0.8589326739311218
10225 0.8589511513710022
10226 0.8589696288108826
10227 0.8589881062507629
10228 0.8590065836906433
10229 0.8590250611305237
10230 0.859043538570404
10231 0.8590620160102844
10232 0.8590804934501648
10233 0.8590989708900452
10234 0.8591174483299255
10235 0.8591359257698059
10236 0.8591544032096863
10237 0.8591728806495667
10238 0.859191358089447
10239 0.8592098355293274
10240 0.8592283129692078
10241 0.8592467904090881
10242 0.8592652678489685
10243 0.8592837452888489
10244 0.8593022227287292
10245 0.8593207001686096
10246 0.85933917760849
10247 0.8593576550483704
10248 0.8593761324882507
10249 0.8593946099281311
10250 0.8594130873680115
10251 0.8594315648078918
10252 0.8594500422477722
10253 0.8594685196876526
10254 0.859486997127533
10255 0.8595054745674133
10256 0.8595239520072937
10257 0.8595424294471741
10258 0.8595609068870544
10259 0.8595793843269348
10260 0.8595978617668152
10261 0.8596163392066956
10262 0.8596348166465759
10263 0.8596532940864563
10264 0.8596717119216919
10265 0.8596901297569275
10266 0.8597085475921631
10267 0.8597269654273987
10268 0.8597453832626343
10269 0.8597638010978699
10270 0.8597822189331055
10271 0.8598006367683411
10272 0.8598190546035767
10273 0.8598374724388123
10274 0.8598558902740479
10275 0.8598743081092834
10276 0.859892725944519
10277 0.8599111437797546
10278 0.8599295616149902
10279 0.8599479794502258
10280 0.8599663972854614
10281 0.859984815120697
10282 0.8600032329559326
10283 0.8600216507911682
10284 0.8600400686264038
10285 0.8600584864616394
10286 0.860076904296875
10287 0.8600953221321106
10288 0.8601137399673462
10289 0.8601321578025818
10290 0.8601505756378174
10291 0.860168993473053
10292 0.8601874113082886
10293 0.8602058291435242
10294 0.8602242469787598
10295 0.8602426052093506
10296 0.8602609634399414
10297 0.8602793216705322
10298 0.860297679901123
10299 0.8603160381317139
10300 0.8603343963623047
10301 0.8603527545928955
10302 0.8603711128234863
10303 0.8603894710540771
10304 0.860407829284668
10305 0.8604261875152588
10306 0.8604445457458496
10307 0.8604629039764404
10308 0.8604812622070312
10309 0.8604996204376221
10310 0.8605179786682129
10311 0.8605363368988037
10312 0.8605546951293945
10313 0.8605730533599854
10314 0.8605914115905762
10315 0.860609769821167
10316 0.8606281280517578
10317 0.8606464862823486
10318 0.8606648445129395
10319 0.8606832027435303
10320 0.8607015609741211
10321 0.8607199192047119
10322 0.8607382774353027
10323 0.8607566356658936
10324 0.8607749938964844
10325 0.8607933521270752
10326 0.860811710357666
10327 0.8608300685882568
10328 0.8608484268188477
10329 0.8608667850494385
10330 0.8608851432800293
10331 0.8609035015106201
10332 0.8609218597412109
10333 0.8609402179718018
10334 0.8609585762023926
10335 0.8609768748283386
10336 0.8609951734542847
10337 0.8610134720802307
10338 0.8610317707061768
10339 0.8610500693321228
10340 0.8610683679580688
10341 0.8610866665840149
10342 0.8611049652099609
10343 0.861123263835907
10344 0.861141562461853
10345 0.8611598610877991
10346 0.8611781597137451
10347 0.8611964583396912
10348 0.8612147569656372
10349 0.8612330555915833
10350 0.8612513542175293
10351 0.8612696528434753
10352 0.8612879514694214
10353 0.8613062500953674
10354 0.8613245487213135
10355 0.8613428473472595
10356 0.8613611459732056
10357 0.8613794445991516
10358 0.8613977432250977
10359 0.8614160418510437
10360 0.8614343404769897
10361 0.8614526391029358
10362 0.8614709377288818
10363 0.8614892363548279
10364 0.8615075349807739
10365 0.86152583360672
10366 0.861544132232666
10367 0.8615624308586121
10368 0.8615807294845581
10369 0.8615990281105042
10370 0.8616173267364502
10371 0.8616355657577515
10372 0.8616538047790527
10373 0.861672043800354
10374 0.8616902828216553
10375 0.8617085218429565
10376 0.8617267608642578
10377 0.8617449998855591
10378 0.8617632389068604
10379 0.8617814779281616
10380 0.8617997169494629
10381 0.8618179559707642
10382 0.8618361949920654
10383 0.8618544340133667
10384 0.861872673034668
10385 0.8618909120559692
10386 0.8619091510772705
10387 0.8619273900985718
10388 0.861945629119873
10389 0.8619638681411743
10390 0.8619821071624756
10391 0.8620003461837769
10392 0.8620185852050781
10393 0.8620368242263794
10394 0.8620550632476807
10395 0.8620733022689819
10396 0.8620915412902832
10397 0.8621097803115845
10398 0.8621280193328857
10399 0.862146258354187
10400 0.8621644973754883
10401 0.8621827363967896
10402 0.8622009754180908
10403 0.8622192144393921
10404 0.8622374534606934
10405 0.8622556924819946
10406 0.8622739315032959
10407 0.8622921705245972
10408 0.8623104095458984
10409 0.8623286485671997
10410 0.862346887588501
10411 0.8623651266098022
10412 0.8623833656311035
10413 0.8624016046524048
10414 0.862419843673706
10415 0.8624380826950073
10416 0.8624563217163086
10417 0.8624745607376099
10418 0.8624927997589111
10419 0.8625110387802124
10420 0.8625292181968689
10421 0.8625473976135254
10422 0.8625655770301819
10423 0.8625837564468384
10424 0.8626019358634949
10425 0.8626201152801514
10426 0.8626382946968079
10427 0.8626564741134644
10428 0.8626746535301208
10429 0.8626928329467773
10430 0.8627110123634338
10431 0.8627291917800903
10432 0.8627473711967468
10433 0.8627655506134033
10434 0.8627837300300598
10435 0.8628019094467163
10436 0.8628200888633728
10437 0.8628382682800293
10438 0.8628564476966858
10439 0.8628746271133423
10440 0.8628928065299988
10441 0.8629109859466553
10442 0.8629291653633118
10443 0.8629473447799683
10444 0.8629655241966248
10445 0.8629837036132812
10446 0.8630018830299377
10447 0.8630200624465942
10448 0.8630382418632507
10449 0.8630563616752625
10450 0.8630744814872742
10451 0.8630926012992859
10452 0.8631107211112976
10453 0.8631288409233093
10454 0.863146960735321
10455 0.8631650805473328
10456 0.8631832003593445
10457 0.8632013201713562
10458 0.8632194399833679
10459 0.8632375597953796
10460 0.8632556796073914
10461 0.8632737994194031
10462 0.8632919192314148
10463 0.8633100390434265
10464 0.8633281588554382
10465 0.86334627866745
10466 0.8633643984794617
10467 0.8633825182914734
10468 0.8634006381034851
10469 0.8634187579154968
10470 0.8634368777275085
10471 0.8634549975395203
10472 0.863473117351532
10473 0.8634912371635437
10474 0.8635093569755554
10475 0.8635274767875671
10476 0.8635455965995789
10477 0.8635637164115906
10478 0.8635818362236023
10479 0.863599956035614
10480 0.8636180758476257
10481 0.8636361956596375
10482 0.8636543154716492
10483 0.8636724352836609
10484 0.8636905550956726
10485 0.8637086153030396
10486 0.8637266755104065
10487 0.8637447357177734
10488 0.8637627959251404
10489 0.8637808561325073
10490 0.8637989163398743
10491 0.8638169765472412
10492 0.8638350367546082
10493 0.8638530969619751
10494 0.863871157169342
10495 0.863889217376709
10496 0.8639072775840759
10497 0.8639253377914429
10498 0.8639433979988098
10499 0.8639614582061768
10500 0.8639795184135437
10501 0.8639975786209106
10502 0.8640156388282776
10503 0.8640336990356445
10504 0.8640517592430115
10505 0.8640698194503784
10506 0.8640878796577454
10507 0.8641059398651123
10508 0.8641240000724792
10509 0.8641420602798462
10510 0.8641601204872131
10511 0.8641781806945801
10512 0.864196240901947
10513 0.8642142415046692
10514 0.8642322421073914
10515 0.8642502427101135
10516 0.8642682433128357
10517 0.8642862439155579
10518 0.86430424451828
10519 0.8643222451210022
10520 0.8643402457237244
10521 0.8643582463264465
10522 0.8643762469291687
10523 0.8643942475318909
10524 0.864412248134613
10525 0.8644302487373352
10526 0.8644482493400574
10527 0.8644662499427795
10528 0.8644842505455017
10529 0.8645022511482239
10530 0.864520251750946
10531 0.8645382523536682
10532 0.8645562529563904
10533 0.8645742535591125
10534 0.8645922541618347
10535 0.8646102547645569
10536 0.864628255367279
10537 0.8646462559700012
10538 0.8646642565727234
10539 0.8646822571754456
10540 0.8647002577781677
10541 0.8647182583808899
10542 0.8647362589836121
10543 0.8647542595863342
10544 0.8647722601890564
10545 0.8647902607917786
10546 0.8648082613945007
10547 0.8648262619972229
10548 0.8648442625999451
10549 0.8648622632026672
10550 0.8648802638053894
10551 0.8648982644081116
10552 0.8649162650108337
10553 0.8649342656135559
10554 0.8649522662162781
10555 0.8649702668190002
10556 0.8649882674217224
10557 0.8650062680244446
10558 0.8650242686271667
10559 0.8650422096252441
10560 0.8650601506233215
10561 0.8650780916213989
10562 0.8650960326194763
10563 0.8651139736175537
10564 0.8651319146156311
10565 0.8651498556137085
10566 0.8651677966117859
10567 0.8651857376098633
10568 0.8652036786079407
10569 0.8652216196060181
10570 0.8652395606040955
10571 0.8652575016021729
10572 0.8652754426002502
10573 0.8652933835983276
10574 0.865311324596405
10575 0.8653292655944824
10576 0.8653472065925598
10577 0.8653651475906372
10578 0.8653830885887146
10579 0.865401029586792
10580 0.8654189705848694
10581 0.8654369115829468
10582 0.8654548525810242
10583 0.8654727935791016
10584 0.865490734577179
10585 0.8655086755752563
10586 0.8655266165733337
10587 0.8655445575714111
10588 0.8655624985694885
10589 0.8655804395675659
10590 0.8655983805656433
10591 0.8656163215637207
10592 0.8656342625617981
10593 0.8656522035598755
10594 0.8656701445579529
10595 0.8656880855560303
10596 0.8657060265541077
10597 0.8657239675521851
10598 0.8657419085502625
10599 0.8657598495483398
10600 0.8657777905464172
10601 0.8657957315444946
10602 0.865813672542572
10603 0.8658316135406494
10604 0.865849494934082
10605 0.8658673763275146
10606 0.8658852577209473
10607 0.8659031391143799
10608 0.8659210205078125
10609 0.8659389019012451
10610 0.8659567832946777
10611 0.8659746646881104
10612 0.865992546081543
10613 0.8660104274749756
10614 0.8660283088684082
10615 0.8660461902618408
10616 0.8660640716552734
10617 0.866081953048706
10618 0.8660998344421387
10619 0.8661177158355713
10620 0.8661355972290039
10621 0.8661534786224365
10622 0.8661713600158691
10623 0.8661892414093018
10624 0.8662071228027344
10625 0.866225004196167
10626 0.8662428855895996
10627 0.8662607669830322
10628 0.8662786483764648
10629 0.8662965297698975
10630 0.8663144111633301
10631 0.8663322925567627
10632 0.8663501739501953
10633 0.8663680553436279
10634 0.8663859367370605
10635 0.8664038181304932
10636 0.8664216995239258
10637 0.8664395809173584
10638 0.866457462310791
10639 0.8664753437042236
10640 0.8664932250976562
10641 0.8665111064910889
10642 0.8665289878845215
10643 0.8665468692779541
10644 0.8665647506713867
10645 0.8665826320648193
10646 0.866600513458252
10647 0.8666183948516846
10648 0.8666362762451172
10649 0.8666541576385498
10650 0.8666719794273376
10651 0.8666898012161255
10652 0.8667076230049133
10653 0.8667254447937012
10654 0.866743266582489
10655 0.8667610883712769
10656 0.8667789101600647
10657 0.8667967319488525
10658 0.8668145537376404
10659 0.8668323755264282
10660 0.8668501973152161
10661 0.8668680191040039
10662 0.8668858408927917
10663 0.8669036626815796
10664 0.8669214844703674
10665 0.8669393062591553
10666 0.8669571280479431
10667 0.866974949836731
10668 0.8669927716255188
10669 0.8670105934143066
10670 0.8670284152030945
10671 0.8670462369918823
10672 0.8670640587806702
10673 0.867081880569458
10674 0.8670997023582458
10675 0.8671175241470337
10676 0.8671353459358215
10677 0.8671531677246094
10678 0.8671709895133972
10679 0.8671888113021851
10680 0.8672066330909729
10681 0.8672244548797607
10682 0.8672422766685486
10683 0.8672600984573364
10684 0.8672779202461243
10685 0.8672957420349121
10686 0.8673135638237
10687 0.8673313856124878
10688 0.8673492074012756
10689 0.8673670291900635
10690 0.8673848509788513
10691 0.8674026727676392
10692 0.867420494556427
10693 0.8674382567405701
10694 0.8674560189247131
10695 0.8674737811088562
10696 0.8674915432929993
10697 0.8675093054771423
10698 0.8675270676612854
10699 0.8675448298454285
10700 0.8675625920295715
10701 0.8675803542137146
10702 0.8675981163978577
10703 0.8676158785820007
10704 0.8676336407661438
10705 0.8676514029502869
10706 0.8676691651344299
10707 0.867686927318573
10708 0.8677046895027161
10709 0.8677224516868591
10710 0.8677402138710022
10711 0.8677579760551453
10712 0.8677757382392883
10713 0.8677935004234314
10714 0.8678112626075745
10715 0.8678290247917175
10716 0.8678467869758606
10717 0.8678645491600037
10718 0.8678823113441467
10719 0.8679000735282898
10720 0.8679178357124329
10721 0.8679355978965759
10722 0.8679533004760742
10723 0.8679710030555725
10724 0.8679887056350708
10725 0.8680064082145691
10726 0.8680241107940674
10727 0.8680418133735657
10728 0.868059515953064
10729 0.8680772185325623
10730 0.8680949211120605
10731 0.8681126236915588
10732 0.8681303262710571
10733 0.8681480288505554
10734 0.8681657314300537
10735 0.868183434009552
10736 0.8682011365890503
10737 0.8682188391685486
10738 0.8682365417480469
10739 0.8682542443275452
10740 0.8682719469070435
10741 0.8682896494865417
10742 0.86830735206604
10743 0.8683250546455383
10744 0.8683427572250366
10745 0.8683604598045349
10746 0.8683781623840332
10747 0.8683958649635315
10748 0.8684135675430298
10749 0.8684312701225281
10750 0.8684489727020264
10751 0.8684666752815247
10752 0.868484377861023
10753 0.8685020804405212
10754 0.8685197830200195
10755 0.8685374855995178
10756 0.8685551881790161
10757 0.8685728907585144
10758 0.8685905933380127
10759 0.868608295917511
10760 0.8686259388923645
10761 0.868643581867218
10762 0.8686612248420715
10763 0.868678867816925
10764 0.8686965107917786
10765 0.8687141537666321
10766 0.8687317967414856
10767 0.8687494397163391
10768 0.8687670826911926
10769 0.8687847256660461
10770 0.8688023686408997
10771 0.8688200116157532
10772 0.8688376545906067
10773 0.8688552975654602
10774 0.8688729405403137
10775 0.8688905835151672
10776 0.8689082264900208
10777 0.8689258694648743
10778 0.8689435124397278
10779 0.8689611554145813
10780 0.8689787983894348
10781 0.8689964413642883
10782 0.8690140843391418
10783 0.8690317273139954
10784 0.8690493702888489
10785 0.8690670132637024
10786 0.8690846562385559
10787 0.8691022992134094
10788 0.8691199421882629
10789 0.8691375851631165
10790 0.86915522813797
10791 0.8691728711128235
10792 0.869190514087677
10793 0.8692081570625305
10794 0.869225800037384
10795 0.8692434430122375
10796 0.8692610263824463
10797 0.869278609752655
10798 0.8692961931228638
10799 0.8693137764930725
10800 0.8693313598632812
10801 0.86934894323349
10802 0.8693665266036987
10803 0.8693841099739075
10804 0.8694016933441162
10805 0.869419276714325
10806 0.8694368600845337
10807 0.8694544434547424
10808 0.8694720268249512
10809 0.8694896101951599
10810 0.8695071935653687
10811 0.8695247769355774
10812 0.8695423603057861
10813 0.8695599436759949
10814 0.8695775270462036
10815 0.8695951104164124
10816 0.8696126937866211
10817 0.8696302771568298
10818 0.8696478605270386
10819 0.8696654438972473
10820 0.869683027267456
10821 0.8697006106376648
10822 0.8697181940078735
10823 0.8697357773780823
10824 0.869753360748291
10825 0.8697709441184998
10826 0.8697885274887085
10827 0.8698061108589172
10828 0.8698236346244812
10829 0.8698411583900452
10830 0.8698586821556091
10831 0.8698762059211731
10832 0.8698937296867371
10833 0.869911253452301
10834 0.869928777217865
10835 0.869946300983429
10836 0.8699638247489929
10837 0.8699813485145569
10838 0.8699988722801208
10839 0.8700163960456848
10840 0.8700339198112488
10841 0.8700514435768127
10842 0.8700689673423767
10843 0.8700864911079407
10844 0.8701040148735046
10845 0.8701215386390686
10846 0.8701390624046326
10847 0.8701565861701965
10848 0.8701741099357605
10849 0.8701916337013245
10850 0.8702091574668884
10851 0.8702266812324524
10852 0.8702442049980164
10853 0.8702617287635803
10854 0.8702792525291443
10855 0.8702967762947083
10856 0.8703143000602722
10857 0.8703318238258362
10858 0.8703493475914001
10859 0.8703668713569641
10860 0.8703843951225281
10861 0.870401918888092
10862 0.870419442653656
10863 0.87043696641922
10864 0.8704544901847839
10865 0.8704720139503479
10866 0.8704895377159119
10867 0.8705070614814758
10868 0.8705245852470398
10869 0.8705421090126038
10870 0.8705596327781677
10871 0.8705771565437317
10872 0.8705946803092957
10873 0.8706122040748596
10874 0.8706297278404236
10875 0.8706472516059875
10876 0.8706647753715515
10877 0.8706822991371155
10878 0.8706998229026794
10879 0.8707172870635986
10880 0.8707347512245178
10881 0.870752215385437
10882 0.8707696795463562
10883 0.8707871437072754
10884 0.8708046078681946
10885 0.8708220720291138
10886 0.870839536190033
10887 0.8708570003509521
10888 0.8708744645118713
10889 0.8708919286727905
10890 0.8709093928337097
10891 0.8709268569946289
10892 0.8709443211555481
10893 0.8709617853164673
10894 0.8709792494773865
10895 0.8709967136383057
10896 0.8710141777992249
10897 0.871031641960144
10898 0.8710491061210632
10899 0.8710665702819824
10900 0.8710840344429016
10901 0.8711014986038208
10902 0.87111896276474
10903 0.8711364269256592
10904 0.8711538910865784
10905 0.8711713552474976
10906 0.8711888194084167
10907 0.8712062835693359
10908 0.8712237477302551
10909 0.8712411522865295
10910 0.871258556842804
10911 0.8712759613990784
10912 0.8712933659553528
10913 0.8713107705116272
10914 0.8713281750679016
10915 0.871345579624176
10916 0.8713629841804504
10917 0.8713803887367249
10918 0.8713977932929993
10919 0.8714151978492737
10920 0.8714326024055481
10921 0.8714500069618225
10922 0.8714674115180969
10923 0.8714848160743713
10924 0.8715022206306458
10925 0.8715196251869202
10926 0.8715370297431946
10927 0.871554434299469
10928 0.8715718388557434
10929 0.8715892434120178
10930 0.8716066479682922
10931 0.8716240525245667
10932 0.8716414570808411
10933 0.8716588616371155
10934 0.8716762661933899
10935 0.8716936707496643
10936 0.8717110753059387
10937 0.8717284798622131
10938 0.8717458844184875
10939 0.871763288974762
10940 0.8717806935310364
10941 0.8717980980873108
10942 0.8718155026435852
10943 0.8718329071998596
10944 0.871850311756134
10945 0.8718677163124084
10946 0.8718851208686829
10947 0.8719025254249573
10948 0.8719199299812317
10949 0.8719373345375061
10950 0.8719547390937805
10951 0.8719720840454102
10952 0.8719894289970398
10953 0.8720067739486694
10954 0.8720241189002991
10955 0.8720414638519287
10956 0.8720588088035583
10957 0.872076153755188
10958 0.8720934987068176
10959 0.8721108436584473
10960 0.8721281886100769
10961 0.8721455335617065
10962 0.8721628785133362
10963 0.8721802234649658
10964 0.8721975684165955
10965 0.8722149133682251
10966 0.8722322583198547
10967 0.8722496032714844
10968 0.872266948223114
10969 0.8722842931747437
10970 0.8723016381263733
10971 0.8723189830780029
10972 0.8723363280296326
10973 0.8723536729812622
10974 0.8723710179328918
10975 0.8723883628845215
10976 0.8724057078361511
10977 0.8724230527877808
10978 0.8724403977394104
10979 0.87245774269104
10980 0.8724750876426697
10981 0.8724924325942993
10982 0.872509777545929
10983 0.8725271224975586
10984 0.8725444674491882
10985 0.8725618124008179
10986 0.8725791573524475
10987 0.8725965023040771
10988 0.8726138472557068
10989 0.8726311922073364
10990 0.8726484775543213
10991 0.8726657629013062
10992 0.872683048248291
10993 0.8727003335952759
10994 0.8727176189422607
10995 0.8727349042892456
10996 0.8727521896362305
10997 0.8727694749832153
10998 0.8727867603302002
10999 0.8728040456771851
11000 0.8728213310241699
11001 0.8728386163711548
11002 0.8728559017181396
11003 0.8728731870651245
11004 0.8728904724121094
11005 0.8729077577590942
11006 0.8729250431060791
11007 0.872942328453064
11008 0.8729596138000488
11009 0.8729768991470337
11010 0.8729941844940186
11011 0.8730114698410034
11012 0.8730287551879883
11013 0.8730460405349731
11014 0.873063325881958
11015 0.8730806112289429
11016 0.8730978965759277
11017 0.8731151819229126
11018 0.8731324672698975
11019 0.8731497526168823
11020 0.8731670379638672
11021 0.873184323310852
11022 0.8732016086578369
11023 0.8732188940048218
11024 0.8732361793518066
11025 0.8732534646987915
11026 0.8732707500457764
11027 0.8732880353927612
11028 0.8733053207397461
11029 0.873322606086731
11030 0.8733398914337158
11031 0.8733571767807007
11032 0.8733744621276855
11033 0.8733917474746704
11034 0.8734089732170105
11035 0.8734261989593506
11036 0.8734434247016907
11037 0.8734606504440308
11038 0.8734778761863708
11039 0.8734951019287109
11040 0.873512327671051
11041 0.8735295534133911
11042 0.8735467791557312
11043 0.8735640048980713
11044 0.8735812306404114
11045 0.8735984563827515
11046 0.8736156821250916
11047 0.8736329078674316
11048 0.8736501336097717
11049 0.8736673593521118
11050 0.8736845850944519
11051 0.873701810836792
11052 0.8737190365791321
11053 0.8737362623214722
11054 0.8737534880638123
11055 0.8737707138061523
11056 0.8737879395484924
11057 0.8738051652908325
11058 0.8738223910331726
11059 0.8738396167755127
11060 0.8738568425178528
11061 0.8738740682601929
11062 0.873891294002533
11063 0.873908519744873
11064 0.8739257454872131
11065 0.8739429712295532
11066 0.8739601969718933
11067 0.8739774227142334
11068 0.8739946484565735
11069 0.8740118741989136
11070 0.8740290999412537
11071 0.8740463256835938
11072 0.8740635514259338
11073 0.8740807771682739
11074 0.874098002910614
11075 0.8741152286529541
11076 0.8741323947906494
11077 0.8741495609283447
11078 0.87416672706604
11079 0.8741838932037354
11080 0.8742010593414307
11081 0.874218225479126
11082 0.8742353916168213
11083 0.8742525577545166
11084 0.8742697238922119
11085 0.8742868900299072
11086 0.8743040561676025
11087 0.8743212223052979
11088 0.8743383884429932
11089 0.8743555545806885
11090 0.8743727207183838
11091 0.8743898868560791
11092 0.8744070529937744
11093 0.8744242191314697
11094 0.874441385269165
11095 0.8744585514068604
11096 0.8744757175445557
11097 0.874492883682251
11098 0.8745100498199463
11099 0.8745272159576416
11100 0.8745443820953369
11101 0.8745615482330322
11102 0.8745787143707275
11103 0.8745958805084229
11104 0.8746130466461182
11105 0.8746302127838135
11106 0.8746473789215088
11107 0.8746644854545593
11108 0.8746815919876099
11109 0.8746986985206604
11110 0.8747158050537109
11111 0.8747329115867615
11112 0.874750018119812
11113 0.8747671246528625
11114 0.8747842311859131
11115 0.8748013377189636
11116 0.8748184442520142
11117 0.8748355507850647
11118 0.8748526573181152
11119 0.8748697638511658
11120 0.8748868703842163
11121 0.8749039769172668
11122 0.8749210834503174
11123 0.8749381899833679
11124 0.8749552965164185
11125 0.874972403049469
11126 0.8749895095825195
11127 0.8750066161155701
11128 0.8750237226486206
11129 0.8750408291816711
11130 0.8750579357147217
11131 0.8750750422477722
11132 0.8750921487808228
11133 0.8751092553138733
11134 0.8751263618469238
11135 0.8751434087753296
11136 0.8751604557037354
11137 0.8751775026321411
11138 0.8751945495605469
11139 0.8752115964889526
11140 0.8752286434173584
11141 0.8752456903457642
11142 0.8752627372741699
11143 0.8752797842025757
11144 0.8752968311309814
11145 0.8753138780593872
11146 0.875330924987793
11147 0.8753479719161987
11148 0.8753650188446045
11149 0.8753820657730103
11150 0.875399112701416
11151 0.8754161596298218
11152 0.8754332065582275
11153 0.8754502534866333
11154 0.8754673004150391
11155 0.8754843473434448
11156 0.8755013942718506
11157 0.8755184412002563
11158 0.8755354881286621
11159 0.8755525350570679
11160 0.8755695819854736
11161 0.8755866289138794
11162 0.8756036758422852
11163 0.8756207227706909
11164 0.8756377696990967
11165 0.8756548166275024
11166 0.8756718635559082
11167 0.875688910484314
11168 0.8757059574127197
11169 0.8757230043411255
11170 0.8757400512695312
11171 0.875757098197937
11172 0.8757741451263428
11173 0.8757911920547485
11174 0.8758082389831543
11175 0.8758252859115601
11176 0.8758423328399658
11177 0.8758593797683716
11178 0.8758764266967773
11179 0.8758934736251831
11180 0.8759105205535889
11181 0.8759275674819946
11182 0.8759446144104004
11183 0.8759616613388062
11184 0.8759787082672119
11185 0.8759957551956177
11186 0.8760128021240234
11187 0.8760298490524292
11188 0.876046895980835
11189 0.876063883304596
11190 0.8760808706283569
11191 0.8760978579521179
11192 0.8761148452758789
11193 0.8761318325996399
11194 0.8761488199234009
11195 0.8761658072471619
11196 0.8761827945709229
11197 0.8761997818946838
11198 0.8762167692184448
11199 0.8762337565422058
11200 0.8762507438659668
11201 0.8762677311897278
11202 0.8762847185134888
11203 0.8763017058372498
11204 0.8763186931610107
11205 0.8763356804847717
11206 0.8763526678085327
11207 0.8763696551322937
11208 0.8763866424560547
11209 0.8764036297798157
11210 0.8764206171035767
11211 0.8764376044273376
11212 0.8764545917510986
11213 0.8764715790748596
11214 0.8764885663986206
11215 0.8765055537223816
11216 0.8765225410461426
11217 0.8765395283699036
11218 0.8765565156936646
11219 0.8765735030174255
11220 0.8765904903411865
11221 0.8766074180603027
11222 0.876624345779419
11223 0.8766412734985352
11224 0.8766582012176514
11225 0.8766751289367676
11226 0.8766920566558838
11227 0.876708984375
11228 0.8767259120941162
11229 0.8767428398132324
11230 0.8767597675323486
11231 0.8767766952514648
11232 0.876793622970581
11233 0.8768105506896973
11234 0.8768274784088135
11235 0.8768444061279297
11236 0.8768613338470459
11237 0.8768782615661621
11238 0.8768951892852783
11239 0.8769121170043945
11240 0.8769290447235107
11241 0.876945972442627
11242 0.8769629001617432
11243 0.8769798278808594
11244 0.8769967555999756
11245 0.8770136833190918
11246 0.877030611038208
11247 0.8770475387573242
11248 0.8770644664764404
11249 0.8770813941955566
11250 0.8770983219146729
11251 0.8771152496337891
11252 0.8771321773529053
11253 0.8771491050720215
11254 0.8771660327911377
11255 0.8771829605102539
11256 0.8771998882293701
11257 0.8772168159484863
11258 0.8772337436676025
11259 0.8772506713867188
11260 0.877267599105835
11261 0.8772845268249512
11262 0.8773014545440674
11263 0.8773183822631836
11264 0.8773353099822998
11265 0.8773521780967712
11266 0.8773690462112427
11267 0.8773859143257141
11268 0.8774027824401855
11269 0.877419650554657
11270 0.8774365186691284
11271 0.8774533867835999
11272 0.8774702548980713
11273 0.8774871230125427
11274 0.8775039911270142
11275 0.8775208592414856
11276 0.877537727355957
11277 0.8775545954704285
11278 0.8775714635848999
11279 0.8775883316993713
11280 0.8776051998138428
11281 0.8776220679283142
11282 0.8776389360427856
11283 0.8776558041572571
11284 0.8776726722717285
11285 0.8776895403862
11286 0.8777064085006714
11287 0.8777232766151428
11288 0.8777401447296143
11289 0.8777570128440857
11290 0.8777738809585571
11291 0.8777907490730286
11292 0.8778076171875
11293 0.8778244853019714
11294 0.8778413534164429
11295 0.8778582215309143
11296 0.8778750896453857
11297 0.8778919577598572
11298 0.8779088258743286
11299 0.8779256939888
11300 0.8779425621032715
11301 0.8779594302177429
11302 0.8779762983322144
11303 0.8779931664466858
11304 0.8780100345611572
11305 0.8780269026756287
11306 0.8780437707901001
11307 0.8780605792999268
11308 0.8780773878097534
11309 0.8780941963195801
11310 0.8781110048294067
11311 0.8781278133392334
11312 0.8781446218490601
11313 0.8781614303588867
11314 0.8781782388687134
11315 0.87819504737854
11316 0.8782118558883667
11317 0.8782286643981934
11318 0.87824547290802
11319 0.8782622814178467
11320 0.8782790899276733
11321 0.8782958984375
11322 0.8783127069473267
11323 0.8783295154571533
11324 0.87834632396698
11325 0.8783631324768066
11326 0.8783799409866333
11327 0.87839674949646
11328 0.8784135580062866
11329 0.8784303665161133
11330 0.8784471750259399
11331 0.8784639835357666
11332 0.8784807920455933
11333 0.8784976005554199
11334 0.8785144090652466
11335 0.8785312175750732
11336 0.8785480260848999
11337 0.8785648345947266
11338 0.8785816431045532
11339 0.8785984516143799
11340 0.8786152601242065
11341 0.8786320686340332
11342 0.8786488771438599
11343 0.8786656856536865
11344 0.8786824941635132
11345 0.8786993026733398
11346 0.8787161111831665
11347 0.8787328600883484
11348 0.8787496089935303
11349 0.8787663578987122
11350 0.878783106803894
11351 0.8787998557090759
11352 0.8788166046142578
11353 0.8788333535194397
11354 0.8788501024246216
11355 0.8788668513298035
11356 0.8788836002349854
11357 0.8789003491401672
11358 0.8789170980453491
11359 0.878933846950531
11360 0.8789505958557129
11361 0.8789673447608948
11362 0.8789840936660767
11363 0.8790008425712585
11364 0.8790175914764404
11365 0.8790343403816223
11366 0.8790510892868042
11367 0.8790678381919861
11368 0.879084587097168
11369 0.8791013360023499
11370 0.8791180849075317
11371 0.8791348338127136
11372 0.8791515827178955
11373 0.8791683316230774
11374 0.8791850805282593
11375 0.8792018294334412
11376 0.879218578338623
11377 0.8792353272438049
11378 0.879252016544342
11379 0.8792687058448792
11380 0.8792853951454163
11381 0.8793020844459534
11382 0.8793187737464905
11383 0.8793354630470276
11384 0.8793521523475647
11385 0.8793688416481018
11386 0.8793855309486389
11387 0.879402220249176
11388 0.8794189095497131
11389 0.8794355988502502
11390 0.8794522881507874
11391 0.8794689774513245
11392 0.8794856667518616
11393 0.8795023560523987
11394 0.8795190453529358
11395 0.8795357346534729
11396 0.87955242395401
11397 0.8795691132545471
11398 0.8795858025550842
11399 0.8796024918556213
11400 0.8796191811561584
11401 0.8796358704566956
11402 0.8796525597572327
11403 0.8796692490577698
11404 0.8796859383583069
11405 0.879702627658844
11406 0.8797193169593811
11407 0.8797360062599182
11408 0.8797526955604553
11409 0.8797693848609924
11410 0.8797860145568848
11411 0.8798026442527771
11412 0.8798192739486694
11413 0.8798359036445618
11414 0.8798525333404541
11415 0.8798691630363464
11416 0.8798857927322388
11417 0.8799024224281311
11418 0.8799190521240234
11419 0.8799356818199158
11420 0.8799523115158081
11421 0.8799689412117004
11422 0.8799855709075928
11423 0.8800022006034851
11424 0.8800188302993774
11425 0.8800354599952698
11426 0.8800520896911621
11427 0.8800687193870544
11428 0.8800853490829468
11429 0.8801019787788391
11430 0.8801186084747314
11431 0.8801352381706238
11432 0.8801518678665161
11433 0.8801684975624084
11434 0.8801851272583008
11435 0.8802017569541931
11436 0.8802183866500854
11437 0.8802350163459778
11438 0.8802516460418701
11439 0.8802682757377625
11440 0.8802849054336548
11441 0.8803015351295471
11442 0.8803181648254395
11443 0.8803347945213318
11444 0.8803514242172241
11445 0.8803680539131165
11446 0.880384624004364
11447 0.8804011940956116
11448 0.8804177641868591
11449 0.8804343342781067
11450 0.8804509043693542
11451 0.8804674744606018
11452 0.8804840445518494
11453 0.8805006146430969
11454 0.8805171847343445
11455 0.880533754825592
11456 0.8805503249168396
11457 0.8805668950080872
11458 0.8805834650993347
11459 0.8806000351905823
11460 0.8806166052818298
11461 0.8806331753730774
11462 0.880649745464325
11463 0.8806663155555725
11464 0.8806828856468201
11465 0.8806994557380676
11466 0.8807160258293152
11467 0.8807325959205627
11468 0.8807491660118103
11469 0.8807657361030579
11470 0.8807823061943054
11471 0.880798876285553
11472 0.8808154463768005
11473 0.8808320164680481
11474 0.8808485865592957
11475 0.8808651566505432
11476 0.8808817267417908
11477 0.8808982968330383
11478 0.8809148669242859
11479 0.8809314370155334
11480 0.880948007106781
11481 0.8809645771980286
11482 0.8809811472892761
11483 0.8809977173805237
11484 0.8810142874717712
11485 0.8810308575630188
11486 0.8810474276542664
11487 0.8810639977455139
11488 0.8810805678367615
11489 0.881097137928009
11490 0.8811136484146118
11491 0.8811301589012146
11492 0.8811466693878174
11493 0.8811631798744202
11494 0.881179690361023
11495 0.8811962008476257
11496 0.8812127113342285
11497 0.8812292218208313
11498 0.8812457323074341
11499 0.8812622427940369
11500 0.8812787532806396
11501 0.8812952637672424
11502 0.8813117742538452
11503 0.881328284740448
11504 0.8813447952270508
11505 0.8813613057136536
11506 0.8813778162002563
11507 0.8813943266868591
11508 0.8814108371734619
11509 0.8814273476600647
11510 0.8814438581466675
11511 0.8814603686332703
11512 0.881476879119873
11513 0.8814933896064758
11514 0.8815099000930786
11515 0.8815264105796814
11516 0.8815429210662842
11517 0.881559431552887
11518 0.8815759420394897
11519 0.8815924525260925
11520 0.8816089630126953
11521 0.8816254138946533
11522 0.8816418647766113
11523 0.8816583156585693
11524 0.8816747665405273
11525 0.8816912174224854
11526 0.8817076683044434
11527 0.8817241191864014
11528 0.8817405700683594
11529 0.8817570209503174
11530 0.8817734718322754
11531 0.8817899227142334
11532 0.8818063735961914
11533 0.8818228244781494
11534 0.8818392753601074
11535 0.8818557262420654
11536 0.8818721771240234
11537 0.8818886280059814
11538 0.8819050788879395
11539 0.8819215297698975
11540 0.8819379806518555
11541 0.8819544315338135
11542 0.8819708824157715
11543 0.8819873332977295
11544 0.8820037841796875
11545 0.8820202350616455
11546 0.8820366859436035
11547 0.8820531368255615
11548 0.8820695877075195
11549 0.8820860385894775
11550 0.8821024894714355
11551 0.8821189403533936
11552 0.8821353912353516
11553 0.8821518421173096
11554 0.8821682929992676
11555 0.8821847438812256
11556 0.8822011947631836
11557 0.8822176456451416
11558 0.8822340965270996
11559 0.8822505474090576
11560 0.8822669982910156
11561 0.8822834491729736
11562 0.8822999000549316
11563 0.8823163509368896
11564 0.8823328018188477
11565 0.8823492527008057
11566 0.8823657035827637
11567 0.8823821544647217
11568 0.8823986053466797
11569 0.8824150562286377
11570 0.8824315071105957
11571 0.8824479579925537
11572 0.8824644088745117
11573 0.8824808597564697
11574 0.8824973106384277
11575 0.8825137615203857
11576 0.8825302124023438
11577 0.8825466632843018
11578 0.8825631141662598
11579 0.8825795650482178
11580 0.8825960159301758
11581 0.882612407207489
11582 0.8826287984848022
11583 0.8826451897621155
11584 0.8826615810394287
11585 0.8826779723167419
11586 0.8826943635940552
11587 0.8827107548713684
11588 0.8827271461486816
11589 0.8827435374259949
11590 0.8827599287033081
11591 0.8827763199806213
11592 0.8827927112579346
11593 0.8828091025352478
11594 0.882825493812561
11595 0.8828418850898743
11596 0.8828582763671875
11597 0.8828746676445007
11598 0.882891058921814
11599 0.8829074501991272
11600 0.8829238414764404
11601 0.8829402327537537
11602 0.8829566240310669
11603 0.8829730153083801
11604 0.8829894065856934
11605 0.8830057978630066
11606 0.8830221891403198
11607 0.8830385804176331
11608 0.8830549716949463
11609 0.8830713629722595
11610 0.8830877542495728
11611 0.883104145526886
11612 0.8831205368041992
11613 0.8831369280815125
11614 0.8831533193588257
11615 0.8831697106361389
11616 0.8831861019134521
11617 0.8832024931907654
11618 0.8832188844680786
11619 0.8832352757453918
11620 0.8832516670227051
11621 0.8832680583000183
11622 0.8832844495773315
11623 0.8833008408546448
11624 0.883317232131958
11625 0.8833336234092712
11626 0.8833500146865845
11627 0.8833664059638977
11628 0.8833827972412109
11629 0.8833991885185242
11630 0.8834155797958374
11631 0.8834319710731506
11632 0.8834483623504639
11633 0.8834647536277771
11634 0.8834811449050903
11635 0.8834975361824036
11636 0.883513867855072
11637 0.8835301995277405
11638 0.8835465312004089
11639 0.8835628628730774
11640 0.8835791945457458
11641 0.8835955262184143
11642 0.8836118578910828
11643 0.8836281895637512
11644 0.8836445212364197
11645 0.8836608529090881
11646 0.8836771845817566
11647 0.883693516254425
11648 0.8837098479270935
11649 0.883726179599762
11650 0.8837425112724304
11651 0.8837588429450989
11652 0.8837751746177673
11653 0.8837915062904358
11654 0.8838078379631042
11655 0.8838241696357727
11656 0.8838405013084412
11657 0.8838568329811096
11658 0.8838731646537781
11659 0.8838894963264465
11660 0.883905827999115
11661 0.8839221596717834
11662 0.8839384913444519
11663 0.8839548230171204
11664 0.8839711546897888
11665 0.8839874863624573
11666 0.8840038180351257
11667 0.8840201497077942
11668 0.8840364813804626
11669 0.8840528130531311
11670 0.8840691447257996
11671 0.884085476398468
11672 0.8841018080711365
11673 0.8841181397438049
11674 0.8841344714164734
11675 0.8841508030891418
11676 0.8841671347618103
11677 0.8841834664344788
11678 0.8841997981071472
11679 0.8842161297798157
11680 0.8842324614524841
11681 0.8842487931251526
11682 0.884265124797821
11683 0.8842814564704895
11684 0.884297788143158
11685 0.8843141198158264
11686 0.8843304514884949
11687 0.8843467831611633
11688 0.8843631148338318
11689 0.8843793869018555
11690 0.8843956589698792
11691 0.8844119310379028
11692 0.8844282031059265
11693 0.8844444751739502
11694 0.8844607472419739
11695 0.8844770193099976
11696 0.8844932913780212
11697 0.8845095634460449
11698 0.8845258355140686
11699 0.8845421075820923
11700 0.884558379650116
11701 0.8845746517181396
11702 0.8845909237861633
11703 0.884607195854187
11704 0.8846234679222107
11705 0.8846397399902344
11706 0.8846560120582581
11707 0.8846722841262817
11708 0.8846885561943054
11709 0.8847048282623291
11710 0.8847211003303528
11711 0.8847373723983765
11712 0.8847536444664001
11713 0.8847699165344238
11714 0.8847861886024475
11715 0.8848024606704712
11716 0.8848186731338501
11717 0.884834885597229
11718 0.8848510980606079
11719 0.8848673105239868
11720 0.8848835229873657
11721 0.8848997354507446
11722 0.8849159479141235
11723 0.8849321603775024
11724 0.8849483728408813
11725 0.8849645853042603
11726 0.8849807977676392
11727 0.8849970102310181
11728 0.885013222694397
11729 0.8850294351577759
11730 0.8850456476211548
11731 0.8850618600845337
11732 0.8850780725479126
11733 0.8850942850112915
11734 0.8851104974746704
11735 0.8851267099380493
11736 0.8851429224014282
11737 0.8851591348648071
11738 0.885175347328186
11739 0.8851915597915649
11740 0.8852077722549438
11741 0.8852239847183228
11742 0.8852401971817017
11743 0.8852564096450806
11744 0.8852726221084595
11745 0.8852888345718384
11746 0.8853050470352173
11747 0.8853212594985962
11748 0.8853374719619751
11749 0.885353684425354
11750 0.8853698968887329
11751 0.8853861093521118
11752 0.8854023218154907
11753 0.8854185342788696
11754 0.8854347467422485
11755 0.8854509592056274
11756 0.8854671716690063
11757 0.8854833841323853
11758 0.8854995965957642
11759 0.8855158090591431
11760 0.885532021522522
11761 0.8855482339859009
11762 0.885564386844635
11763 0.8855805397033691
11764 0.8855966925621033
11765 0.8856128454208374
11766 0.8856289982795715
11767 0.8856451511383057
11768 0.8856613039970398
11769 0.8856774568557739
11770 0.8856936097145081
11771 0.8857097625732422
11772 0.8857259154319763
11773 0.8857420682907104
11774 0.8857582211494446
11775 0.8857743740081787
11776 0.8857905268669128
11777 0.885806679725647
11778 0.8858228325843811
11779 0.8858389854431152
11780 0.8858551383018494
11781 0.8858712911605835
11782 0.8858874440193176
11783 0.8859035968780518
11784 0.8859197497367859
11785 0.88593590259552
11786 0.8859520554542542
11787 0.8859682083129883
11788 0.8859843611717224
11789 0.8860005140304565
11790 0.8860166668891907
11791 0.8860328197479248
11792 0.8860489726066589
11793 0.8860651254653931
11794 0.8860812783241272
11795 0.8860974311828613
11796 0.8861135840415955
11797 0.8861297369003296
11798 0.8861458897590637
11799 0.8861620426177979
11800 0.886178195476532
11801 0.8861943483352661
11802 0.8862104415893555
11803 0.8862265348434448
11804 0.8862426280975342
11805 0.8862587213516235
11806 0.8862748146057129
11807 0.8862909078598022
11808 0.8863070011138916
11809 0.886323094367981
11810 0.8863391876220703
11811 0.8863552808761597
11812 0.886371374130249
11813 0.8863874673843384
11814 0.8864035606384277
11815 0.8864196538925171
11816 0.8864357471466064
11817 0.8864518404006958
11818 0.8864679336547852
11819 0.8864840269088745
11820 0.8865001201629639
11821 0.8865162134170532
11822 0.8865323066711426
11823 0.8865483999252319
11824 0.8865644931793213
11825 0.8865805864334106
11826 0.8865966796875
11827 0.8866127729415894
11828 0.8866288661956787
11829 0.8866449594497681
11830 0.8866610527038574
11831 0.8866771459579468
11832 0.8866932392120361
11833 0.8867093324661255
11834 0.8867254257202148
11835 0.8867415189743042
11836 0.8867576122283936
11837 0.8867737054824829
11838 0.8867897987365723
11839 0.8868058919906616
11840 0.886821985244751
11841 0.8868380784988403
11842 0.8868541717529297
11843 0.886870265007019
11844 0.8868863582611084
11845 0.8869024515151978
11846 0.8869185447692871
11847 0.8869346380233765
11848 0.8869507312774658
11849 0.8869668245315552
11850 0.8869829177856445
11851 0.8869990110397339
11852 0.8870151042938232
11853 0.8870311379432678
11854 0.8870471715927124
11855 0.887063205242157
11856 0.8870792388916016
11857 0.8870952725410461
11858 0.8871113061904907
11859 0.8871273398399353
11860 0.8871433734893799
11861 0.8871594071388245
11862 0.887175440788269
11863 0.8871914744377136
11864 0.8872075080871582
11865 0.8872235417366028
11866 0.8872395753860474
11867 0.8872556090354919
11868 0.8872716426849365
11869 0.8872876763343811
11870 0.8873037099838257
11871 0.8873197436332703
11872 0.8873357772827148
11873 0.8873518109321594
11874 0.887367844581604
11875 0.8873838782310486
11876 0.8873999118804932
11877 0.8874159455299377
11878 0.8874319791793823
11879 0.8874480128288269
11880 0.8874640464782715
11881 0.8874800801277161
11882 0.8874961137771606
11883 0.8875121474266052
11884 0.8875281810760498
11885 0.8875442147254944
11886 0.887560248374939
11887 0.8875762820243835
11888 0.8875923156738281
11889 0.8876083493232727
11890 0.8876243829727173
11891 0.8876404166221619
11892 0.8876564502716064
11893 0.887672483921051
11894 0.8876885175704956
11895 0.8877045512199402
11896 0.8877205848693848
11897 0.8877366185188293
11898 0.8877525925636292
11899 0.887768566608429
11900 0.8877845406532288
11901 0.8878005146980286
11902 0.8878164887428284
11903 0.8878324627876282
11904 0.887848436832428
11905 0.8878644108772278
11906 0.8878803849220276
11907 0.8878963589668274
11908 0.8879123330116272
11909 0.887928307056427
11910 0.8879442811012268
11911 0.8879602551460266
11912 0.8879762291908264
11913 0.8879922032356262
11914 0.888008177280426
11915 0.8880241513252258
11916 0.8880401253700256
11917 0.8880560994148254
11918 0.8880720734596252
11919 0.888088047504425
11920 0.8881040215492249
11921 0.8881199955940247
11922 0.8881359696388245
11923 0.8881519436836243
11924 0.8881679177284241
11925 0.8881838917732239
11926 0.8881998658180237
11927 0.8882158398628235
11928 0.8882318139076233
11929 0.8882477283477783
11930 0.8882636427879333
11931 0.8882795572280884
11932 0.8882954716682434
11933 0.8883113861083984
11934 0.8883273005485535
11935 0.8883432149887085
11936 0.8883591294288635
11937 0.8883750438690186
11938 0.8883909583091736
11939 0.8884068727493286
11940 0.8884227871894836
11941 0.8884387016296387
11942 0.8884546160697937
11943 0.8884705305099487
11944 0.8884864449501038
11945 0.8885023593902588
11946 0.8885182738304138
11947 0.8885341882705688
11948 0.8885501027107239
11949 0.8885660171508789
11950 0.8885819315910339
11951 0.888597846031189
11952 0.888613760471344
11953 0.888629674911499
11954 0.888645589351654
11955 0.8886615037918091
11956 0.8886774182319641
11957 0.8886933326721191
11958 0.8887092471122742
11959 0.8887251615524292
11960 0.8887410759925842
11961 0.8887569904327393
11962 0.8887729048728943
11963 0.8887888193130493
11964 0.8888047337532043
11965 0.8888206481933594
11966 0.8888365626335144
11967 0.8888524770736694
11968 0.8888683915138245
11969 0.8888843059539795
11970 0.8889002203941345
11971 0.8889161348342896
11972 0.8889320492744446
11973 0.8889479637145996
11974 0.8889638781547546
11975 0.8889797925949097
11976 0.8889957070350647
11977 0.8890116214752197
11978 0.8890275359153748
11979 0.8890434503555298
11980 0.8890593647956848
11981 0.8890752792358398
11982 0.8890911936759949
11983 0.8891071081161499
11984 0.8891230225563049
11985 0.88913893699646
11986 0.889154851436615
11987 0.88917076587677
11988 0.889186680316925
11989 0.8892025351524353
11990 0.8892183899879456
11991 0.8892342448234558
11992 0.8892500996589661
11993 0.8892659544944763
11994 0.8892818093299866
11995 0.8892976641654968
11996 0.8893135190010071
11997 0.8893293738365173
11998 0.8893452286720276
11999 0.8893610835075378
12000 0.8893769383430481
12001 0.8893927931785583
12002 0.8894086480140686
12003 0.8894245028495789
12004 0.8894403576850891
12005 0.8894562125205994
12006 0.8894720673561096
12007 0.8894879221916199
12008 0.8895037770271301
12009 0.8895196318626404
12010 0.8895354866981506
12011 0.8895513415336609
12012 0.8895671963691711
12013 0.8895830512046814
12014 0.8895989060401917
12015 0.8896147608757019
12016 0.8896306157112122
12017 0.8896464705467224
12018 0.8896623253822327
12019 0.8896781802177429
12020 0.8896940350532532
12021 0.8897098898887634
12022 0.8897257447242737
12023 0.8897415995597839
12024 0.8897574543952942
12025 0.8897733092308044
12026 0.8897891640663147
12027 0.889805018901825
12028 0.8898208737373352
12029 0.8898367285728455
12030 0.8898525834083557
12031 0.889868438243866
12032 0.8898842930793762
12033 0.8899001479148865
12034 0.889915943145752
12035 0.8899317383766174
12036 0.8899475336074829
12037 0.8899633288383484
12038 0.8899791240692139
12039 0.8899949193000793
12040 0.8900107145309448
12041 0.8900265097618103
12042 0.8900423049926758
12043 0.8900581002235413
12044 0.8900738954544067
12045 0.8900896906852722
12046 0.8901054859161377
12047 0.8901212811470032
12048 0.8901370763778687
12049 0.8901528716087341
12050 0.8901686668395996
12051 0.8901844620704651
12052 0.8902002573013306
12053 0.890216052532196
12054 0.8902318477630615
12055 0.890247642993927
12056 0.8902634382247925
12057 0.890279233455658
12058 0.8902950286865234
12059 0.8903108239173889
12060 0.8903266191482544
12061 0.8903424143791199
12062 0.8903582096099854
12063 0.8903740048408508
12064 0.8903898000717163
12065 0.8904055953025818
12066 0.8904213905334473
12067 0.8904371857643127
12068 0.8904529809951782
12069 0.8904687762260437
12070 0.8904845714569092
12071 0.8905003666877747
12072 0.8905161619186401
12073 0.8905319571495056
12074 0.8905476927757263
12075 0.890563428401947
12076 0.8905791640281677
12077 0.8905948996543884
12078 0.8906106352806091
12079 0.8906263709068298
12080 0.8906421065330505
12081 0.8906578421592712
12082 0.8906735777854919
12083 0.8906893134117126
12084 0.8907050490379333
12085 0.890720784664154
12086 0.8907365202903748
12087 0.8907522559165955
12088 0.8907679915428162
12089 0.8907837271690369
12090 0.8907994627952576
12091 0.8908151984214783
12092 0.890830934047699
12093 0.8908466696739197
12094 0.8908624053001404
12095 0.8908781409263611
12096 0.8908938765525818
12097 0.8909096121788025
12098 0.8909253478050232
12099 0.8909410834312439
12100 0.8909568190574646
12101 0.8909725546836853
12102 0.890988290309906
12103 0.8910040259361267
12104 0.8910197615623474
12105 0.8910354971885681
12106 0.8910512328147888
12107 0.8910669684410095
12108 0.8910827040672302
12109 0.8910983800888062
12110 0.8911140561103821
12111 0.891129732131958
12112 0.8911454081535339
12113 0.8911610841751099
12114 0.8911767601966858
12115 0.8911924362182617
12116 0.8912081122398376
12117 0.8912237882614136
12118 0.8912394642829895
12119 0.8912551403045654
12120 0.8912708163261414
12121 0.8912864923477173
12122 0.8913021683692932
12123 0.8913178443908691
12124 0.8913335204124451
12125 0.891349196434021
12126 0.8913648724555969
12127 0.8913805484771729
12128 0.8913962244987488
12129 0.8914119005203247
12130 0.8914275765419006
12131 0.8914432525634766
12132 0.8914589285850525
12133 0.8914746046066284
12134 0.8914902806282043
12135 0.8915059566497803
12136 0.8915216326713562
12137 0.8915373086929321
12138 0.8915529847145081
12139 0.891568660736084
12140 0.8915843367576599
12141 0.8916000127792358
12142 0.8916156888008118
12143 0.8916313648223877
12144 0.8916470408439636
12145 0.8916627168655396
12146 0.8916783928871155
12147 0.8916940689086914
12148 0.8917097449302673
12149 0.8917254209518433
12150 0.8917410969734192
12151 0.8917567729949951
12152 0.891772449016571
12153 0.891788125038147
12154 0.8918038010597229
12155 0.8918194770812988
12156 0.8918351531028748
12157 0.8918508291244507
12158 0.8918665051460266
12159 0.8918821811676025
12160 0.8918978571891785
12161 0.8919135332107544
12162 0.8919292092323303
12163 0.8919448852539062
12164 0.8919605612754822
12165 0.8919761776924133
12166 0.8919917941093445
12167 0.8920074105262756
12168 0.8920230269432068
12169 0.8920386433601379
12170 0.8920542597770691
12171 0.8920698761940002
12172 0.8920854926109314
12173 0.8921011090278625
12174 0.8921167254447937
12175 0.8921323418617249
12176 0.892147958278656
12177 0.8921635746955872
12178 0.8921791911125183
12179 0.8921948075294495
12180 0.8922104239463806
12181 0.8922260403633118
12182 0.8922416567802429
12183 0.8922572731971741
12184 0.8922728896141052
12185 0.8922885060310364
12186 0.8923041224479675
12187 0.8923197388648987
12188 0.8923353552818298
12189 0.892350971698761
12190 0.8923665881156921
12191 0.8923822045326233
12192 0.8923978209495544
12193 0.8924134373664856
12194 0.8924290537834167
12195 0.8924446702003479
12196 0.892460286617279
12197 0.8924759030342102
12198 0.8924915194511414
12199 0.8925071358680725
12200 0.8925227522850037
12201 0.8925383687019348
12202 0.892553985118866
12203 0.8925696015357971
12204 0.8925852179527283
12205 0.8926008343696594
12206 0.8926164507865906
12207 0.8926320672035217
12208 0.8926476836204529
12209 0.892663300037384
12210 0.8926788568496704
12211 0.8926944136619568
12212 0.8927099704742432
12213 0.8927255272865295
12214 0.8927410840988159
12215 0.8927566409111023
12216 0.8927721977233887
12217 0.892787754535675
12218 0.8928033113479614
12219 0.8928188681602478
12220 0.8928344249725342
12221 0.8928499817848206
12222 0.8928655385971069
12223 0.8928810954093933
12224 0.8928966522216797
12225 0.8929122090339661
12226 0.8929277658462524
12227 0.8929433226585388
12228 0.8929588794708252
12229 0.8929744362831116
12230 0.892989993095398
12231 0.8930055499076843
12232 0.8930211067199707
12233 0.8930366635322571
12234 0.8930522203445435
12235 0.8930677771568298
12236 0.8930833339691162
12237 0.8930988907814026
12238 0.893114447593689
12239 0.8931300044059753
12240 0.8931455612182617
12241 0.8931611180305481
12242 0.8931766748428345
12243 0.8931922316551208
12244 0.8932077884674072
12245 0.8932233452796936
12246 0.89323890209198
12247 0.8932544589042664
12248 0.8932700157165527
12249 0.8932855725288391
12250 0.8933011293411255
12251 0.8933166861534119
12252 0.8933322429656982
12253 0.8933477997779846
12254 0.893363356590271
12255 0.8933789134025574
12256 0.8933944702148438
12257 0.8934100270271301
12258 0.8934255838394165
12259 0.8934411406517029
12260 0.8934566378593445
12261 0.8934721350669861
12262 0.8934876322746277
12263 0.8935031294822693
12264 0.8935186266899109
12265 0.8935341238975525
12266 0.8935496211051941
12267 0.8935651183128357
12268 0.8935806155204773
12269 0.8935961127281189
12270 0.8936116099357605
12271 0.8936271071434021
12272 0.8936426043510437
12273 0.8936581015586853
12274 0.8936735987663269
12275 0.8936890959739685
12276 0.8937045931816101
12277 0.8937200903892517
12278 0.8937355875968933
12279 0.8937510848045349
12280 0.8937665820121765
12281 0.8937820792198181
12282 0.8937975764274597
12283 0.8938130736351013
12284 0.8938285708427429
12285 0.8938440680503845
12286 0.8938595652580261
12287 0.8938750624656677
12288 0.8938905596733093
12289 0.8939060568809509
12290 0.8939215540885925
12291 0.8939370512962341
12292 0.8939525485038757
12293 0.8939680457115173
12294 0.8939835429191589
12295 0.8939990401268005
12296 0.8940145373344421
12297 0.8940300345420837
12298 0.8940455317497253
12299 0.8940610289573669
12300 0.8940765261650085
12301 0.8940920233726501
12302 0.8941075205802917
12303 0.8941230177879333
12304 0.894138514995575
12305 0.8941540122032166
12306 0.8941694498062134
12307 0.8941848874092102
12308 0.894200325012207
12309 0.8942157626152039
12310 0.8942312002182007
12311 0.8942466378211975
12312 0.8942620754241943
12313 0.8942775130271912
12314 0.894292950630188
12315 0.8943083882331848
12316 0.8943238258361816
12317 0.8943392634391785
12318 0.8943547010421753
12319 0.8943701386451721
12320 0.894385576248169
12321 0.8944010138511658
12322 0.8944164514541626
12323 0.8944318890571594
12324 0.8944473266601562
12325 0.8944627642631531
12326 0.8944782018661499
12327 0.8944936394691467
12328 0.8945090770721436
12329 0.8945245146751404
12330 0.8945399522781372
12331 0.894555389881134
12332 0.8945708274841309
12333 0.8945862650871277
12334 0.8946017026901245
12335 0.8946171402931213
12336 0.8946325778961182
12337 0.894648015499115
12338 0.8946634531021118
12339 0.8946788907051086
12340 0.8946943283081055
12341 0.8947097659111023
12342 0.8947252035140991
12343 0.894740641117096
12344 0.8947560787200928
12345 0.8947715163230896
12346 0.8947869539260864
12347 0.8948023915290833
12348 0.8948178291320801
12349 0.8948332667350769
12350 0.8948487043380737
12351 0.8948641419410706
12352 0.8948795795440674
12353 0.8948950171470642
12354 0.8949103951454163
12355 0.8949257731437683
12356 0.8949411511421204
12357 0.8949565291404724
12358 0.8949719071388245
12359 0.8949872851371765
12360 0.8950026631355286
12361 0.8950180411338806
12362 0.8950334191322327
12363 0.8950487971305847
12364 0.8950641751289368
12365 0.8950795531272888
12366 0.8950949311256409
12367 0.8951103091239929
12368 0.895125687122345
12369 0.895141065120697
12370 0.8951564431190491
12371 0.8951718211174011
12372 0.8951871991157532
12373 0.8952025771141052
12374 0.8952179551124573
12375 0.8952333331108093
12376 0.8952487111091614
12377 0.8952640891075134
12378 0.8952794671058655
12379 0.8952948451042175
12380 0.8953102231025696
12381 0.8953256011009216
12382 0.8953409790992737
12383 0.8953563570976257
12384 0.8953717350959778
12385 0.8953871130943298
12386 0.8954024910926819
12387 0.8954178094863892
12388 0.8954331278800964
12389 0.8954484462738037
12390 0.895463764667511
12391 0.8954790830612183
12392 0.8954944014549255
12393 0.8955097198486328
12394 0.8955250382423401
12395 0.8955403566360474
12396 0.8955556750297546
12397 0.8955709934234619
12398 0.8955863118171692
12399 0.8956016302108765
12400 0.8956169486045837
12401 0.895632266998291
12402 0.8956475853919983
12403 0.8956629037857056
12404 0.8956782221794128
12405 0.8956935405731201
12406 0.8957088589668274
12407 0.8957241773605347
12408 0.8957394957542419
12409 0.8957548141479492
12410 0.8957701325416565
12411 0.8957854509353638
12412 0.895800769329071
12413 0.8958160877227783
12414 0.8958314061164856
12415 0.8958467245101929
12416 0.8958620429039001
12417 0.8958773612976074
12418 0.8958926796913147
12419 0.895907998085022
12420 0.8959233164787292
12421 0.8959386348724365
12422 0.8959539532661438
12423 0.8959692716598511
12424 0.8959845900535583
12425 0.8959999084472656
12426 0.8960152268409729
12427 0.8960305452346802
12428 0.8960458636283875
12429 0.8960611820220947
12430 0.896076500415802
12431 0.8960918188095093
12432 0.8961071372032166
12433 0.8961224555969238
12434 0.8961377739906311
12435 0.8961530923843384
12436 0.8961684107780457
12437 0.8961837291717529
12438 0.8961990475654602
12439 0.8962143659591675
12440 0.8962296843528748
12441 0.896245002746582
12442 0.8962603211402893
12443 0.8962756395339966
12444 0.8962909579277039
12445 0.8963062763214111
12446 0.8963215947151184
12447 0.8963369131088257
12448 0.896352231502533
12449 0.8963675498962402
12450 0.8963828086853027
12451 0.8963980674743652
12452 0.8964133262634277
12453 0.8964285850524902
12454 0.8964438438415527
12455 0.8964591026306152
12456 0.8964743614196777
12457 0.8964896202087402
12458 0.8965048789978027
12459 0.8965201377868652
12460 0.8965353965759277
12461 0.8965506553649902
12462 0.8965659141540527
12463 0.8965811729431152
12464 0.8965964317321777
12465 0.8966116905212402
12466 0.8966269493103027
12467 0.8966422080993652
12468 0.8966574668884277
12469 0.8966727256774902
12470 0.8966879844665527
12471 0.8967032432556152
12472 0.8967185020446777
12473 0.8967337608337402
12474 0.8967490196228027
12475 0.8967642784118652
12476 0.8967795372009277
12477 0.8967947959899902
12478 0.8968100547790527
12479 0.8968253135681152
12480 0.8968405723571777
12481 0.8968558311462402
12482 0.8968710899353027
12483 0.8968863487243652
12484 0.8969016075134277
12485 0.8969168663024902
12486 0.8969321250915527
12487 0.8969473242759705
12488 0.8969625234603882
12489 0.8969777226448059
12490 0.8969929218292236
12491 0.8970081210136414
12492 0.8970233201980591
12493 0.8970385193824768
12494 0.8970537185668945
12495 0.8970689177513123
12496 0.89708411693573
12497 0.8970993161201477
12498 0.8971145153045654
12499 0.8971297144889832
12500 0.8971449136734009
12501 0.8971601128578186
12502 0.8971753120422363
12503 0.897190511226654
12504 0.8972057104110718
12505 0.8972209095954895
12506 0.8972361087799072
12507 0.897251307964325
12508 0.8972665071487427
12509 0.8972817063331604
12510 0.8972969055175781
12511 0.8973121047019958
12512 0.8973273038864136
12513 0.8973425030708313
12514 0.897357702255249
12515 0.8973729014396667
12516 0.8973881006240845
12517 0.8974032998085022
12518 0.8974184989929199
12519 0.8974336981773376
12520 0.8974488973617554
12521 0.8974640965461731
12522 0.8974792957305908
12523 0.8974944949150085
12524 0.8975096940994263
12525 0.897524893283844
12526 0.8975400924682617
12527 0.8975552916526794
12528 0.8975704908370972
12529 0.8975856900215149
12530 0.8976008892059326
12531 0.8976160883903503
12532 0.8976312875747681
12533 0.8976464867591858
12534 0.8976616859436035
12535 0.8976768851280212
12536 0.897692084312439
12537 0.8977072834968567
12538 0.8977224826812744
12539 0.8977376222610474
12540 0.8977527618408203
12541 0.8977679014205933
12542 0.8977830410003662
12543 0.8977981805801392
12544 0.8978133201599121
12545 0.8978284597396851
12546 0.897843599319458
12547 0.897858738899231
12548 0.8978738784790039
12549 0.8978890180587769
12550 0.8979041576385498
12551 0.8979192972183228
12552 0.8979344367980957
12553 0.8979495763778687
12554 0.8979647159576416
12555 0.8979798555374146
12556 0.8979949951171875
12557 0.8980101346969604
12558 0.8980252742767334
12559 0.8980404138565063
12560 0.8980555534362793
12561 0.8980706930160522
12562 0.8980858325958252
12563 0.8981009721755981
12564 0.8981161117553711
12565 0.898131251335144
12566 0.898146390914917
12567 0.8981615304946899
12568 0.8981766700744629
12569 0.8981918096542358
12570 0.8982069492340088
12571 0.898222029209137
12572 0.8982371091842651
12573 0.8982521891593933
12574 0.8982672691345215
12575 0.8982823491096497
12576 0.8982974290847778
12577 0.898312509059906
12578 0.8983275890350342
12579 0.8983426690101624
12580 0.8983577489852905
12581 0.8983728289604187
12582 0.8983879089355469
12583 0.898402988910675
12584 0.8984180688858032
12585 0.8984331488609314
12586 0.8984482288360596
12587 0.8984633088111877
12588 0.8984783887863159
12589 0.8984934687614441
12590 0.8985085487365723
12591 0.8985236287117004
12592 0.8985387086868286
12593 0.8985537886619568
12594 0.898568868637085
12595 0.8985839486122131
12596 0.8985990285873413
12597 0.8986141085624695
12598 0.8986291885375977
12599 0.8986442685127258
12600 0.898659348487854
12601 0.8986744284629822
12602 0.8986895084381104
12603 0.8987045884132385
12604 0.8987196683883667
12605 0.8987347483634949
12606 0.898749828338623
12607 0.8987649083137512
12608 0.8987799882888794
12609 0.8987950682640076
12610 0.8988101482391357
12611 0.8988252282142639
12612 0.8988403081893921
12613 0.8988553881645203
12614 0.8988704681396484
12615 0.8988855481147766
12616 0.8989006280899048
12617 0.898915708065033
12618 0.8989307880401611
12619 0.8989458680152893
12620 0.8989609479904175
12621 0.8989760279655457
12622 0.8989911079406738
12623 0.899006187915802
12624 0.8990212678909302
12625 0.8990363478660583
12626 0.8990514278411865
12627 0.8990665078163147
12628 0.8990815281867981
12629 0.8990965485572815
12630 0.8991115689277649
12631 0.8991265892982483
12632 0.8991416096687317
12633 0.8991566300392151
12634 0.8991716504096985
12635 0.8991866707801819
12636 0.8992016911506653
12637 0.8992167115211487
12638 0.8992317318916321
12639 0.8992467522621155
12640 0.8992617726325989
12641 0.8992767930030823
12642 0.8992918133735657
12643 0.8993068337440491
12644 0.8993218541145325
12645 0.8993368744850159
12646 0.8993518948554993
12647 0.8993669152259827
12648 0.8993819355964661
12649 0.8993969559669495
12650 0.8994119763374329
12651 0.8994269967079163
12652 0.8994420170783997
12653 0.8994570374488831
12654 0.8994720578193665
12655 0.8994870781898499
12656 0.8995020985603333
12657 0.8995171189308167
12658 0.8995321393013
12659 0.8995471596717834
12660 0.8995621800422668
12661 0.8995772004127502
12662 0.8995922207832336
12663 0.899607241153717
12664 0.8996222615242004
12665 0.8996372818946838
12666 0.8996522426605225
12667 0.8996672034263611
12668 0.8996821641921997
12669 0.8996971249580383
12670 0.899712085723877
12671 0.8997270464897156
12672 0.8997420072555542
12673 0.8997569680213928
12674 0.8997719287872314
12675 0.8997868895530701
12676 0.8998018503189087
12677 0.8998168110847473
12678 0.8998317718505859
12679 0.8998467326164246
12680 0.8998616933822632
12681 0.8998766541481018
12682 0.8998916149139404
12683 0.899906575679779
12684 0.8999215364456177
12685 0.8999364972114563
12686 0.8999514579772949
12687 0.8999664187431335
12688 0.8999813795089722
12689 0.8999963402748108
12690 0.9000113010406494
12691 0.900026261806488
12692 0.9000412225723267
12693 0.9000561833381653
12694 0.9000711441040039
12695 0.9000861048698425
12696 0.9001010656356812
12697 0.9001160264015198
12698 0.9001309871673584
12699 0.900145947933197
12700 0.9001609086990356
12701 0.9001758098602295
12702 0.9001907110214233
12703 0.9002056121826172
12704 0.900220513343811
12705 0.9002354145050049
12706 0.9002503156661987
12707 0.9002652168273926
12708 0.9002801179885864
12709 0.9002950191497803
12710 0.9003099203109741
12711 0.900324821472168
12712 0.9003397226333618
12713 0.9003546237945557
12714 0.9003695249557495
12715 0.9003844261169434
12716 0.9003993272781372
12717 0.900414228439331
12718 0.9004291296005249
12719 0.9004440307617188
12720 0.9004589319229126
12721 0.9004738330841064
12722 0.9004887342453003
12723 0.9005036354064941
12724 0.900518536567688
12725 0.9005334377288818
12726 0.9005483388900757
12727 0.9005632400512695
12728 0.9005781412124634
12729 0.9005930423736572
12730 0.9006079435348511
12731 0.9006228446960449
12732 0.9006377458572388
12733 0.9006526470184326
12734 0.9006675481796265
12735 0.9006824493408203
12736 0.9006973505020142
12737 0.900712251663208
12738 0.9007271528244019
12739 0.9007420539855957
12740 0.9007568955421448
12741 0.9007717370986938
12742 0.9007865786552429
12743 0.900801420211792
12744 0.9008162617683411
12745 0.9008311033248901
12746 0.9008459448814392
12747 0.9008607864379883
12748 0.9008756279945374
12749 0.9008904695510864
12750 0.9009053111076355
12751 0.9009201526641846
12752 0.9009349942207336
12753 0.9009498357772827
12754 0.9009646773338318
12755 0.9009795188903809
12756 0.9009943604469299
12757 0.901009202003479
12758 0.9010240435600281
12759 0.9010388851165771
12760 0.9010537266731262
12761 0.9010685682296753
12762 0.9010834097862244
12763 0.9010982513427734
12764 0.9011130928993225
12765 0.9011279344558716
12766 0.9011427760124207
12767 0.9011576175689697
12768 0.9011724591255188
12769 0.9011873006820679
12770 0.9012021422386169
12771 0.901216983795166
12772 0.9012318253517151
12773 0.9012466669082642
12774 0.9012615084648132
12775 0.9012763500213623
12776 0.9012911915779114
12777 0.9013060331344604
12778 0.9013208746910095
12779 0.9013357162475586
12780 0.9013505578041077
12781 0.9013653993606567
12782 0.9013802409172058
12783 0.9013950824737549
12784 0.901409924030304
12785 0.901424765586853
12786 0.9014396071434021
12787 0.9014544486999512
12788 0.9014692902565002
12789 0.9014841318130493
12790 0.9014989733695984
12791 0.9015138149261475
12792 0.9015286564826965
12793 0.9015434980392456
12794 0.9015583395957947
12795 0.9015731811523438
12796 0.9015880227088928
12797 0.9016028642654419
12798 0.901617705821991
12799 0.90163254737854
12800 0.9016473889350891
12801 0.9016622304916382
12802 0.9016770720481873
12803 0.9016919136047363
12804 0.9017067551612854
12805 0.9017215967178345
12806 0.9017364382743835
12807 0.9017512798309326
12808 0.9017660617828369
12809 0.9017808437347412
12810 0.9017956256866455
12811 0.9018104076385498
12812 0.9018251895904541
12813 0.9018399715423584
12814 0.9018547534942627
12815 0.901869535446167
12816 0.9018843173980713
12817 0.9018990993499756
12818 0.9019138813018799
12819 0.9019286632537842
12820 0.9019434452056885
12821 0.9019582271575928
12822 0.9019730091094971
12823 0.9019877910614014
12824 0.9020025730133057
12825 0.90201735496521
12826 0.9020321369171143
12827 0.9020469188690186
12828 0.9020617008209229
12829 0.9020764827728271
12830 0.9020912647247314
12831 0.9021060466766357
12832 0.90212082862854
12833 0.9021356105804443
12834 0.9021503925323486
12835 0.9021651744842529
12836 0.9021799564361572
12837 0.9021947383880615
12838 0.9022095203399658
12839 0.9022243022918701
12840 0.9022390842437744
12841 0.9022538661956787
12842 0.902268648147583
12843 0.9022834300994873
12844 0.9022982120513916
12845 0.9023129940032959
12846 0.9023277759552002
12847 0.9023425579071045
12848 0.9023573398590088
12849 0.9023720622062683
12850 0.9023867845535278
12851 0.9024015069007874
12852 0.9024162292480469
12853 0.9024309515953064
12854 0.9024456739425659
12855 0.9024603962898254
12856 0.902475118637085
12857 0.9024898409843445
12858 0.902504563331604
12859 0.9025192856788635
12860 0.902534008026123
12861 0.9025487303733826
12862 0.9025634527206421
12863 0.9025781750679016
12864 0.9025928974151611
12865 0.9026076197624207
12866 0.9026223421096802
12867 0.9026370644569397
12868 0.9026517868041992
12869 0.9026665091514587
12870 0.9026812314987183
12871 0.9026959538459778
12872 0.9027106761932373
12873 0.9027253985404968
12874 0.9027401208877563
12875 0.9027548432350159
12876 0.9027695655822754
12877 0.9027842879295349
12878 0.9027990102767944
12879 0.902813732624054
12880 0.9028284549713135
12881 0.902843177318573
12882 0.9028578996658325
12883 0.902872622013092
12884 0.9028873443603516
12885 0.9029020667076111
12886 0.9029167890548706
12887 0.9029315114021301
12888 0.9029462337493896
12889 0.9029609560966492
12890 0.9029756784439087
12891 0.9029904007911682
12892 0.9030051231384277
12893 0.9030198454856873
12894 0.9030345678329468
12895 0.9030492901802063
12896 0.9030640125274658
12897 0.9030787348747253
12898 0.9030934572219849
12899 0.9031081795692444
12900 0.9031229019165039
12901 0.9031376242637634
12902 0.903152346611023
12903 0.9031670689582825
12904 0.903181791305542
12905 0.9031965136528015
12906 0.9032111763954163
12907 0.903225839138031
12908 0.9032405018806458
12909 0.9032551646232605
12910 0.9032698273658752
12911 0.90328449010849
12912 0.9032991528511047
12913 0.9033138155937195
12914 0.9033284783363342
12915 0.903343141078949
12916 0.9033578038215637
12917 0.9033724665641785
12918 0.9033871293067932
12919 0.903401792049408
12920 0.9034164547920227
12921 0.9034311175346375
12922 0.9034457802772522
12923 0.9034604430198669
12924 0.9034751057624817
12925 0.9034897685050964
12926 0.9035044312477112
12927 0.9035190939903259
12928 0.9035337567329407
12929 0.9035484194755554
12930 0.9035630822181702
12931 0.9035777449607849
12932 0.9035924077033997
12933 0.9036070704460144
12934 0.9036217331886292
12935 0.9036363959312439
12936 0.9036510586738586
12937 0.9036657214164734
12938 0.9036803841590881
12939 0.9036950469017029
12940 0.9037097096443176
12941 0.9037243723869324
12942 0.9037390351295471
12943 0.9037536978721619
12944 0.9037683606147766
12945 0.9037830233573914
12946 0.9037976861000061
12947 0.9038122892379761
12948 0.903826892375946
12949 0.903841495513916
12950 0.903856098651886
12951 0.903870701789856
12952 0.9038853049278259
12953 0.9038999080657959
12954 0.9039145112037659
12955 0.9039291143417358
12956 0.9039437174797058
12957 0.9039583206176758
12958 0.9039729237556458
12959 0.9039875268936157
12960 0.9040021300315857
12961 0.9040167331695557
12962 0.9040313363075256
12963 0.9040459394454956
12964 0.9040605425834656
12965 0.9040751457214355
12966 0.9040897488594055
12967 0.9041043519973755
12968 0.9041189551353455
12969 0.9041335582733154
12970 0.9041481614112854
12971 0.9041627645492554
12972 0.9041773676872253
12973 0.9041919708251953
12974 0.9042065739631653
12975 0.9042211771011353
12976 0.9042357802391052
12977 0.9042503833770752
12978 0.9042649865150452
12979 0.9042795896530151
12980 0.9042941927909851
12981 0.9043087959289551
12982 0.904323399066925
12983 0.904338002204895
12984 0.904352605342865
12985 0.904367208480835
12986 0.9043818116188049
12987 0.9043964147567749
12988 0.9044110178947449
12989 0.9044256210327148
12990 0.9044402241706848
12991 0.9044548273086548
12992 0.9044694304466248
12993 0.9044840335845947
12994 0.9044986367225647
12995 0.9045132398605347
12996 0.9045278429985046
12997 0.9045424461364746
12998 0.9045569896697998
12999 0.904571533203125
13000 0.9045860767364502
13001 0.9046006202697754
13002 0.9046151638031006
13003 0.9046297073364258
13004 0.904644250869751
13005 0.9046587944030762
13006 0.9046733379364014
13007 0.9046878814697266
13008 0.9047024250030518
13009 0.904716968536377
13010 0.9047315120697021
13011 0.9047460556030273
13012 0.9047605991363525
13013 0.9047751426696777
13014 0.9047896862030029
13015 0.9048042297363281
13016 0.9048187732696533
13017 0.9048333168029785
13018 0.9048478603363037
13019 0.9048624038696289
13020 0.9048769474029541
13021 0.9048914313316345
13022 0.9049059152603149
13023 0.9049203991889954
13024 0.9049348831176758
13025 0.9049493670463562
13026 0.9049638509750366
13027 0.904978334903717
13028 0.9049928188323975
13029 0.9050073027610779
13030 0.9050217866897583
13031 0.9050362706184387
13032 0.9050507545471191
13033 0.9050652384757996
13034 0.90507972240448
13035 0.9050942063331604
13036 0.9051086902618408
13037 0.9051231741905212
13038 0.9051376581192017
13039 0.9051521420478821
13040 0.9051666259765625
13041 0.9051811099052429
13042 0.9051955938339233
13043 0.9052100777626038
13044 0.9052245616912842
13045 0.9052390456199646
13046 0.905253529548645
13047 0.9052680134773254
13048 0.9052824974060059
13049 0.9052969813346863
13050 0.9053114652633667
13051 0.9053259491920471
13052 0.9053404331207275
13053 0.905354917049408
13054 0.9053694009780884
13055 0.9053838849067688
13056 0.9053983688354492
13057 0.9054128527641296
13058 0.9054273366928101
13059 0.9054418206214905
13060 0.9054563045501709
13061 0.9054707884788513
13062 0.9054852724075317
13063 0.9054997563362122
13064 0.9055142402648926
13065 0.905528724193573
13066 0.9055432081222534
13067 0.9055576920509338
13068 0.9055721759796143
13069 0.9055866599082947
13070 0.9056011438369751
13071 0.9056155681610107
13072 0.9056299924850464
13073 0.905644416809082
13074 0.9056588411331177
13075 0.9056732654571533
13076 0.905687689781189
13077 0.9057021141052246
13078 0.9057165384292603
13079 0.9057309627532959
13080 0.9057453870773315
13081 0.9057598114013672
13082 0.9057742357254028
13083 0.9057886600494385
13084 0.9058030843734741
13085 0.9058175086975098
13086 0.9058319330215454
13087 0.905846357345581
13088 0.9058607816696167
13089 0.9058752059936523
13090 0.905889630317688
13091 0.9059040546417236
13092 0.9059184789657593
13093 0.9059329032897949
13094 0.9059473276138306
13095 0.9059617519378662
13096 0.9059761762619019
13097 0.9059906005859375
13098 0.9060050249099731
13099 0.9060194492340088
13100 0.9060338735580444
13101 0.9060482978820801
13102 0.9060627222061157
13103 0.9060771465301514
13104 0.906091570854187
13105 0.9061059951782227
13106 0.9061204195022583
13107 0.906134843826294
13108 0.9061492681503296
13109 0.9061636924743652
13110 0.9061781167984009
13111 0.9061925411224365
13112 0.9062069654464722
13113 0.9062213897705078
13114 0.9062358140945435
13115 0.9062502384185791
13116 0.9062646627426147
13117 0.9062790870666504
13118 0.906293511390686
13119 0.9063078761100769
13120 0.9063222408294678
13121 0.9063366055488586
13122 0.9063509702682495
13123 0.9063653349876404
13124 0.9063796997070312
13125 0.9063940644264221
13126 0.906408429145813
13127 0.9064227938652039
13128 0.9064371585845947
13129 0.9064515233039856
13130 0.9064658880233765
13131 0.9064802527427673
13132 0.9064946174621582
13133 0.9065089821815491
13134 0.9065233469009399
13135 0.9065377116203308
13136 0.9065520763397217
13137 0.9065664410591125
13138 0.9065808057785034
13139 0.9065951704978943
13140 0.9066095352172852
13141 0.906623899936676
13142 0.9066382646560669
13143 0.9066526293754578
13144 0.9066669940948486
13145 0.9066813588142395
13146 0.9066957235336304
13147 0.9067100882530212
13148 0.9067244529724121
13149 0.906738817691803
13150 0.9067531824111938
13151 0.9067675471305847
13152 0.9067819118499756
13153 0.9067962765693665
13154 0.9068106412887573
13155 0.9068250060081482
13156 0.9068393707275391
13157 0.9068537354469299
13158 0.9068681001663208
13159 0.9068824648857117
13160 0.9068968296051025
13161 0.9069111943244934
13162 0.9069255590438843
13163 0.9069399237632751
13164 0.906954288482666
13165 0.9069686532020569
13166 0.9069830179214478
13167 0.9069973826408386
13168 0.9070117473602295
13169 0.9070260524749756
13170 0.9070403575897217
13171 0.9070546627044678
13172 0.9070689678192139
13173 0.90708327293396
13174 0.907097578048706
13175 0.9071118831634521
13176 0.9071261882781982
13177 0.9071404933929443
13178 0.9071547985076904
13179 0.9071691036224365
13180 0.9071834087371826
13181 0.9071977138519287
13182 0.9072120189666748
13183 0.9072263240814209
13184 0.907240629196167
13185 0.9072549343109131
13186 0.9072692394256592
13187 0.9072835445404053
13188 0.9072978496551514
13189 0.9073121547698975
13190 0.9073264598846436
13191 0.9073407649993896
13192 0.9073550701141357
13193 0.9073693752288818
13194 0.9073836803436279
13195 0.9073979258537292
13196 0.9074121713638306
13197 0.9074264168739319
13198 0.9074406623840332
13199 0.9074549078941345
13200 0.9074691534042358
13201 0.9074833989143372
13202 0.9074976444244385
13203 0.9075118899345398
13204 0.9075261354446411
13205 0.9075403809547424
13206 0.9075546264648438
13207 0.9075688719749451
13208 0.9075831174850464
13209 0.9075973629951477
13210 0.907611608505249
13211 0.9076258540153503
13212 0.9076400995254517
13213 0.907654345035553
13214 0.9076685905456543
13215 0.9076828360557556
13216 0.9076970815658569
13217 0.9077113270759583
13218 0.9077255725860596
13219 0.9077398180961609
13220 0.9077540636062622
13221 0.9077683091163635
13222 0.9077825546264648
13223 0.9077968001365662
13224 0.9078110456466675
13225 0.9078252911567688
13226 0.9078395366668701
13227 0.9078537821769714
13228 0.9078680276870728
13229 0.9078822731971741
13230 0.9078965187072754
13231 0.9079107642173767
13232 0.907925009727478
13233 0.9079392552375793
13234 0.9079535007476807
13235 0.907967746257782
13236 0.9079819917678833
13237 0.9079962372779846
13238 0.9080104827880859
13239 0.9080247282981873
13240 0.9080389738082886
13241 0.9080532193183899
13242 0.9080674648284912
13243 0.9080817103385925
13244 0.9080959558486938
13245 0.9081102013587952
13246 0.9081243872642517
13247 0.9081385731697083
13248 0.9081527590751648
13249 0.9081669449806213
13250 0.9081811308860779
13251 0.9081953167915344
13252 0.908209502696991
13253 0.9082236886024475
13254 0.908237874507904
13255 0.9082520604133606
13256 0.9082662463188171
13257 0.9082804322242737
13258 0.9082946181297302
13259 0.9083088040351868
13260 0.9083229899406433
13261 0.9083371758460999
13262 0.9083513617515564
13263 0.9083655476570129
13264 0.9083797335624695
13265 0.908393919467926
13266 0.9084081053733826
13267 0.9084222912788391
13268 0.9084364771842957
13269 0.9084506630897522
13270 0.9084648489952087
13271 0.9084790349006653
13272 0.9084932208061218
13273 0.9085074067115784
13274 0.9085215926170349
13275 0.9085357785224915
13276 0.908549964427948
13277 0.9085641503334045
13278 0.9085783362388611
13279 0.9085924625396729
13280 0.9086065888404846
13281 0.9086207151412964
13282 0.9086348414421082
13283 0.9086489677429199
13284 0.9086630940437317
13285 0.9086772203445435
13286 0.9086913466453552
13287 0.908705472946167
13288 0.9087195992469788
13289 0.9087337255477905
13290 0.9087478518486023
13291 0.9087619781494141
13292 0.9087761044502258
13293 0.9087902307510376
13294 0.9088043570518494
13295 0.9088184833526611
13296 0.9088326096534729
13297 0.9088467359542847
13298 0.9088608622550964
13299 0.9088749885559082
13300 0.90888911485672
13301 0.9089032411575317
13302 0.9089173674583435
13303 0.9089314937591553
13304 0.908945620059967
13305 0.9089597463607788
13306 0.9089738726615906
13307 0.9089879989624023
13308 0.9090021252632141
13309 0.9090162515640259
13310 0.9090303778648376
13311 0.9090445041656494
13312 0.9090586304664612
13313 0.909072756767273
13314 0.9090868830680847
13315 0.9091010093688965
13316 0.9091151356697083
13317 0.90912926197052
13318 0.9091433882713318
13319 0.9091575145721436
13320 0.9091716408729553
13321 0.9091857671737671
13322 0.9091998934745789
13323 0.9092140197753906
13324 0.9092281460762024
13325 0.9092422723770142
13326 0.9092563986778259
13327 0.9092705249786377
13328 0.9092846512794495
13329 0.9092987775802612
13330 0.909312903881073
13331 0.9093270301818848
13332 0.9093411564826965
13333 0.9093552827835083
13334 0.9093694090843201
13335 0.9093835353851318
13336 0.9093976020812988
13337 0.9094116687774658
13338 0.9094257354736328
13339 0.9094398021697998
13340 0.9094538688659668
13341 0.9094679355621338
13342 0.9094820022583008
13343 0.9094960689544678
13344 0.9095101356506348
13345 0.9095242023468018
13346 0.9095382690429688
13347 0.9095523357391357
13348 0.9095664024353027
13349 0.9095804691314697
13350 0.9095945358276367
13351 0.9096086025238037
13352 0.9096226692199707
13353 0.9096367359161377
13354 0.9096508026123047
13355 0.9096648693084717
13356 0.9096789360046387
13357 0.9096930027008057
13358 0.9097070693969727
13359 0.9097211360931396
13360 0.9097352027893066
13361 0.9097492694854736
13362 0.9097633361816406
13363 0.9097774028778076
13364 0.9097914695739746
13365 0.9098055362701416
13366 0.9098196029663086
13367 0.9098336696624756
13368 0.9098477363586426
13369 0.9098618030548096
13370 0.9098758697509766
13371 0.9098899364471436
13372 0.9099040031433105
13373 0.9099180698394775
13374 0.9099321365356445
13375 0.9099462032318115
13376 0.9099602699279785
13377 0.9099743366241455
13378 0.9099884033203125
13379 0.9100024700164795
13380 0.9100165367126465
13381 0.9100306034088135
13382 0.9100446701049805
13383 0.9100586771965027
13384 0.9100726842880249
13385 0.9100866913795471
13386 0.9101006984710693
13387 0.9101147055625916
13388 0.9101287126541138
13389 0.910142719745636
13390 0.9101567268371582
13391 0.9101707339286804
13392 0.9101847410202026
13393 0.9101987481117249
13394 0.9102127552032471
13395 0.9102267622947693
13396 0.9102407693862915
13397 0.9102547764778137
13398 0.9102687835693359
13399 0.9102827906608582
13400 0.9102967977523804
13401 0.9103108048439026
13402 0.9103248119354248
13403 0.910338819026947
13404 0.9103528261184692
13405 0.9103668332099915
13406 0.9103808403015137
13407 0.9103948473930359
13408 0.9104088544845581
13409 0.9104228615760803
13410 0.9104368686676025
13411 0.9104508757591248
13412 0.910464882850647
13413 0.9104788899421692
13414 0.9104928970336914
13415 0.9105069041252136
13416 0.9105209112167358
13417 0.9105349183082581
13418 0.9105489253997803
13419 0.9105629324913025
13420 0.9105769395828247
13421 0.9105909466743469
13422 0.9106049537658691
13423 0.9106189608573914
13424 0.9106329679489136
13425 0.9106469750404358
13426 0.910660982131958
13427 0.9106749892234802
13428 0.9106889963150024
13429 0.9107030034065247
13430 0.9107170104980469
13431 0.9107310175895691
13432 0.9107450246810913
13433 0.9107589721679688
13434 0.9107729196548462
13435 0.9107868671417236
13436 0.9108008146286011
13437 0.9108147621154785
13438 0.910828709602356
13439 0.9108426570892334
13440 0.9108566045761108
13441 0.9108705520629883
13442 0.9108844995498657
13443 0.9108984470367432
13444 0.9109123945236206
13445 0.910926342010498
13446 0.9109402894973755
13447 0.9109542369842529
13448 0.9109681844711304
13449 0.9109821319580078
13450 0.9109960794448853
13451 0.9110100269317627
13452 0.9110239744186401
13453 0.9110379219055176
13454 0.911051869392395
13455 0.9110658168792725
13456 0.9110797643661499
13457 0.9110937118530273
13458 0.9111076593399048
13459 0.9111216068267822
13460 0.9111355543136597
13461 0.9111495018005371
13462 0.9111634492874146
13463 0.911177396774292
13464 0.9111913442611694
13465 0.9112052917480469
13466 0.9112192392349243
13467 0.9112331867218018
13468 0.9112471342086792
13469 0.9112610816955566
13470 0.9112750291824341
13471 0.9112889766693115
13472 0.911302924156189
13473 0.9113168716430664
13474 0.9113308191299438
13475 0.9113447666168213
13476 0.9113587141036987
13477 0.9113726019859314
13478 0.9113864898681641
13479 0.9114003777503967
13480 0.9114142656326294
13481 0.9114281535148621
13482 0.9114420413970947
13483 0.9114559292793274
13484 0.9114698171615601
13485 0.9114837050437927
13486 0.9114975929260254
13487 0.9115114808082581
13488 0.9115253686904907
13489 0.9115392565727234
13490 0.911553144454956
13491 0.9115670323371887
13492 0.9115809202194214
13493 0.911594808101654
13494 0.9116086959838867
13495 0.9116225838661194
13496 0.911636471748352
13497 0.9116503596305847
13498 0.9116642475128174
13499 0.91167813539505
13500 0.9116920232772827
13501 0.9117059111595154
13502 0.911719799041748
13503 0.9117336869239807
13504 0.9117475748062134
13505 0.911761462688446
13506 0.9117753505706787
13507 0.9117892384529114
13508 0.911803126335144
13509 0.9118170142173767
13510 0.9118309020996094
13511 0.911844789981842
13512 0.9118586778640747
13513 0.9118725657463074
13514 0.91188645362854
13515 0.9119003415107727
13516 0.9119142293930054
13517 0.911928117275238
13518 0.9119420051574707
13519 0.9119558930397034
13520 0.911969780921936
13521 0.9119836688041687
13522 0.9119975566864014
13523 0.912011444568634
13524 0.9120252728462219
13525 0.9120391011238098
13526 0.9120529294013977
13527 0.9120667576789856
13528 0.9120805859565735
13529 0.9120944142341614
13530 0.9121082425117493
13531 0.9121220707893372
13532 0.912135899066925
13533 0.9121497273445129
13534 0.9121635556221008
13535 0.9121773838996887
13536 0.9121912121772766
13537 0.9122050404548645
13538 0.9122188687324524
13539 0.9122326970100403
13540 0.9122465252876282
13541 0.9122603535652161
13542 0.912274181842804
13543 0.9122880101203918
13544 0.9123018383979797
13545 0.9123156666755676
13546 0.9123294949531555
13547 0.9123433232307434
13548 0.9123571515083313
13549 0.9123709797859192
13550 0.9123848080635071
13551 0.912398636341095
13552 0.9124124646186829
13553 0.9124262928962708
13554 0.9124401211738586
13555 0.9124539494514465
13556 0.9124677777290344
13557 0.9124816060066223
13558 0.9124954342842102
13559 0.9125092625617981
13560 0.912523090839386
13561 0.9125369191169739
13562 0.912550687789917
13563 0.9125644564628601
13564 0.9125782251358032
13565 0.9125919938087463
13566 0.9126057624816895
13567 0.9126195311546326
13568 0.9126332998275757
13569 0.9126470685005188
13570 0.9126608371734619
13571 0.912674605846405
13572 0.9126883745193481
13573 0.9127021431922913
13574 0.9127159118652344
13575 0.9127296805381775
13576 0.9127434492111206
13577 0.9127572178840637
13578 0.9127709865570068
13579 0.91278475522995
13580 0.9127985239028931
13581 0.9128122925758362
13582 0.9128260612487793
13583 0.9128398299217224
13584 0.9128535985946655
13585 0.9128673672676086
13586 0.9128811359405518
13587 0.9128949046134949
13588 0.912908673286438
13589 0.9129224419593811
13590 0.9129362106323242
13591 0.9129499793052673
13592 0.9129637479782104
13593 0.9129775166511536
13594 0.9129912853240967
13595 0.9130050539970398
13596 0.9130188226699829
13597 0.913032591342926
13598 0.9130463600158691
13599 0.9130601286888123
13600 0.9130738973617554
13601 0.9130876660346985
13602 0.9131014347076416
13603 0.9131152033805847
13604 0.9131289720535278
13605 0.913142740726471
13606 0.9131565093994141
13607 0.9131702184677124
13608 0.9131839275360107
13609 0.9131976366043091
13610 0.9132113456726074
13611 0.9132250547409058
13612 0.9132387638092041
13613 0.9132524728775024
13614 0.9132661819458008
13615 0.9132798910140991
13616 0.9132936000823975
13617 0.9133073091506958
13618 0.9133210182189941
13619 0.9133347272872925
13620 0.9133484363555908
13621 0.9133621454238892
13622 0.9133758544921875
13623 0.9133895635604858
13624 0.9134032726287842
13625 0.9134169816970825
13626 0.9134306907653809
13627 0.9134443998336792
13628 0.9134581089019775
13629 0.9134718179702759
13630 0.9134855270385742
13631 0.9134992361068726
13632 0.9135129451751709
13633 0.9135266542434692
13634 0.9135403633117676
13635 0.9135540723800659
13636 0.9135677814483643
13637 0.9135814905166626
13638 0.9135951995849609
13639 0.9136089086532593
13640 0.9136226177215576
13641 0.913636326789856
13642 0.9136500358581543
13643 0.9136637449264526
13644 0.913677453994751
13645 0.9136911630630493
13646 0.9137048721313477
13647 0.913718581199646
13648 0.9137322902679443
13649 0.9137459397315979
13650 0.9137595891952515
13651 0.913773238658905
13652 0.9137868881225586
13653 0.9138005375862122
13654 0.9138141870498657
13655 0.9138278365135193
13656 0.9138414859771729
13657 0.9138551354408264
13658 0.91386878490448
13659 0.9138824343681335
13660 0.9138960838317871
13661 0.9139097332954407
13662 0.9139233827590942
13663 0.9139370322227478
13664 0.9139506816864014
13665 0.9139643311500549
13666 0.9139779806137085
13667 0.9139916300773621
13668 0.9140052795410156
13669 0.9140189290046692
13670 0.9140325784683228
13671 0.9140462279319763
13672 0.9140598773956299
13673 0.9140735268592834
13674 0.914087176322937
13675 0.9141008257865906
13676 0.9141144752502441
13677 0.9141281247138977
13678 0.9141417741775513
13679 0.9141554236412048
13680 0.9141690731048584
13681 0.914182722568512
13682 0.9141963720321655
13683 0.9142100214958191
13684 0.9142236709594727
13685 0.9142373204231262
13686 0.9142509698867798
13687 0.9142646193504333
13688 0.9142782688140869
13689 0.9142919182777405
13690 0.914305567741394
13691 0.9143192172050476
13692 0.9143328666687012
13693 0.9143465161323547
13694 0.9143601655960083
13695 0.9143738150596619
13696 0.9143874645233154
13697 0.914401113986969
13698 0.9144147634506226
13699 0.9144284129142761
13700 0.9144420623779297
13701 0.9144557118415833
13702 0.9144693613052368
13703 0.9144830107688904
13704 0.914496660232544
13705 0.9145102500915527
13706 0.9145238399505615
13707 0.9145374298095703
13708 0.9145510196685791
13709 0.9145646095275879
13710 0.9145781993865967
13711 0.9145917892456055
13712 0.9146053791046143
13713 0.914618968963623
13714 0.9146325588226318
13715 0.9146461486816406
13716 0.9146597385406494
13717 0.9146733283996582
13718 0.914686918258667
13719 0.9147005081176758
13720 0.9147140979766846
13721 0.9147276878356934
13722 0.9147412776947021
13723 0.9147548675537109
13724 0.9147684574127197
13725 0.9147820472717285
13726 0.9147956371307373
13727 0.9148092269897461
13728 0.9148228168487549
13729 0.9148364067077637
13730 0.9148499965667725
13731 0.9148635864257812
13732 0.91487717628479
13733 0.9148907661437988
13734 0.9149043560028076
13735 0.9149179458618164
13736 0.9149315357208252
13737 0.914945125579834
13738 0.9149587154388428
13739 0.9149723052978516
13740 0.9149858951568604
13741 0.9149994850158691
13742 0.9150130748748779
13743 0.9150266647338867
13744 0.9150402545928955
13745 0.9150538444519043
13746 0.9150674343109131
13747 0.9150810241699219
13748 0.9150946140289307
13749 0.9151082038879395
13750 0.9151217341423035
13751 0.9151352643966675
13752 0.9151487946510315
13753 0.9151623249053955
13754 0.9151758551597595
13755 0.9151893854141235
13756 0.9152029156684875
13757 0.9152164459228516
13758 0.9152299761772156
13759 0.9152435064315796
13760 0.9152570366859436
13761 0.9152705669403076
13762 0.9152840971946716
13763 0.9152976274490356
13764 0.9153111577033997
13765 0.9153246879577637
13766 0.9153382182121277
13767 0.9153517484664917
13768 0.9153652787208557
13769 0.9153788089752197
13770 0.9153923392295837
13771 0.9154058694839478
13772 0.9154193997383118
13773 0.9154329299926758
13774 0.9154464602470398
13775 0.9154599905014038
13776 0.9154735207557678
13777 0.9154870510101318
13778 0.9155005812644958
13779 0.9155141115188599
13780 0.9155276417732239
13781 0.9155411720275879
13782 0.9155547022819519
13783 0.9155682325363159
13784 0.9155817627906799
13785 0.915595293045044
13786 0.915608823299408
13787 0.915622353553772
13788 0.915635883808136
13789 0.9156494140625
13790 0.915662944316864
13791 0.9156764149665833
13792 0.9156898856163025
13793 0.9157033562660217
13794 0.915716826915741
13795 0.9157302975654602
13796 0.9157437682151794
13797 0.9157572388648987
13798 0.9157707095146179
13799 0.9157841801643372
13800 0.9157976508140564
13801 0.9158111214637756
13802 0.9158245921134949
13803 0.9158380627632141
13804 0.9158515334129333
13805 0.9158650040626526
13806 0.9158784747123718
13807 0.9158919453620911
13808 0.9159054160118103
13809 0.9159188866615295
13810 0.9159323573112488
13811 0.915945827960968
13812 0.9159592986106873
13813 0.9159727692604065
13814 0.9159862399101257
13815 0.915999710559845
13816 0.9160131812095642
13817 0.9160266518592834
13818 0.9160401225090027
13819 0.9160535931587219
13820 0.9160670638084412
13821 0.9160805344581604
13822 0.9160940051078796
13823 0.9161074757575989
13824 0.9161209464073181
13825 0.9161344170570374
13826 0.9161478877067566
13827 0.9161613583564758
13828 0.9161748290061951
13829 0.9161882996559143
13830 0.9162017703056335
13831 0.9162152409553528
13832 0.916228711605072
13833 0.9162421822547913
13834 0.9162556529045105
13835 0.9162691235542297
13836 0.9162825345993042
13837 0.9162959456443787
13838 0.9163093566894531
13839 0.9163227677345276
13840 0.916336178779602
13841 0.9163495898246765
13842 0.916363000869751
13843 0.9163764119148254
13844 0.9163898229598999
13845 0.9164032340049744
13846 0.9164166450500488
13847 0.9164300560951233
13848 0.9164434671401978
13849 0.9164568781852722
13850 0.9164702892303467
13851 0.9164837002754211
13852 0.9164971113204956
13853 0.9165105223655701
13854 0.9165239334106445
13855 0.916537344455719
13856 0.9165507555007935
13857 0.9165641665458679
13858 0.9165775775909424
13859 0.9165909886360168
13860 0.9166043996810913
13861 0.9166178107261658
13862 0.9166312217712402
13863 0.9166446328163147
13864 0.9166580438613892
13865 0.9166714549064636
13866 0.9166848659515381
13867 0.9166982769966125
13868 0.916711688041687
13869 0.9167250990867615
13870 0.9167385101318359
13871 0.9167519211769104
13872 0.9167653322219849
13873 0.9167787432670593
13874 0.9167921543121338
13875 0.9168055653572083
13876 0.9168189764022827
13877 0.9168323874473572
13878 0.9168457984924316
13879 0.9168592095375061
13880 0.9168726205825806
13881 0.916886031627655
13882 0.9168994426727295
13883 0.916912853717804
13884 0.9169262647628784
13885 0.9169396758079529
13886 0.9169530868530273
13887 0.9169664978981018
13888 0.9169799089431763
13889 0.9169933199882507
13890 0.9170067310333252
13891 0.9170201420783997
13892 0.9170335531234741
13893 0.9170469641685486
13894 0.917060375213623
13895 0.9170737862586975
13896 0.917087197303772
13897 0.9171006083488464
13898 0.9171140193939209
13899 0.9171274304389954
13900 0.9171408414840698
13901 0.9171541929244995
13902 0.9171675443649292
13903 0.9171808958053589
13904 0.9171942472457886
13905 0.9172075986862183
13906 0.917220950126648
13907 0.9172343015670776
13908 0.9172476530075073
13909 0.917261004447937
13910 0.9172743558883667
13911 0.9172877073287964
13912 0.9173010587692261
13913 0.9173144102096558
13914 0.9173277616500854
13915 0.9173411130905151
13916 0.9173544645309448
13917 0.9173678159713745
13918 0.9173811674118042
13919 0.9173945188522339
13920 0.9174078702926636
13921 0.9174212217330933
13922 0.917434573173523
13923 0.9174479246139526
13924 0.9174612760543823
13925 0.917474627494812
13926 0.9174879789352417
13927 0.9175013303756714
13928 0.9175146818161011
13929 0.9175280332565308
13930 0.9175413846969604
13931 0.9175547361373901
13932 0.9175680875778198
13933 0.9175814390182495
13934 0.9175947904586792
13935 0.9176081418991089
13936 0.9176214933395386
13937 0.9176348447799683
13938 0.917648196220398
13939 0.9176615476608276
13940 0.9176748991012573
13941 0.917688250541687
13942 0.9177016019821167
13943 0.9177149534225464
13944 0.9177283048629761
13945 0.9177416563034058
13946 0.9177550077438354
13947 0.9177682995796204
13948 0.9177815914154053
13949 0.9177948832511902
13950 0.9178081750869751
13951 0.91782146692276
13952 0.9178347587585449
13953 0.9178480505943298
13954 0.9178613424301147
13955 0.9178746342658997
13956 0.9178879261016846
13957 0.9179012179374695
13958 0.9179145097732544
13959 0.9179278016090393
13960 0.9179410934448242
13961 0.9179543852806091
13962 0.917967677116394
13963 0.917980968952179
13964 0.9179942607879639
13965 0.9180075526237488
13966 0.9180208444595337
13967 0.9180341362953186
13968 0.9180474281311035
13969 0.9180607199668884
13970 0.9180740118026733
13971 0.9180873036384583
13972 0.9181005954742432
13973 0.9181138873100281
13974 0.918127179145813
13975 0.9181404709815979
13976 0.9181537628173828
13977 0.9181670546531677
13978 0.9181803464889526
13979 0.9181936383247375
13980 0.9182069301605225
13981 0.9182202219963074
13982 0.9182335138320923
13983 0.9182468056678772
13984 0.9182600975036621
13985 0.918273389339447
13986 0.9182866811752319
13987 0.9182999730110168
13988 0.9183132648468018
13989 0.9183265566825867
13990 0.9183398485183716
13991 0.9183531403541565
13992 0.9183664321899414
13993 0.9183797240257263
13994 0.9183930158615112
13995 0.9184063076972961
13996 0.918419599533081
13997 0.9184328317642212
13998 0.9184460639953613
13999 0.9184592962265015
14000 0.9184725284576416
14001 0.9184857606887817
14002 0.9184989929199219
14003 0.918512225151062
14004 0.9185254573822021
14005 0.9185386896133423
14006 0.9185519218444824
14007 0.9185651540756226
14008 0.9185783863067627
14009 0.9185916185379028
14010 0.918604850769043
14011 0.9186180830001831
14012 0.9186313152313232
14013 0.9186445474624634
14014 0.9186577796936035
14015 0.9186710119247437
14016 0.9186842441558838
14017 0.9186974763870239
14018 0.9187107086181641
14019 0.9187239408493042
14020 0.9187371730804443
14021 0.9187504053115845
14022 0.9187636375427246
14023 0.9187768697738647
14024 0.9187901020050049
14025 0.918803334236145
14026 0.9188165664672852
14027 0.9188297986984253
14028 0.9188430309295654
14029 0.9188562631607056
14030 0.9188694953918457
14031 0.9188827276229858
14032 0.918895959854126
14033 0.9189091920852661
14034 0.9189224243164062
14035 0.9189356565475464
14036 0.9189488887786865
14037 0.9189621210098267
14038 0.9189753532409668
14039 0.9189885854721069
14040 0.9190018177032471
14041 0.9190150499343872
14042 0.9190282225608826
14043 0.9190413951873779
14044 0.9190545678138733
14045 0.9190677404403687
14046 0.919080913066864
14047 0.9190940856933594
14048 0.9191072583198547
14049 0.9191204309463501
14050 0.9191336035728455
14051 0.9191467761993408
14052 0.9191599488258362
14053 0.9191731214523315
14054 0.9191862940788269
14055 0.9191994667053223
14056 0.9192126393318176
14057 0.919225811958313
14058 0.9192389845848083
14059 0.9192521572113037
14060 0.9192653298377991
14061 0.9192785024642944
14062 0.9192916750907898
14063 0.9193048477172852
14064 0.9193180203437805
14065 0.9193311929702759
14066 0.9193443655967712
14067 0.9193575382232666
14068 0.919370710849762
14069 0.9193838834762573
14070 0.9193970561027527
14071 0.919410228729248
14072 0.9194234013557434
14073 0.9194365739822388
14074 0.9194497466087341
14075 0.9194629192352295
14076 0.9194760918617249
14077 0.9194892644882202
14078 0.9195024371147156
14079 0.9195156097412109
14080 0.9195287823677063
14081 0.9195419549942017
14082 0.919555127620697
14083 0.9195683002471924
14084 0.9195814728736877
14085 0.9195946455001831
14086 0.9196078181266785
14087 0.9196209907531738
14088 0.9196341633796692
14089 0.9196473360061646
14090 0.9196605086326599
14091 0.9196736216545105
14092 0.9196867346763611
14093 0.9196998476982117
14094 0.9197129607200623
14095 0.9197260737419128
14096 0.9197391867637634
14097 0.919752299785614
14098 0.9197654128074646
14099 0.9197785258293152
14100 0.9197916388511658
14101 0.9198047518730164
14102 0.9198178648948669
14103 0.9198309779167175
14104 0.9198440909385681
14105 0.9198572039604187
14106 0.9198703169822693
14107 0.9198834300041199
14108 0.9198965430259705
14109 0.919909656047821
14110 0.9199227690696716
14111 0.9199358820915222
14112 0.9199489951133728
14113 0.9199621081352234
14114 0.919975221157074
14115 0.9199883341789246
14116 0.9200014472007751
14117 0.9200145602226257
14118 0.9200276732444763
14119 0.9200407862663269
14120 0.9200538992881775
14121 0.9200670123100281
14122 0.9200801253318787
14123 0.9200932383537292
14124 0.9201063513755798
14125 0.9201194047927856
14126 0.9201324582099915
14127 0.9201455116271973
14128 0.9201585650444031
14129 0.9201716184616089
14130 0.9201846718788147
14131 0.9201977252960205
14132 0.9202107787132263
14133 0.9202238321304321
14134 0.9202368855476379
14135 0.9202499389648438
14136 0.9202629923820496
14137 0.9202760457992554
14138 0.9202890992164612
14139 0.920302152633667
14140 0.9203152060508728
14141 0.9203282594680786
14142 0.9203413128852844
14143 0.9203543663024902
14144 0.920367419719696
14145 0.9203804731369019
14146 0.9203935265541077
14147 0.9204065799713135
14148 0.9204196333885193
14149 0.9204326868057251
14150 0.9204457402229309
14151 0.9204587936401367
14152 0.9204718470573425
14153 0.9204849004745483
14154 0.9204979538917542
14155 0.92051100730896
14156 0.9205240607261658
14157 0.9205371141433716
14158 0.9205501675605774
14159 0.9205632209777832
14160 0.920576274394989
14161 0.9205893278121948
14162 0.9206023812294006
14163 0.9206154346466064
14164 0.9206284880638123
14165 0.9206415414810181
14166 0.9206545948982239
14167 0.9206676483154297
14168 0.9206807017326355
14169 0.9206937551498413
14170 0.9207068085670471
14171 0.9207198619842529
14172 0.9207329154014587
14173 0.9207459688186646
14174 0.9207590222358704
14175 0.9207720756530762
14176 0.9207850694656372
14177 0.9207980632781982
14178 0.9208110570907593
14179 0.9208240509033203
14180 0.9208370447158813
14181 0.9208500385284424
14182 0.9208630323410034
14183 0.9208760261535645
14184 0.9208890199661255
14185 0.9209020137786865
14186 0.9209150075912476
14187 0.9209280014038086
14188 0.9209409952163696
14189 0.9209539890289307
14190 0.9209669828414917
14191 0.9209799766540527
14192 0.9209929704666138
14193 0.9210059642791748
14194 0.9210189580917358
14195 0.9210319519042969
14196 0.9210449457168579
14197 0.921057939529419
14198 0.92107093334198
14199 0.921083927154541
14200 0.921096920967102
14201 0.9211099147796631
14202 0.9211229085922241
14203 0.9211359024047852
14204 0.9211488962173462
14205 0.9211618900299072
14206 0.9211748838424683
14207 0.9211878180503845
14208 0.9212007522583008
14209 0.921213686466217
14210 0.9212266206741333
14211 0.9212395548820496
14212 0.9212524890899658
14213 0.9212654232978821
14214 0.9212783575057983
14215 0.9212912917137146
14216 0.9213042259216309
14217 0.9213171601295471
14218 0.9213300943374634
14219 0.9213430285453796
14220 0.9213559627532959
14221 0.9213688969612122
14222 0.9213818311691284
14223 0.9213947653770447
14224 0.9214076995849609
14225 0.9214206337928772
14226 0.9214335680007935
14227 0.9214465022087097
14228 0.921459436416626
14229 0.9214723706245422
14230 0.9214853048324585
14231 0.9214982390403748
14232 0.921511173248291
14233 0.9215241074562073
14234 0.9215370416641235
14235 0.9215499758720398
14236 0.921562910079956
14237 0.9215758442878723
14238 0.9215887784957886
14239 0.9216017127037048
14240 0.9216146469116211
14241 0.9216275811195374
14242 0.9216405153274536
14243 0.9216534495353699
14244 0.9216663837432861
14245 0.9216793179512024
14246 0.9216922521591187
14247 0.9217051863670349
14248 0.9217181205749512
14249 0.9217310547828674
14250 0.9217439889907837
14251 0.9217569231987
14252 0.9217698574066162
14253 0.9217827916145325
14254 0.9217957258224487
14255 0.921808660030365
14256 0.9218215942382812
14257 0.9218345284461975
14258 0.9218474626541138
14259 0.92186039686203
14260 0.9218733310699463
14261 0.9218862652778625
14262 0.9218991994857788
14263 0.9219121336936951
14264 0.9219250679016113
14265 0.9219380021095276
14266 0.9219509363174438
14267 0.9219638705253601
14268 0.9219768047332764
14269 0.9219897389411926
14270 0.9220026731491089
14271 0.9220156073570251
14272 0.9220285415649414
14273 0.9220414757728577
14274 0.9220543503761292
14275 0.9220672249794006
14276 0.9220800995826721
14277 0.9220929741859436
14278 0.9221058487892151
14279 0.9221187233924866
14280 0.9221315979957581
14281 0.9221444725990295
14282 0.922157347202301
14283 0.9221702218055725
14284 0.922183096408844
14285 0.9221959710121155
14286 0.922208845615387
14287 0.9222217202186584
14288 0.9222345948219299
14289 0.9222474694252014
14290 0.9222603440284729
14291 0.9222732186317444
14292 0.9222860932350159
14293 0.9222989678382874
14294 0.9223118424415588
14295 0.9223247170448303
14296 0.9223375916481018
14297 0.9223504662513733
14298 0.9223633408546448
14299 0.9223762154579163
14300 0.9223890900611877
14301 0.9224019646644592
14302 0.9224148392677307
14303 0.9224277138710022
14304 0.9224405884742737
14305 0.9224534630775452
14306 0.9224663376808167
14307 0.9224792122840881
14308 0.9224920868873596
14309 0.9225049614906311
14310 0.9225178360939026
14311 0.9225307106971741
14312 0.9225435853004456
14313 0.922556459903717
14314 0.9225693345069885
14315 0.92258220911026
14316 0.9225950837135315
14317 0.922607958316803
14318 0.9226208329200745
14319 0.922633707523346
14320 0.9226465821266174
14321 0.9226594567298889
14322 0.9226722717285156
14323 0.9226850867271423
14324 0.922697901725769
14325 0.9227107167243958
14326 0.9227235317230225
14327 0.9227363467216492
14328 0.9227491617202759
14329 0.9227619767189026
14330 0.9227747917175293
14331 0.922787606716156
14332 0.9228004217147827
14333 0.9228132367134094
14334 0.9228260517120361
14335 0.9228388667106628
14336 0.9228516817092896
14337 0.9228644967079163
14338 0.922877311706543
14339 0.9228901267051697
14340 0.9229029417037964
14341 0.9229157567024231
14342 0.9229285717010498
14343 0.9229413866996765
14344 0.9229542016983032
14345 0.9229670166969299
14346 0.9229798316955566
14347 0.9229926466941833
14348 0.9230054616928101
14349 0.9230182766914368
14350 0.9230310916900635
14351 0.9230439066886902
14352 0.9230567216873169
14353 0.9230695366859436
14354 0.9230823516845703
14355 0.923095166683197
14356 0.9231079816818237
14357 0.9231207966804504
14358 0.9231336116790771
14359 0.9231464266777039
14360 0.9231592416763306
14361 0.9231720566749573
14362 0.923184871673584
14363 0.9231976866722107
14364 0.9232105016708374
14365 0.9232233166694641
14366 0.9232361316680908
14367 0.9232489466667175
14368 0.9232617616653442
14369 0.923274576663971
14370 0.9232873916625977
14371 0.9233002066612244
14372 0.9233130216598511
14373 0.9233258366584778
14374 0.9233386516571045
14375 0.9233514666557312
14376 0.9233642816543579
14377 0.9233770966529846
14378 0.9233899116516113
14379 0.923402726650238
14380 0.9234155416488647
14381 0.9234283566474915
14382 0.9234411716461182
14383 0.9234539866447449
14384 0.9234668016433716
14385 0.9234796166419983
14386 0.923492431640625
14387 0.9235052466392517
14388 0.9235180616378784
14389 0.9235308766365051
14390 0.9235436916351318
14391 0.9235565066337585
14392 0.9235693216323853
14393 0.923582136631012
14394 0.9235949516296387
14395 0.9236077666282654
14396 0.9236205816268921
14397 0.9236333966255188
14398 0.9236461520195007
14399 0.9236589074134827
14400 0.9236716628074646
14401 0.9236844182014465
14402 0.9236971735954285
14403 0.9237099289894104
14404 0.9237226843833923
14405 0.9237354397773743
14406 0.9237481951713562
14407 0.9237609505653381
14408 0.9237737059593201
14409 0.923786461353302
14410 0.9237992167472839
14411 0.9238119721412659
14412 0.9238247275352478
14413 0.9238374829292297
14414 0.9238502383232117
14415 0.9238629937171936
14416 0.9238757491111755
14417 0.9238885045051575
14418 0.9239012598991394
14419 0.9239140152931213
14420 0.9239267706871033
14421 0.9239395260810852
14422 0.9239522814750671
14423 0.9239650368690491
14424 0.9239777326583862
14425 0.9239904284477234
14426 0.9240031242370605
14427 0.9240158200263977
14428 0.9240285158157349
14429 0.924041211605072
14430 0.9240539073944092
14431 0.9240666031837463
14432 0.9240792989730835
14433 0.9240919947624207
14434 0.9241046905517578
14435 0.924117386341095
14436 0.9241300821304321
14437 0.9241427779197693
14438 0.9241554737091064
14439 0.9241681694984436
14440 0.9241808652877808
14441 0.9241935610771179
14442 0.9242062568664551
14443 0.9242189526557922
14444 0.9242316484451294
14445 0.9242443442344666
14446 0.9242570400238037
14447 0.9242697358131409
14448 0.924282431602478
14449 0.9242951273918152
14450 0.9243078231811523
14451 0.9243205189704895
14452 0.9243332147598267
14453 0.9243459105491638
14454 0.924358606338501
14455 0.9243713021278381
14456 0.9243839979171753
14457 0.9243966937065125
14458 0.9244093894958496
14459 0.9244220852851868
14460 0.9244347810745239
14461 0.9244474768638611
14462 0.9244601726531982
14463 0.9244728684425354
14464 0.9244855642318726
14465 0.9244982600212097
14466 0.9245109558105469
14467 0.924523651599884
14468 0.9245363473892212
14469 0.9245490431785583
14470 0.9245617389678955
14471 0.9245744347572327
14472 0.9245871305465698
14473 0.924599826335907
14474 0.9246125221252441
14475 0.9246252179145813
14476 0.9246379137039185
14477 0.9246506094932556
14478 0.924663245677948
14479 0.9246758818626404
14480 0.9246885180473328
14481 0.9247011542320251
14482 0.9247137904167175
14483 0.9247264266014099
14484 0.9247390627861023
14485 0.9247516989707947
14486 0.9247643351554871
14487 0.9247769713401794
14488 0.9247896075248718
14489 0.9248022437095642
14490 0.9248148798942566
14491 0.924827516078949
14492 0.9248401522636414
14493 0.9248527884483337
14494 0.9248654246330261
14495 0.9248780608177185
14496 0.9248906970024109
14497 0.9249033331871033
14498 0.9249159693717957
14499 0.924928605556488
14500 0.9249412417411804
14501 0.9249538779258728
14502 0.9249665141105652
14503 0.9249791502952576
14504 0.92499178647995
14505 0.9250044226646423
14506 0.9250170588493347
14507 0.9250296950340271
14508 0.9250423312187195
14509 0.9250549674034119
14510 0.9250676035881042
14511 0.9250802397727966
14512 0.925092875957489
14513 0.9251055121421814
14514 0.925118088722229
14515 0.9251306653022766
14516 0.9251432418823242
14517 0.9251558184623718
14518 0.9251683950424194
14519 0.925180971622467
14520 0.9251935482025146
14521 0.9252061247825623
14522 0.9252187013626099
14523 0.9252312779426575
14524 0.9252438545227051
14525 0.9252564311027527
14526 0.9252690076828003
14527 0.9252815842628479
14528 0.9252941608428955
14529 0.9253067374229431
14530 0.9253193140029907
14531 0.9253318905830383
14532 0.9253444671630859
14533 0.9253570437431335
14534 0.9253696203231812
14535 0.9253821969032288
14536 0.9253947734832764
14537 0.925407350063324
14538 0.9254199266433716
14539 0.9254325032234192
14540 0.9254450798034668
14541 0.9254576563835144
14542 0.925470232963562
14543 0.9254828095436096
14544 0.9254953861236572
14545 0.9255079627037048
14546 0.9255205392837524
14547 0.9255331158638
14548 0.9255456924438477
14549 0.9255582690238953
14550 0.9255708456039429
14551 0.9255834221839905
14552 0.9255959987640381
14553 0.9256085753440857
14554 0.9256211519241333
14555 0.9256337285041809
14556 0.9256463050842285
14557 0.9256588816642761
14558 0.9256714582443237
14559 0.9256840348243713
14560 0.925696611404419
14561 0.9257091879844666
14562 0.9257217645645142
14563 0.9257343411445618
14564 0.9257469177246094
14565 0.925759494304657
14566 0.9257720708847046
14567 0.9257846474647522
14568 0.9257972240447998
14569 0.9258098006248474
14570 0.925822377204895
14571 0.9258349537849426
14572 0.9258475303649902
14573 0.9258601069450378
14574 0.9258726835250854
14575 0.9258852601051331
14576 0.9258978366851807
14577 0.9259104132652283
14578 0.9259229302406311
14579 0.9259354472160339
14580 0.9259479641914368
14581 0.9259604811668396
14582 0.9259729981422424
14583 0.9259855151176453
14584 0.9259980320930481
14585 0.9260105490684509
14586 0.9260230660438538
14587 0.9260355830192566
14588 0.9260480999946594
14589 0.9260606169700623
14590 0.9260731339454651
14591 0.9260856509208679
14592 0.9260981678962708
14593 0.9261106848716736
14594 0.9261232018470764
14595 0.9261357188224792
14596 0.9261482357978821
14597 0.9261607527732849
14598 0.9261732697486877
14599 0.9261857867240906
14600 0.9261983036994934
14601 0.9262108206748962
14602 0.9262233376502991
14603 0.9262358546257019
14604 0.9262483716011047
14605 0.9262608885765076
14606 0.9262734055519104
14607 0.9262859225273132
14608 0.9262984395027161
14609 0.9263109564781189
14610 0.9263234734535217
14611 0.9263359904289246
14612 0.9263485074043274
14613 0.9263610243797302
14614 0.9263735413551331
14615 0.9263860583305359
14616 0.9263985753059387
14617 0.9264110922813416
14618 0.9264236092567444
14619 0.9264361262321472
14620 0.92644864320755
14621 0.9264611601829529
14622 0.9264736771583557
14623 0.9264861345291138
14624 0.9264985918998718
14625 0.9265110492706299
14626 0.9265235066413879
14627 0.926535964012146
14628 0.926548421382904
14629 0.9265608787536621
14630 0.9265733361244202
14631 0.9265857934951782
14632 0.9265982508659363
14633 0.9266107082366943
14634 0.9266231656074524
14635 0.9266356229782104
14636 0.9266480803489685
14637 0.9266605377197266
14638 0.9266729950904846
14639 0.9266854524612427
14640 0.9266979098320007
14641 0.9267103672027588
14642 0.9267228245735168
14643 0.9267352819442749
14644 0.926747739315033
14645 0.926760196685791
14646 0.9267726540565491
14647 0.9267851114273071
14648 0.9267975687980652
14649 0.9268100261688232
14650 0.9268224835395813
14651 0.9268349409103394
14652 0.9268473982810974
14653 0.9268598556518555
14654 0.9268723130226135
14655 0.9268847703933716
14656 0.9268972277641296
14657 0.9269096851348877
14658 0.9269221425056458
14659 0.9269345998764038
14660 0.9269470572471619
14661 0.9269595146179199
14662 0.926971971988678
14663 0.926984429359436
14664 0.9269968867301941
14665 0.9270093441009521
14666 0.9270218014717102
14667 0.9270342588424683
14668 0.9270467162132263
14669 0.9270591735839844
14670 0.9270716309547424
14671 0.9270840287208557
14672 0.927096426486969
14673 0.9271088242530823
14674 0.9271212220191956
14675 0.9271336197853088
14676 0.9271460175514221
14677 0.9271584153175354
14678 0.9271708130836487
14679 0.927183210849762
14680 0.9271956086158752
14681 0.9272080063819885
14682 0.9272204041481018
14683 0.9272328019142151
14684 0.9272451996803284
14685 0.9272575974464417
14686 0.9272699952125549
14687 0.9272823929786682
14688 0.9272947907447815
14689 0.9273071885108948
14690 0.9273195862770081
14691 0.9273319840431213
14692 0.9273443818092346
14693 0.9273567795753479
14694 0.9273691773414612
14695 0.9273815751075745
14696 0.9273939728736877
14697 0.927406370639801
14698 0.9274187684059143
14699 0.9274311661720276
14700 0.9274435639381409
14701 0.9274559617042542
14702 0.9274683594703674
14703 0.9274807572364807
14704 0.927493155002594
14705 0.9275055527687073
14706 0.9275179505348206
14707 0.9275303483009338
14708 0.9275427460670471
14709 0.9275551438331604
14710 0.9275675415992737
14711 0.927579939365387
14712 0.9275923371315002
14713 0.9276047348976135
14714 0.9276171326637268
14715 0.9276295304298401
14716 0.9276419281959534
14717 0.9276543259620667
14718 0.9276667237281799
14719 0.9276790618896484
14720 0.9276914000511169
14721 0.9277037382125854
14722 0.927716076374054
14723 0.9277284145355225
14724 0.927740752696991
14725 0.9277530908584595
14726 0.927765429019928
14727 0.9277777671813965
14728 0.927790105342865
14729 0.9278024435043335
14730 0.927814781665802
14731 0.9278271198272705
14732 0.927839457988739
14733 0.9278517961502075
14734 0.927864134311676
14735 0.9278764724731445
14736 0.927888810634613
14737 0.9279011487960815
14738 0.92791348695755
14739 0.9279258251190186
14740 0.9279381632804871
14741 0.9279505014419556
14742 0.9279628396034241
14743 0.9279751777648926
14744 0.9279875159263611
14745 0.9279998540878296
14746 0.9280121922492981
14747 0.9280245304107666
14748 0.9280368685722351
14749 0.9280492067337036
14750 0.9280615448951721
14751 0.9280738830566406
14752 0.9280862212181091
14753 0.9280985593795776
14754 0.9281108975410461
14755 0.9281232357025146
14756 0.9281355738639832
14757 0.9281479120254517
14758 0.9281602501869202
14759 0.9281725883483887
14760 0.9281848669052124
14761 0.9281971454620361
14762 0.9282094240188599
14763 0.9282217025756836
14764 0.9282339811325073
14765 0.928246259689331
14766 0.9282585382461548
14767 0.9282708168029785
14768 0.9282830953598022
14769 0.928295373916626
14770 0.9283076524734497
14771 0.9283199310302734
14772 0.9283322095870972
14773 0.9283444881439209
14774 0.9283567667007446
14775 0.9283690452575684
14776 0.9283813238143921
14777 0.9283936023712158
14778 0.9284058809280396
14779 0.9284181594848633
14780 0.928430438041687
14781 0.9284427165985107
14782 0.9284549951553345
14783 0.9284672737121582
14784 0.9284795522689819
14785 0.9284918308258057
14786 0.9285041093826294
14787 0.9285163879394531
14788 0.9285286664962769
14789 0.9285409450531006
14790 0.9285532236099243
14791 0.928565502166748
14792 0.9285777807235718
14793 0.9285900592803955
14794 0.9286023378372192
14795 0.928614616394043
14796 0.9286268949508667
14797 0.9286391735076904
14798 0.9286514520645142
14799 0.9286637306213379
14800 0.9286760091781616
14801 0.9286882877349854
14802 0.9287005662918091
14803 0.9287128448486328
14804 0.9287251234054565
14805 0.9287374019622803
14806 0.928749680519104
14807 0.9287619590759277
14808 0.9287742376327515
14809 0.9287865161895752
14810 0.9287987947463989
14811 0.9288110733032227
14812 0.9288233518600464
14813 0.9288356304168701
14814 0.9288479089736938
14815 0.9288601875305176
14816 0.9288724660873413
14817 0.928884744644165
14818 0.928896963596344
14819 0.928909182548523
14820 0.9289214015007019
14821 0.9289336204528809
14822 0.9289458394050598
14823 0.9289580583572388
14824 0.9289702773094177
14825 0.9289824962615967
14826 0.9289947152137756
14827 0.9290069341659546
14828 0.9290191531181335
14829 0.9290313720703125
14830 0.9290435910224915
14831 0.9290558099746704
14832 0.9290680289268494
14833 0.9290802478790283
14834 0.9290924668312073
14835 0.9291046857833862
14836 0.9291169047355652
14837 0.9291291236877441
14838 0.9291413426399231
14839 0.929153561592102
14840 0.929165780544281
14841 0.92917799949646
14842 0.9291902184486389
14843 0.9292024374008179
14844 0.9292146563529968
14845 0.9292268753051758
14846 0.9292390942573547
14847 0.9292513132095337
14848 0.9292635321617126
14849 0.9292757511138916
14850 0.9292879700660706
14851 0.9293001890182495
14852 0.9293124079704285
14853 0.9293246269226074
14854 0.9293368458747864
14855 0.9293490648269653
14856 0.9293612837791443
14857 0.9293735027313232
14858 0.9293857216835022
14859 0.9293979406356812
14860 0.9294101595878601
14861 0.9294223189353943
14862 0.9294344782829285
14863 0.9294466376304626
14864 0.9294587969779968
14865 0.929470956325531
14866 0.9294831156730652
14867 0.9294952750205994
14868 0.9295074343681335
14869 0.9295195937156677
14870 0.9295317530632019
14871 0.9295439124107361
14872 0.9295560717582703
14873 0.9295682311058044
14874 0.9295803904533386
14875 0.9295925498008728
14876 0.929604709148407
14877 0.9296168684959412
14878 0.9296290278434753
14879 0.9296411871910095
14880 0.9296533465385437
14881 0.9296655058860779
14882 0.9296776652336121
14883 0.9296898245811462
14884 0.9297019839286804
14885 0.9297141432762146
14886 0.9297263026237488
14887 0.929738461971283
14888 0.9297506213188171
14889 0.9297627806663513
14890 0.9297749400138855
14891 0.9297870993614197
14892 0.9297992587089539
14893 0.929811418056488
14894 0.9298235774040222
14895 0.9298357367515564
14896 0.9298478960990906
14897 0.9298600554466248
14898 0.9298722147941589
14899 0.9298843741416931
14900 0.9298965334892273
14901 0.9299086928367615
14902 0.9299208521842957
14903 0.9299330115318298
14904 0.929945170879364
14905 0.9299573302268982
14906 0.9299694895744324
14907 0.9299816489219666
14908 0.9299938082695007
14909 0.9300059676170349
14910 0.9300181269645691
14911 0.9300302863121033
14912 0.9300424456596375
14913 0.9300546050071716
14914 0.9300667643547058
14915 0.93007892370224
14916 0.9300910830497742
14917 0.9301032423973083
14918 0.9301154017448425
14919 0.9301275610923767
14920 0.9301397204399109
14921 0.9301518797874451
14922 0.9301640391349792
14923 0.9301761984825134
14924 0.9301883578300476
14925 0.9302005171775818
14926 0.930212676525116
14927 0.9302248358726501
14928 0.9302369952201843
14929 0.9302491545677185
14930 0.9302613139152527
14931 0.9302734732627869
14932 0.930285632610321
14933 0.9302977919578552
14934 0.9303099513053894
14935 0.9303221106529236
14936 0.930334210395813
14937 0.9303463101387024
14938 0.9303584098815918
14939 0.9303705096244812
14940 0.9303826093673706
14941 0.93039470911026
14942 0.9304068088531494
14943 0.9304189085960388
14944 0.9304310083389282
14945 0.9304431080818176
14946 0.930455207824707
14947 0.9304673075675964
14948 0.9304794073104858
14949 0.9304915070533752
14950 0.9305036067962646
14951 0.930515706539154
14952 0.9305278062820435
14953 0.9305399060249329
14954 0.9305520057678223
14955 0.9305641055107117
14956 0.9305762052536011
14957 0.9305883049964905
14958 0.9306004047393799
14959 0.9306125044822693
14960 0.9306246042251587
14961 0.9306367039680481
14962 0.9306488037109375
14963 0.9306609034538269
14964 0.9306730031967163
14965 0.9306851029396057
14966 0.9306972026824951
14967 0.9307093024253845
14968 0.9307214021682739
14969 0.9307335019111633
14970 0.9307456016540527
14971 0.9307577013969421
14972 0.9307698011398315
14973 0.930781900882721
14974 0.9307940006256104
14975 0.9308061003684998
14976 0.9308182001113892
14977 0.9308302998542786
14978 0.930842399597168
14979 0.9308544993400574
14980 0.9308665990829468
14981 0.9308786988258362
14982 0.9308907985687256
14983 0.9309028387069702
14984 0.9309148788452148
14985 0.9309269189834595
14986 0.9309389591217041
14987 0.9309509992599487
14988 0.9309630393981934
14989 0.930975079536438
14990 0.9309871196746826
14991 0.9309991598129272
14992 0.9310111999511719
14993 0.9310232400894165
14994 0.9310352802276611
14995 0.9310473203659058
14996 0.9310593605041504
14997 0.931071400642395
14998 0.9310834407806396
14999 0.9310954809188843
15000 0.9311075210571289
15001 0.9311195611953735
15002 0.9311316013336182
15003 0.9311436414718628
15004 0.9311556816101074
15005 0.931167721748352
15006 0.9311797618865967
15007 0.9311918020248413
15008 0.9312038421630859
15009 0.9312158823013306
15010 0.9312279224395752
15011 0.9312399625778198
15012 0.9312520027160645
15013 0.9312640428543091
15014 0.9312760829925537
15015 0.9312881231307983
15016 0.931300163269043
15017 0.9313122034072876
15018 0.9313242435455322
15019 0.9313362836837769
15020 0.9313483238220215
15021 0.9313603639602661
15022 0.9313724040985107
15023 0.9313844442367554
15024 0.931396484375
15025 0.9314085245132446
15026 0.9314205646514893
15027 0.9314326047897339
15028 0.9314446449279785
15029 0.9314566850662231
15030 0.9314687252044678
15031 0.9314807057380676
15032 0.9314926862716675
15033 0.9315046668052673
15034 0.9315166473388672
15035 0.931528627872467
15036 0.9315406084060669
15037 0.9315525889396667
15038 0.9315645694732666
15039 0.9315765500068665
15040 0.9315885305404663
15041 0.9316005110740662
15042 0.931612491607666
15043 0.9316244721412659
15044 0.9316364526748657
15045 0.9316484332084656
15046 0.9316604137420654
15047 0.9316723942756653
15048 0.9316843748092651
15049 0.931696355342865
15050 0.9317083358764648
15051 0.9317203164100647
15052 0.9317322969436646
15053 0.9317442774772644
15054 0.9317562580108643
15055 0.9317682385444641
15056 0.931780219078064
15057 0.9317921996116638
15058 0.9318041801452637
15059 0.9318161606788635
15060 0.9318281412124634
15061 0.9318401217460632
15062 0.9318521022796631
15063 0.9318640828132629
15064 0.9318760633468628
15065 0.9318880438804626
15066 0.9319000244140625
15067 0.9319120049476624
15068 0.9319239854812622
15069 0.9319359660148621
15070 0.9319479465484619
15071 0.9319599270820618
15072 0.9319719076156616
15073 0.9319838881492615
15074 0.9319958090782166
15075 0.9320077300071716
15076 0.9320196509361267
15077 0.9320315718650818
15078 0.9320434927940369
15079 0.9320554137229919
15080 0.932067334651947
15081 0.9320792555809021
15082 0.9320911765098572
15083 0.9321030974388123
15084 0.9321150183677673
15085 0.9321269392967224
15086 0.9321388602256775
15087 0.9321507811546326
15088 0.9321627020835876
15089 0.9321746230125427
15090 0.9321865439414978
15091 0.9321984648704529
15092 0.932210385799408
15093 0.932222306728363
15094 0.9322342276573181
15095 0.9322461485862732
15096 0.9322580695152283
15097 0.9322699904441833
15098 0.9322819113731384
15099 0.9322938323020935
15100 0.9323057532310486
15101 0.9323176741600037
15102 0.9323295950889587
15103 0.9323415160179138
15104 0.9323534369468689
15105 0.932365357875824
15106 0.932377278804779
15107 0.9323891997337341
15108 0.9324011206626892
15109 0.9324130415916443
15110 0.9324249625205994
15111 0.9324368834495544
15112 0.9324488043785095
15113 0.9324607253074646
15114 0.9324726462364197
15115 0.9324845671653748
15116 0.9324964880943298
15117 0.9325084090232849
15118 0.93252032995224
15119 0.9325322508811951
15120 0.9325441718101501
15121 0.9325560927391052
15122 0.9325680136680603
15123 0.9325799345970154
15124 0.9325918555259705
15125 0.9326037764549255
15126 0.9326156973838806
15127 0.9326276183128357
15128 0.9326395392417908
15129 0.9326514601707458
15130 0.9326633810997009
15131 0.932675302028656
15132 0.9326872229576111
15133 0.9326990842819214
15134 0.9327109456062317
15135 0.932722806930542
15136 0.9327346682548523
15137 0.9327465295791626
15138 0.9327583909034729
15139 0.9327702522277832
15140 0.9327821135520935
15141 0.9327939748764038
15142 0.9328058362007141
15143 0.9328176975250244
15144 0.9328295588493347
15145 0.932841420173645
15146 0.9328532814979553
15147 0.9328651428222656
15148 0.9328770041465759
15149 0.9328888654708862
15150 0.9329007267951965
15151 0.9329125881195068
15152 0.9329244494438171
15153 0.9329363107681274
15154 0.9329481720924377
15155 0.932960033416748
15156 0.9329718947410583
15157 0.9329837560653687
15158 0.932995617389679
15159 0.9330074787139893
15160 0.9330193400382996
15161 0.9330312013626099
15162 0.9330430626869202
15163 0.9330549240112305
15164 0.9330667853355408
15165 0.9330786466598511
15166 0.9330905079841614
15167 0.9331023693084717
15168 0.933114230632782
15169 0.9331260919570923
15170 0.9331379532814026
15171 0.9331498146057129
15172 0.9331616759300232
15173 0.9331735372543335
15174 0.933185338973999
15175 0.9331971406936646
15176 0.9332089424133301
15177 0.9332207441329956
15178 0.9332325458526611
15179 0.9332443475723267
15180 0.9332561492919922
15181 0.9332679510116577
15182 0.9332797527313232
15183 0.9332915544509888
15184 0.9333033561706543
15185 0.9333151578903198
15186 0.9333269596099854
15187 0.9333387613296509
15188 0.9333505630493164
15189 0.9333623647689819
15190 0.9333741664886475
15191 0.933385968208313
15192 0.9333977699279785
15193 0.933409571647644
15194 0.9334213733673096
15195 0.9334331750869751
15196 0.9334449768066406
15197 0.9334567785263062
15198 0.9334685802459717
15199 0.9334803819656372
15200 0.9334921836853027
15201 0.9335039854049683
15202 0.9335157871246338
15203 0.9335275888442993
15204 0.9335393905639648
15205 0.9335511922836304
15206 0.9335629940032959
15207 0.9335747957229614
15208 0.933586597442627
15209 0.9335983991622925
15210 0.933610200881958
15211 0.9336220026016235
15212 0.9336338043212891
15213 0.9336456060409546
15214 0.9336574077606201
15215 0.9336692094802856
15216 0.9336810111999512
15217 0.9336928129196167
15218 0.9337046146392822
15219 0.9337164163589478
15220 0.9337282180786133
15221 0.9337400197982788
15222 0.9337518215179443
15223 0.9337636232376099
15224 0.9337754249572754
15225 0.9337872266769409
15226 0.9337990283966064
15227 0.933810830116272
15228 0.9338226318359375
15229 0.933834433555603
15230 0.9338462352752686
15231 0.9338580369949341
15232 0.9338698387145996
15233 0.9338815808296204
15234 0.9338933229446411
15235 0.9339050650596619
15236 0.9339168071746826
15237 0.9339285492897034
15238 0.9339402914047241
15239 0.9339520335197449
15240 0.9339637756347656
15241 0.9339755177497864
15242 0.9339872598648071
15243 0.9339990019798279
15244 0.9340107440948486
15245 0.9340224862098694
15246 0.9340342283248901
15247 0.9340459704399109
15248 0.9340577125549316
15249 0.9340694546699524
15250 0.9340811967849731
15251 0.9340929388999939
15252 0.9341046810150146
15253 0.9341164231300354
15254 0.9341281652450562
15255 0.9341399073600769
15256 0.9341516494750977
15257 0.9341633915901184
15258 0.9341751337051392
15259 0.9341868758201599
15260 0.9341986179351807
15261 0.9342103600502014
15262 0.9342221021652222
15263 0.9342338442802429
15264 0.9342455863952637
15265 0.9342573285102844
15266 0.9342690706253052
15267 0.9342808127403259
15268 0.9342925548553467
15269 0.9343042969703674
15270 0.9343160390853882
15271 0.9343277812004089
15272 0.9343395233154297
15273 0.9343512654304504
15274 0.9343630075454712
15275 0.9343747496604919
15276 0.9343864917755127
15277 0.9343982338905334
15278 0.9344099760055542
15279 0.9344216585159302
15280 0.9344333410263062
15281 0.9344450235366821
15282 0.9344567060470581
15283 0.9344683885574341
15284 0.9344800710678101
15285 0.934491753578186
15286 0.934503436088562
15287 0.934515118598938
15288 0.934526801109314
15289 0.9345384836196899
15290 0.9345501661300659
15291 0.9345618486404419
15292 0.9345735311508179
15293 0.9345852136611938
15294 0.9345968961715698
15295 0.9346085786819458
15296 0.9346202611923218
15297 0.9346319437026978
15298 0.9346436262130737
15299 0.9346553087234497
15300 0.9346669912338257
15301 0.9346786737442017
15302 0.9346903562545776
15303 0.9347020387649536
15304 0.9347137212753296
15305 0.9347254037857056
15306 0.9347370862960815
15307 0.9347487688064575
15308 0.9347604513168335
15309 0.9347721338272095
15310 0.9347838163375854
15311 0.9347954988479614
15312 0.9348071813583374
15313 0.9348188638687134
15314 0.9348305463790894
15315 0.9348422288894653
15316 0.9348539113998413
15317 0.9348655939102173
15318 0.9348772764205933
15319 0.9348889589309692
15320 0.9349006414413452
15321 0.9349123239517212
15322 0.9349240064620972
15323 0.9349356889724731
15324 0.9349473714828491
15325 0.9349590539932251
15326 0.9349707365036011
15327 0.934982419013977
15328 0.934994101524353
15329 0.935005784034729
15330 0.935017466545105
15331 0.935029149055481
15332 0.9350408315658569
15333 0.9350525140762329
15334 0.9350641965866089
15335 0.9350758790969849
15336 0.9350875616073608
15337 0.9350992441177368
15338 0.9351109266281128
15339 0.9351226091384888
15340 0.9351342916488647
15341 0.9351459741592407
15342 0.9351575970649719
15343 0.9351692199707031
15344 0.9351808428764343
15345 0.9351924657821655
15346 0.9352040886878967
15347 0.9352157115936279
15348 0.9352273344993591
15349 0.9352389574050903
15350 0.9352505803108215
15351 0.9352622032165527
15352 0.9352738261222839
15353 0.9352854490280151
15354 0.9352970719337463
15355 0.9353086948394775
15356 0.9353203177452087
15357 0.9353319406509399
15358 0.9353435635566711
15359 0.9353551864624023
15360 0.9353668093681335
15361 0.9353784322738647
15362 0.935390055179596
15363 0.9354016780853271
15364 0.9354133009910583
15365 0.9354249238967896
15366 0.9354365468025208
15367 0.935448169708252
15368 0.9354597926139832
15369 0.9354714155197144
15370 0.9354830384254456
15371 0.9354946613311768
15372 0.935506284236908
15373 0.9355179071426392
15374 0.9355295300483704
15375 0.9355411529541016
15376 0.9355527758598328
15377 0.935564398765564
15378 0.9355760216712952
15379 0.9355876445770264
15380 0.9355992674827576
15381 0.9356108903884888
15382 0.93562251329422
15383 0.9356341361999512
15384 0.9356457591056824
15385 0.9356573820114136
15386 0.9356690049171448
15387 0.935680627822876
15388 0.9356922507286072
15389 0.9357038736343384
15390 0.9357154965400696
15391 0.9357271194458008
15392 0.935738742351532
15393 0.9357503652572632
15394 0.9357619881629944
15395 0.9357735514640808
15396 0.9357851147651672
15397 0.9357966780662537
15398 0.9358082413673401
15399 0.9358198046684265
15400 0.9358313679695129
15401 0.9358429312705994
15402 0.9358544945716858
15403 0.9358660578727722
15404 0.9358776211738586
15405 0.9358891844749451
15406 0.9359007477760315
15407 0.9359123110771179
15408 0.9359238743782043
15409 0.9359354376792908
15410 0.9359470009803772
15411 0.9359585642814636
15412 0.93597012758255
15413 0.9359816908836365
15414 0.9359932541847229
15415 0.9360048174858093
15416 0.9360163807868958
15417 0.9360279440879822
15418 0.9360395073890686
15419 0.936051070690155
15420 0.9360626339912415
15421 0.9360741972923279
15422 0.9360857605934143
15423 0.9360973238945007
15424 0.9361088871955872
15425 0.9361204504966736
15426 0.93613201379776
15427 0.9361435770988464
15428 0.9361551403999329
15429 0.9361667037010193
15430 0.9361782670021057
15431 0.9361898303031921
15432 0.9362013936042786
15433 0.936212956905365
15434 0.9362245202064514
15435 0.9362360835075378
15436 0.9362476468086243
15437 0.9362592101097107
15438 0.9362707734107971
15439 0.9362823367118835
15440 0.93629390001297
15441 0.9363054633140564
15442 0.9363170266151428
15443 0.9363285899162292
15444 0.9363401532173157
15445 0.9363517165184021
15446 0.9363632798194885
15447 0.936374843120575
15448 0.9363864064216614
15449 0.9363979697227478
15450 0.9364095330238342
15451 0.9364210963249207
15452 0.9364326596260071
15453 0.9364442229270935
15454 0.9364557862281799
15455 0.9364673495292664
15456 0.9364789128303528
15457 0.9364904761314392
15458 0.9365020394325256
15459 0.9365136027336121
15460 0.9365251660346985
15461 0.9365367293357849
15462 0.9365482926368713
15463 0.9365598559379578
15464 0.9365714192390442
15465 0.9365829229354858
15466 0.9365944266319275
15467 0.9366059303283691
15468 0.9366174340248108
15469 0.9366289377212524
15470 0.9366404414176941
15471 0.9366519451141357
15472 0.9366634488105774
15473 0.936674952507019
15474 0.9366864562034607
15475 0.9366979598999023
15476 0.936709463596344
15477 0.9367209672927856
15478 0.9367324709892273
15479 0.936743974685669
15480 0.9367554783821106
15481 0.9367669820785522
15482 0.9367784857749939
15483 0.9367899894714355
15484 0.9368014931678772
15485 0.9368129968643188
15486 0.9368245005607605
15487 0.9368360042572021
15488 0.9368475079536438
15489 0.9368590116500854
15490 0.9368705153465271
15491 0.9368820190429688
15492 0.9368935227394104
15493 0.936905026435852
15494 0.9369165301322937
15495 0.9369280338287354
15496 0.936939537525177
15497 0.9369510412216187
15498 0.9369625449180603
15499 0.936974048614502
15500 0.9369855523109436
15501 0.9369970560073853
15502 0.9370085597038269
15503 0.9370200634002686
15504 0.9370315670967102
15505 0.9370430111885071
15506 0.937054455280304
15507 0.9370658993721008
15508 0.9370773434638977
15509 0.9370887875556946
15510 0.9371002316474915
15511 0.9371116757392883
15512 0.9371231198310852
15513 0.9371345639228821
15514 0.937146008014679
15515 0.9371574521064758
15516 0.9371688961982727
15517 0.9371803402900696
15518 0.9371917843818665
15519 0.9372032284736633
15520 0.9372146725654602
15521 0.9372261166572571
15522 0.937237560749054
15523 0.9372490048408508
15524 0.9372604489326477
15525 0.9372718930244446
15526 0.9372833371162415
15527 0.9372947812080383
15528 0.9373062252998352
15529 0.9373176693916321
15530 0.937329113483429
15531 0.9373405575752258
15532 0.9373520016670227
15533 0.9373634457588196
15534 0.9373748898506165
15535 0.9373863339424133
15536 0.9373977780342102
15537 0.9374092221260071
15538 0.937420666217804
15539 0.9374321103096008
15540 0.9374435544013977
15541 0.9374549984931946
15542 0.9374664425849915
15543 0.9374778866767883
15544 0.9374893307685852
15545 0.9375007748603821
15546 0.937512218952179
15547 0.9375236630439758
15548 0.9375351071357727
15549 0.9375465512275696
15550 0.9375579953193665
15551 0.9375694394111633
15552 0.9375808835029602
15553 0.9375923275947571
15554 0.937603771686554
15555 0.9376152157783508
15556 0.9376266598701477
15557 0.9376381039619446
15558 0.9376495480537415
15559 0.9376609921455383
15560 0.9376724362373352
15561 0.9376838803291321
15562 0.937695324420929
15563 0.9377067685127258
15564 0.9377182126045227
15565 0.9377296566963196
15566 0.9377411007881165
15567 0.9377525448799133
15568 0.9377639889717102
15569 0.9377753734588623
15570 0.9377867579460144
15571 0.9377981424331665
15572 0.9378095269203186
15573 0.9378209114074707
15574 0.9378322958946228
15575 0.9378436803817749
15576 0.937855064868927
15577 0.9378664493560791
15578 0.9378778338432312
15579 0.9378892183303833
15580 0.9379006028175354
15581 0.9379119873046875
15582 0.9379233717918396
15583 0.9379347562789917
15584 0.9379461407661438
15585 0.9379575252532959
15586 0.937968909740448
15587 0.9379802942276001
15588 0.9379916787147522
15589 0.9380030632019043
15590 0.9380144476890564
15591 0.9380258321762085
15592 0.9380372166633606
15593 0.9380486011505127
15594 0.9380599856376648
15595 0.9380713701248169
15596 0.938082754611969
15597 0.9380941390991211
15598 0.9381055235862732
15599 0.9381169080734253
15600 0.9381282925605774
15601 0.9381396770477295
15602 0.9381510615348816
15603 0.9381624460220337
15604 0.9381738305091858
15605 0.9381852149963379
15606 0.93819659948349
15607 0.9382079839706421
15608 0.9382193684577942
15609 0.9382307529449463
15610 0.9382421374320984
15611 0.9382535219192505
15612 0.9382649064064026
15613 0.9382762908935547
15614 0.9382876753807068
15615 0.9382990598678589
15616 0.938310444355011
15617 0.9383218288421631
15618 0.9383332133293152
15619 0.9383445382118225
15620 0.9383558630943298
15621 0.9383671879768372
15622 0.9383785128593445
15623 0.9383898377418518
15624 0.9384011626243591
15625 0.9384124875068665
15626 0.9384238123893738
15627 0.9384351372718811
15628 0.9384464621543884
15629 0.9384577870368958
15630 0.9384691119194031
15631 0.9384804368019104
15632 0.9384917616844177
15633 0.938503086566925
15634 0.9385144114494324
15635 0.9385257363319397
15636 0.938537061214447
15637 0.9385483860969543
15638 0.9385597109794617
15639 0.938571035861969
15640 0.9385823607444763
15641 0.9385936856269836
15642 0.938605010509491
15643 0.9386163353919983
15644 0.9386276602745056
15645 0.9386389851570129
15646 0.9386503100395203
15647 0.9386616349220276
15648 0.9386729598045349
15649 0.9386842846870422
15650 0.9386956095695496
15651 0.9387069344520569
15652 0.9387182593345642
15653 0.9387295842170715
15654 0.9387409090995789
15655 0.9387522339820862
15656 0.9387635588645935
15657 0.9387748837471008
15658 0.9387862086296082
15659 0.9387975335121155
15660 0.9388088583946228
15661 0.9388201832771301
15662 0.9388315081596375
15663 0.9388428330421448
15664 0.9388541579246521
15665 0.9388654828071594
15666 0.9388768076896667
15667 0.9388881325721741
15668 0.9388994574546814
15669 0.9389107823371887
15670 0.938922107219696
15671 0.9389334321022034
15672 0.9389447569847107
15673 0.938956081867218
15674 0.9389674067497253
15675 0.9389787316322327
15676 0.93899005651474
15677 0.9390013813972473
15678 0.9390127062797546
15679 0.939024031162262
15680 0.9390353560447693
15681 0.9390466809272766
15682 0.9390580058097839
15683 0.9390693306922913
15684 0.9390806555747986
15685 0.9390919804573059
15686 0.9391033053398132
15687 0.9391146302223206
15688 0.9391259551048279
15689 0.9391372799873352
15690 0.9391486048698425
15691 0.9391599297523499
15692 0.9391712546348572
15693 0.9391825795173645
15694 0.939193844795227
15695 0.9392051100730896
15696 0.9392163753509521
15697 0.9392276406288147
15698 0.9392389059066772
15699 0.9392501711845398
15700 0.9392614364624023
15701 0.9392727017402649
15702 0.9392839670181274
15703 0.93929523229599
15704 0.9393064975738525
15705 0.9393177628517151
15706 0.9393290281295776
15707 0.9393402934074402
15708 0.9393515586853027
15709 0.9393628239631653
15710 0.9393740892410278
15711 0.9393853545188904
15712 0.9393966197967529
15713 0.9394078850746155
15714 0.939419150352478
15715 0.9394304156303406
15716 0.9394416809082031
15717 0.9394529461860657
15718 0.9394642114639282
15719 0.9394754767417908
15720 0.9394867420196533
15721 0.9394980072975159
15722 0.9395092725753784
15723 0.939520537853241
15724 0.9395318031311035
15725 0.9395430684089661
15726 0.9395543336868286
15727 0.9395655989646912
15728 0.9395768642425537
15729 0.9395881295204163
15730 0.9395993947982788
15731 0.9396106600761414
15732 0.9396219253540039
15733 0.9396331906318665
15734 0.939644455909729
15735 0.9396557211875916
15736 0.9396669864654541
15737 0.9396782517433167
15738 0.9396895170211792
15739 0.9397007822990417
15740 0.9397120475769043
15741 0.9397233128547668
15742 0.9397345781326294
15743 0.9397458434104919
15744 0.9397571086883545
15745 0.9397683143615723
15746 0.93977952003479
15747 0.9397907257080078
15748 0.9398019313812256
15749 0.9398131370544434
15750 0.9398243427276611
15751 0.9398355484008789
15752 0.9398467540740967
15753 0.9398579597473145
15754 0.9398691654205322
15755 0.93988037109375
15756 0.9398915767669678
15757 0.9399027824401855
15758 0.9399139881134033
15759 0.9399251937866211
15760 0.9399363994598389
15761 0.9399476051330566
15762 0.9399588108062744
15763 0.9399700164794922
15764 0.93998122215271
15765 0.9399924278259277
15766 0.9400036334991455
15767 0.9400148391723633
15768 0.940026044845581
15769 0.9400372505187988
15770 0.9400484561920166
15771 0.9400596618652344
15772 0.9400708675384521
15773 0.9400820732116699
15774 0.9400932788848877
15775 0.9401044845581055
15776 0.9401156902313232
15777 0.940126895904541
15778 0.9401381015777588
15779 0.9401493072509766
15780 0.9401605129241943
15781 0.9401717185974121
15782 0.9401829242706299
15783 0.9401941299438477
15784 0.9402053356170654
15785 0.9402165412902832
15786 0.940227746963501
15787 0.9402389526367188
15788 0.9402501583099365
15789 0.9402613639831543
15790 0.9402725696563721
15791 0.9402837753295898
15792 0.9402949810028076
15793 0.9403061866760254
15794 0.9403173923492432
15795 0.9403285980224609
15796 0.9403398036956787
15797 0.9403510093688965
15798 0.9403622150421143
15799 0.9403733611106873
15800 0.9403845071792603
15801 0.9403956532478333
15802 0.9404067993164062
15803 0.9404179453849792
15804 0.9404290914535522
15805 0.9404402375221252
15806 0.9404513835906982
15807 0.9404625296592712
15808 0.9404736757278442
15809 0.9404848217964172
15810 0.9404959678649902
15811 0.9405071139335632
15812 0.9405182600021362
15813 0.9405294060707092
15814 0.9405405521392822
15815 0.9405516982078552
15816 0.9405628442764282
15817 0.9405739903450012
15818 0.9405851364135742
15819 0.9405962824821472
15820 0.9406074285507202
15821 0.9406185746192932
15822 0.9406297206878662
15823 0.9406408667564392
15824 0.9406520128250122
15825 0.9406631588935852
15826 0.9406743049621582
15827 0.9406854510307312
15828 0.9406965970993042
15829 0.9407077431678772
15830 0.9407188892364502
15831 0.9407300353050232
15832 0.9407411813735962
15833 0.9407523274421692
15834 0.9407634735107422
15835 0.9407746195793152
15836 0.9407857656478882
15837 0.9407969117164612
15838 0.9408080577850342
15839 0.9408192038536072
15840 0.9408303499221802
15841 0.9408414959907532
15842 0.9408526420593262
15843 0.9408637881278992
15844 0.9408749341964722
15845 0.9408860802650452
15846 0.9408971667289734
15847 0.9409082531929016
15848 0.9409193396568298
15849 0.9409304261207581
15850 0.9409415125846863
15851 0.9409525990486145
15852 0.9409636855125427
15853 0.940974771976471
15854 0.9409858584403992
15855 0.9409969449043274
15856 0.9410080313682556
15857 0.9410191178321838
15858 0.9410302042961121
15859 0.9410412907600403
15860 0.9410523772239685
15861 0.9410634636878967
15862 0.941074550151825
15863 0.9410856366157532
15864 0.9410967230796814
15865 0.9411078095436096
15866 0.9411188960075378
15867 0.9411299824714661
15868 0.9411410689353943
15869 0.9411521553993225
15870 0.9411632418632507
15871 0.941174328327179
15872 0.9411854147911072
15873 0.9411965012550354
15874 0.9412075877189636
15875 0.9412186741828918
15876 0.9412297606468201
15877 0.9412408471107483
15878 0.9412519335746765
15879 0.9412630200386047
15880 0.941274106502533
15881 0.9412851929664612
15882 0.9412962794303894
15883 0.9413073658943176
15884 0.9413184523582458
15885 0.9413295388221741
15886 0.9413406252861023
15887 0.9413517117500305
15888 0.9413627982139587
15889 0.941373884677887
15890 0.9413849711418152
15891 0.9413960576057434
15892 0.9414071440696716
15893 0.9414181709289551
15894 0.9414291977882385
15895 0.941440224647522
15896 0.9414512515068054
15897 0.9414622783660889
15898 0.9414733052253723
15899 0.9414843320846558
15900 0.9414953589439392
15901 0.9415063858032227
15902 0.9415174126625061
15903 0.9415284395217896
15904 0.941539466381073
15905 0.9415504932403564
15906 0.9415615200996399
15907 0.9415725469589233
15908 0.9415835738182068
15909 0.9415946006774902
15910 0.9416056275367737
15911 0.9416166543960571
15912 0.9416276812553406
15913 0.941638708114624
15914 0.9416497349739075
15915 0.9416607618331909
15916 0.9416717886924744
15917 0.9416828155517578
15918 0.9416938424110413
15919 0.9417048692703247
15920 0.9417158961296082
15921 0.9417269229888916
15922 0.941737949848175
15923 0.9417489767074585
15924 0.9417600035667419
15925 0.9417710304260254
15926 0.9417820572853088
15927 0.9417930841445923
15928 0.9418041110038757
15929 0.9418151378631592
15930 0.9418261647224426
15931 0.9418371915817261
15932 0.9418482184410095
15933 0.941859245300293
15934 0.9418702721595764
15935 0.9418812990188599
15936 0.9418923258781433
15937 0.9419033527374268
15938 0.9419143795967102
15939 0.9419254064559937
15940 0.9419363737106323
15941 0.941947340965271
15942 0.9419583082199097
15943 0.9419692754745483
15944 0.941980242729187
15945 0.9419912099838257
15946 0.9420021772384644
15947 0.942013144493103
15948 0.9420241117477417
15949 0.9420350790023804
15950 0.942046046257019
15951 0.9420570135116577
15952 0.9420679807662964
15953 0.9420789480209351
15954 0.9420899152755737
15955 0.9421008825302124
15956 0.9421118497848511
15957 0.9421228170394897
15958 0.9421337842941284
15959 0.9421447515487671
15960 0.9421557188034058
15961 0.9421666860580444
15962 0.9421776533126831
15963 0.9421886205673218
15964 0.9421995878219604
15965 0.9422105550765991
15966 0.9422215223312378
15967 0.9422324895858765
15968 0.9422434568405151
15969 0.9422544240951538
15970 0.9422653913497925
15971 0.9422763586044312
15972 0.9422873258590698
15973 0.9422982931137085
15974 0.9423092603683472
15975 0.9423202276229858
15976 0.9423311948776245
15977 0.9423421621322632
15978 0.9423531293869019
15979 0.9423640966415405
15980 0.9423750638961792
15981 0.9423860311508179
15982 0.9423969984054565
15983 0.9424079656600952
15984 0.9424189329147339
15985 0.9424299001693726
15986 0.9424408674240112
15987 0.9424518346786499
15988 0.9424628019332886
15989 0.9424737691879272
15990 0.9424847364425659
15991 0.9424957036972046
15992 0.9425066709518433
15993 0.9425176382064819
15994 0.9425286054611206
15995 0.9425395727157593
15996 0.942550539970398
15997 0.9425615072250366
15998 0.9425724744796753
15999 0.942583441734314
16000 0.9425944089889526
16001 0.9426053762435913
16002 0.9426162838935852
16003 0.9426271915435791
16004 0.942638099193573
16005 0.9426490068435669
16006 0.9426599144935608
16007 0.9426708221435547
16008 0.9426817297935486
16009 0.9426926374435425
16010 0.9427035450935364
16011 0.9427144527435303
16012 0.9427253603935242
16013 0.9427362680435181
16014 0.942747175693512
16015 0.9427580833435059
16016 0.9427689909934998
16017 0.9427798986434937
16018 0.9427908062934875
16019 0.9428017139434814
16020 0.9428126215934753
16021 0.9428235292434692
16022 0.9428344368934631
16023 0.942845344543457
16024 0.9428562521934509
16025 0.9428671598434448
16026 0.9428780674934387
16027 0.9428889751434326
16028 0.9428998827934265
16029 0.9429107904434204
16030 0.9429216980934143
16031 0.9429326057434082
16032 0.9429435133934021
16033 0.942954421043396
16034 0.9429653286933899
16035 0.9429762363433838
16036 0.9429871439933777
16037 0.9429980516433716
16038 0.9430089592933655
16039 0.9430198669433594
16040 0.9430307745933533
16041 0.9430416822433472
16042 0.9430525898933411
16043 0.943063497543335
16044 0.9430743455886841
16045 0.9430851936340332
16046 0.9430960416793823
16047 0.9431068897247314
16048 0.9431177377700806
16049 0.9431285858154297
16050 0.9431394338607788
16051 0.9431502819061279
16052 0.943161129951477
16053 0.9431719779968262
16054 0.9431828260421753
16055 0.9431936740875244
16056 0.9432045221328735
16057 0.9432153701782227
16058 0.9432262182235718
16059 0.9432370662689209
16060 0.94324791431427
16061 0.9432587623596191
16062 0.9432696104049683
16063 0.9432804584503174
16064 0.9432913064956665
16065 0.9433021545410156
16066 0.9433130025863647
16067 0.9433238506317139
16068 0.943334698677063
16069 0.9433455467224121
16070 0.9433563947677612
16071 0.9433672428131104
16072 0.9433780908584595
16073 0.9433889389038086
16074 0.9433997869491577
16075 0.9434106349945068
16076 0.943421483039856
16077 0.9434323310852051
16078 0.9434431791305542
16079 0.9434540271759033
16080 0.9434648752212524
16081 0.9434757232666016
16082 0.9434865713119507
16083 0.9434974193572998
16084 0.9435082674026489
16085 0.943519115447998
16086 0.9435299634933472
16087 0.9435408115386963
16088 0.9435516595840454
16089 0.9435625076293945
16090 0.9435733556747437
16091 0.9435842037200928
16092 0.9435950517654419
16093 0.943605899810791
16094 0.9436167478561401
16095 0.9436275959014893
16096 0.9436384439468384
16097 0.9436492919921875
16098 0.9436601400375366
16099 0.9436709880828857
16100 0.9436818361282349
16101 0.943692684173584
16102 0.9437035322189331
16103 0.9437143802642822
16104 0.9437252283096313
16105 0.9437360763549805
16106 0.9437469244003296
16107 0.9437577724456787
16108 0.9437686204910278
16109 0.943779468536377
16110 0.9437903165817261
16111 0.9438011646270752
16112 0.9438120126724243
16113 0.9438228607177734
16114 0.9438337087631226
16115 0.9438445568084717
16116 0.9438554048538208
16117 0.9438662528991699
16118 0.943877100944519
16119 0.9438878893852234
16120 0.9438986778259277
16121 0.9439094662666321
16122 0.9439202547073364
16123 0.9439310431480408
16124 0.9439418315887451
16125 0.9439526200294495
16126 0.9439634084701538
16127 0.9439741969108582
16128 0.9439849853515625
16129 0.9439957737922668
16130 0.9440065622329712
16131 0.9440173506736755
16132 0.9440281391143799
16133 0.9440389275550842
16134 0.9440497159957886
16135 0.9440605044364929
16136 0.9440712928771973
16137 0.9440820813179016
16138 0.944092869758606
16139 0.9441036581993103
16140 0.9441144466400146
16141 0.944125235080719
16142 0.9441360235214233
16143 0.9441468119621277
16144 0.944157600402832
16145 0.9441683888435364
16146 0.9441791772842407
16147 0.9441899657249451
16148 0.9442007541656494
16149 0.9442115426063538
16150 0.9442223310470581
16151 0.9442331194877625
16152 0.9442439079284668
16153 0.9442546963691711
16154 0.9442654848098755
16155 0.9442762732505798
16156 0.9442870616912842
16157 0.9442978501319885
16158 0.9443086385726929
16159 0.9443194270133972
16160 0.9443302154541016
16161 0.9443410038948059
16162 0.9443517923355103
16163 0.9443625807762146
16164 0.944373369216919
16165 0.9443841576576233
16166 0.9443948864936829
16167 0.9444056153297424
16168 0.944416344165802
16169 0.9444270730018616
16170 0.9444378018379211
16171 0.9444485306739807
16172 0.9444592595100403
16173 0.9444699883460999
16174 0.9444807171821594
16175 0.944491446018219
16176 0.9445021748542786
16177 0.9445129036903381
16178 0.9445236325263977
16179 0.9445343613624573
16180 0.9445450901985168
16181 0.9445558190345764
16182 0.944566547870636
16183 0.9445772767066956
16184 0.9445880055427551
16185 0.9445987343788147
16186 0.9446094632148743
16187 0.9446201920509338
16188 0.9446309208869934
16189 0.944641649723053
16190 0.9446523785591125
16191 0.9446631073951721
16192 0.9446738362312317
16193 0.9446845650672913
16194 0.9446952939033508
16195 0.9447060227394104
16196 0.94471675157547
16197 0.9447274804115295
16198 0.9447382092475891
16199 0.9447489380836487
16200 0.9447596669197083
16201 0.9447703957557678
16202 0.9447811245918274
16203 0.944791853427887
16204 0.9448025822639465
16205 0.9448133111000061
16206 0.9448240399360657
16207 0.9448347687721252
16208 0.9448454976081848
16209 0.9448562264442444
16210 0.944866955280304
16211 0.9448776841163635
16212 0.9448884129524231
16213 0.9448991417884827
16214 0.9449098706245422
16215 0.9449205994606018
16216 0.9449313282966614
16217 0.944942057132721
16218 0.9449527859687805
16219 0.9449635148048401
16220 0.9449742436408997
16221 0.9449849724769592
16222 0.9449957013130188
16223 0.9450064301490784
16224 0.9450171589851379
16225 0.9450278878211975
16226 0.9450386166572571
16227 0.9450493454933167
16228 0.9450600743293762
16229 0.9450708031654358
16230 0.9450815320014954
16231 0.9450922608375549
16232 0.9451029896736145
16233 0.9451137185096741
16234 0.9451244473457336
16235 0.9451351761817932
16236 0.9451459050178528
16237 0.9451566338539124
16238 0.9451673030853271
16239 0.9451779723167419
16240 0.9451886415481567
16241 0.9451993107795715
16242 0.9452099800109863
16243 0.9452206492424011
16244 0.9452313184738159
16245 0.9452419877052307
16246 0.9452526569366455
16247 0.9452633261680603
16248 0.9452739953994751
16249 0.9452846646308899
16250 0.9452953338623047
16251 0.9453060030937195
16252 0.9453166723251343
16253 0.9453273415565491
16254 0.9453380107879639
16255 0.9453486800193787
16256 0.9453593492507935
16257 0.9453700184822083
16258 0.945380687713623
16259 0.9453913569450378
16260 0.9454020261764526
16261 0.9454126954078674
16262 0.9454233646392822
16263 0.945434033870697
16264 0.9454447031021118
16265 0.9454553723335266
16266 0.9454660415649414
16267 0.9454767107963562
16268 0.945487380027771
16269 0.9454980492591858
16270 0.9455087184906006
16271 0.9455193877220154
16272 0.9455300569534302
16273 0.945540726184845
16274 0.9455513954162598
16275 0.9455620646476746
16276 0.9455727338790894
16277 0.9455834031105042
16278 0.945594072341919
16279 0.9456047415733337
16280 0.9456154108047485
16281 0.9456260800361633
16282 0.9456367492675781
16283 0.9456474184989929
16284 0.9456580877304077
16285 0.9456687569618225
16286 0.9456794261932373
16287 0.9456900358200073
16288 0.9457006454467773
16289 0.9457112550735474
16290 0.9457218647003174
16291 0.9457324743270874
16292 0.9457430839538574
16293 0.9457536935806274
16294 0.9457643032073975
16295 0.9457749128341675
16296 0.9457855224609375
16297 0.9457961320877075
16298 0.9458067417144775
16299 0.9458173513412476
16300 0.9458279609680176
16301 0.9458385705947876
16302 0.9458491802215576
16303 0.9458597898483276
16304 0.9458703994750977
16305 0.9458810091018677
16306 0.9458916187286377
16307 0.9459022283554077
16308 0.9459128379821777
16309 0.9459234476089478
16310 0.9459340572357178
16311 0.9459446668624878
16312 0.9459552764892578
16313 0.9459658861160278
16314 0.9459764957427979
16315 0.9459871053695679
16316 0.9459977149963379
16317 0.9460083246231079
16318 0.9460189342498779
16319 0.946029543876648
16320 0.946040153503418
16321 0.946050763130188
16322 0.946061372756958
16323 0.946071982383728
16324 0.946082592010498
16325 0.9460932016372681
16326 0.9461038112640381
16327 0.9461144208908081
16328 0.9461250305175781
16329 0.9461356401443481
16330 0.9461462497711182
16331 0.9461568593978882
16332 0.9461674690246582
16333 0.9461780786514282
16334 0.9461886882781982
16335 0.9461992979049683
16336 0.9462099075317383
16337 0.9462205171585083
16338 0.9462311267852783
16339 0.9462417364120483
16340 0.9462523460388184
16341 0.9462629556655884
16342 0.9462735652923584
16343 0.9462841749191284
16344 0.9462947845458984
16345 0.9463053345680237
16346 0.9463158845901489
16347 0.9463264346122742
16348 0.9463369846343994
16349 0.9463475346565247
16350 0.9463580846786499
16351 0.9463686347007751
16352 0.9463791847229004
16353 0.9463897347450256
16354 0.9464002847671509
16355 0.9464108347892761
16356 0.9464213848114014
16357 0.9464319348335266
16358 0.9464424848556519
16359 0.9464530348777771
16360 0.9464635848999023
16361 0.9464741349220276
16362 0.9464846849441528
16363 0.9464952349662781
16364 0.9465057849884033
16365 0.9465163350105286
16366 0.9465268850326538
16367 0.946537435054779
16368 0.9465479850769043
16369 0.9465585350990295
16370 0.9465690851211548
16371 0.94657963514328
16372 0.9465901851654053
16373 0.9466007351875305
16374 0.9466112852096558
16375 0.946621835231781
16376 0.9466323852539062
16377 0.9466429352760315
16378 0.9466534852981567
16379 0.946664035320282
16380 0.9466745853424072
16381 0.9466851353645325
16382 0.9466956853866577
16383 0.946706235408783
16384 0.9467167854309082
16385 0.9467273354530334
16386 0.9467378854751587
16387 0.9467484354972839
16388 0.9467589855194092
16389 0.9467694759368896
16390 0.9467799663543701
16391 0.9467904567718506
16392 0.946800947189331
16393 0.9468114376068115
16394 0.946821928024292
16395 0.9468324184417725
16396 0.9468429088592529
16397 0.9468533992767334
16398 0.9468638896942139
16399 0.9468743801116943
16400 0.9468848705291748
16401 0.9468953609466553
16402 0.9469058513641357
16403 0.9469163417816162
16404 0.9469268321990967
16405 0.9469373226165771
16406 0.9469478130340576
16407 0.9469583034515381
16408 0.9469687938690186
16409 0.946979284286499
16410 0.9469897747039795
16411 0.94700026512146
16412 0.9470107555389404
16413 0.9470212459564209
16414 0.9470317363739014
16415 0.9470422267913818
16416 0.9470527172088623
16417 0.9470632076263428
16418 0.9470736980438232
16419 0.9470841884613037
16420 0.9470946788787842
16421 0.9471051692962646
16422 0.9471156597137451
16423 0.9471261501312256
16424 0.947136640548706
16425 0.9471471309661865
16426 0.947157621383667
16427 0.9471681118011475
16428 0.9471786022186279
16429 0.9471890926361084
16430 0.9471995830535889
16431 0.9472100734710693
16432 0.9472205638885498
16433 0.9472310543060303
16434 0.9472415447235107
16435 0.9472520351409912
16436 0.9472625255584717
16437 0.9472730159759521
16438 0.9472835063934326
16439 0.9472939968109131
16440 0.9473044872283936
16441 0.947314977645874
16442 0.9473254680633545
16443 0.947335958480835
16444 0.9473464488983154
16445 0.9473569393157959
16446 0.9473674297332764
16447 0.9473779201507568
16448 0.9473884105682373
16449 0.9473989009857178
16450 0.9474093914031982
16451 0.9474198818206787
16452 0.9474303722381592
16453 0.9474408626556396
16454 0.9474513530731201
16455 0.9474618434906006
16456 0.9474722743034363
16457 0.947482705116272
16458 0.9474931359291077
16459 0.9475035667419434
16460 0.947513997554779
16461 0.9475244283676147
16462 0.9475348591804504
16463 0.9475452899932861
16464 0.9475557208061218
16465 0.9475661516189575
16466 0.9475765824317932
16467 0.9475870132446289
16468 0.9475974440574646
16469 0.9476078748703003
16470 0.947618305683136
16471 0.9476287364959717
16472 0.9476391673088074
16473 0.9476495981216431
16474 0.9476600289344788
16475 0.9476704597473145
16476 0.9476808905601501
16477 0.9476913213729858
16478 0.9477017521858215
16479 0.9477121829986572
16480 0.9477226138114929
16481 0.9477330446243286
16482 0.9477434754371643
16483 0.94775390625
16484 0.9477643370628357
16485 0.9477747678756714
16486 0.9477851986885071
16487 0.9477956295013428
16488 0.9478060603141785
16489 0.9478164911270142
16490 0.9478269219398499
16491 0.9478373527526855
16492 0.9478477835655212
16493 0.9478582143783569
16494 0.9478686451911926
16495 0.9478790760040283
16496 0.947889506816864
16497 0.9478999376296997
16498 0.9479103684425354
16499 0.9479207992553711
16500 0.9479312300682068
16501 0.9479416608810425
16502 0.9479520916938782
16503 0.9479625225067139
16504 0.9479729533195496
16505 0.9479833841323853
16506 0.947993814945221
16507 0.9480042457580566
16508 0.9480146765708923
16509 0.9480250477790833
16510 0.9480354189872742
16511 0.9480457901954651
16512 0.948056161403656
16513 0.9480665326118469
16514 0.9480769038200378
16515 0.9480872750282288
16516 0.9480976462364197
16517 0.9481080174446106
16518 0.9481183886528015
16519 0.9481287598609924
16520 0.9481391310691833
16521 0.9481495022773743
16522 0.9481598734855652
16523 0.9481702446937561
16524 0.948180615901947
16525 0.9481909871101379
16526 0.9482013583183289
16527 0.9482117295265198
16528 0.9482221007347107
16529 0.9482324719429016
16530 0.9482428431510925
16531 0.9482532143592834
16532 0.9482635855674744
16533 0.9482739567756653
16534 0.9482843279838562
16535 0.9482946991920471
16536 0.948305070400238
16537 0.948315441608429
16538 0.9483258128166199
16539 0.9483361840248108
16540 0.9483465552330017
16541 0.9483569264411926
16542 0.9483672976493835
16543 0.9483776688575745
16544 0.9483880400657654
16545 0.9483984112739563
16546 0.9484087824821472
16547 0.9484191536903381
16548 0.948429524898529
16549 0.94843989610672
16550 0.9484502673149109
16551 0.9484606385231018
16552 0.9484710097312927
16553 0.9484813809394836
16554 0.9484917521476746
16555 0.9485021233558655
16556 0.9485124945640564
16557 0.9485228657722473
16558 0.9485332369804382
16559 0.9485436081886292
16560 0.9485539793968201
16561 0.948564350605011
16562 0.9485747218132019
16563 0.9485850930213928
16564 0.9485954642295837
16565 0.9486058354377747
16566 0.9486162066459656
16567 0.9486265778541565
16568 0.9486369490623474
16569 0.9486473202705383
16570 0.9486576914787292
16571 0.9486680626869202
16572 0.9486784338951111
16573 0.948688805103302
16574 0.9486991763114929
16575 0.9487095475196838
16576 0.9487199187278748
16577 0.9487302303314209
16578 0.948740541934967
16579 0.9487508535385132
16580 0.9487611651420593
16581 0.9487714767456055
16582 0.9487817883491516
16583 0.9487920999526978
16584 0.9488024115562439
16585 0.94881272315979
16586 0.9488230347633362
16587 0.9488333463668823
16588 0.9488436579704285
16589 0.9488539695739746
16590 0.9488642811775208
16591 0.9488745927810669
16592 0.948884904384613
16593 0.9488952159881592
16594 0.9489055275917053
16595 0.9489158391952515
16596 0.9489261507987976
16597 0.9489364624023438
16598 0.9489467740058899
16599 0.948957085609436
16600 0.9489673972129822
16601 0.9489777088165283
16602 0.9489880204200745
16603 0.9489983320236206
16604 0.9490086436271667
16605 0.9490189552307129
16606 0.949029266834259
16607 0.9490395784378052
16608 0.9490498900413513
16609 0.9490602016448975
16610 0.9490705132484436
16611 0.9490808248519897
16612 0.9490911364555359
16613 0.949101448059082
16614 0.9491117596626282
16615 0.9491220712661743
16616 0.9491323828697205
16617 0.9491426944732666
16618 0.9491530060768127
16619 0.9491633176803589
16620 0.949173629283905
16621 0.9491839408874512
16622 0.9491942524909973
16623 0.9492045640945435
16624 0.9492148756980896
16625 0.9492251873016357
16626 0.9492354989051819
16627 0.949245810508728
16628 0.9492561221122742
16629 0.9492664337158203
16630 0.9492767453193665
16631 0.9492870569229126
16632 0.9492973685264587
16633 0.9493076801300049
16634 0.9493179321289062
16635 0.9493281841278076
16636 0.949338436126709
16637 0.9493486881256104
16638 0.9493589401245117
16639 0.9493691921234131
16640 0.9493794441223145
16641 0.9493896961212158
16642 0.9493999481201172
16643 0.9494102001190186
16644 0.9494204521179199
16645 0.9494307041168213
16646 0.9494409561157227
16647 0.949451208114624
16648 0.9494614601135254
16649 0.9494717121124268
16650 0.9494819641113281
16651 0.9494922161102295
16652 0.9495024681091309
16653 0.9495127201080322
16654 0.9495229721069336
16655 0.949533224105835
16656 0.9495434761047363
16657 0.9495537281036377
16658 0.9495639801025391
16659 0.9495742321014404
16660 0.9495844841003418
16661 0.9495947360992432
16662 0.9496049880981445
16663 0.9496152400970459
16664 0.9496254920959473
16665 0.9496357440948486
16666 0.94964599609375
16667 0.9496562480926514
16668 0.9496665000915527
16669 0.9496767520904541
16670 0.9496870040893555
16671 0.9496972560882568
16672 0.9497075080871582
16673 0.9497177600860596
16674 0.9497280120849609
16675 0.9497382640838623
16676 0.9497485160827637
16677 0.949758768081665
16678 0.9497690200805664
16679 0.9497792720794678
16680 0.9497895240783691
16681 0.9497997760772705
16682 0.9498100280761719
16683 0.9498202800750732
16684 0.9498305320739746
16685 0.949840784072876
16686 0.9498510360717773
16687 0.9498612880706787
16688 0.9498715400695801
16689 0.9498817920684814
16690 0.949891984462738
16691 0.9499021768569946
16692 0.9499123692512512
16693 0.9499225616455078
16694 0.9499327540397644
16695 0.949942946434021
16696 0.9499531388282776
16697 0.9499633312225342
16698 0.9499735236167908
16699 0.9499837160110474
16700 0.949993908405304
16701 0.9500041007995605
16702 0.9500142931938171
16703 0.9500244855880737
16704 0.9500346779823303
16705 0.9500448703765869
16706 0.9500550627708435
16707 0.9500652551651001
16708 0.9500754475593567
16709 0.9500856399536133
16710 0.9500958323478699
16711 0.9501060247421265
16712 0.9501162171363831
16713 0.9501264095306396
16714 0.9501366019248962
16715 0.9501467943191528
16716 0.9501569867134094
16717 0.950167179107666
16718 0.9501773715019226
16719 0.9501875638961792
16720 0.9501977562904358
16721 0.9502079486846924
16722 0.950218141078949
16723 0.9502283334732056
16724 0.9502385258674622
16725 0.9502487182617188
16726 0.9502589106559753
16727 0.9502691030502319
16728 0.9502792954444885
16729 0.9502894878387451
16730 0.9502996802330017
16731 0.9503098726272583
16732 0.9503200650215149
16733 0.9503302574157715
16734 0.9503404498100281
16735 0.9503506422042847
16736 0.9503608345985413
16737 0.9503709673881531
16738 0.9503811001777649
16739 0.9503912329673767
16740 0.9504013657569885
16741 0.9504114985466003
16742 0.9504216313362122
16743 0.950431764125824
16744 0.9504418969154358
16745 0.9504520297050476
16746 0.9504621624946594
16747 0.9504722952842712
16748 0.9504824280738831
16749 0.9504925608634949
16750 0.9505026936531067
16751 0.9505128264427185
16752 0.9505229592323303
16753 0.9505330920219421
16754 0.950543224811554
16755 0.9505533576011658
16756 0.9505634903907776
16757 0.9505736231803894
16758 0.9505837559700012
16759 0.950593888759613
16760 0.9506040215492249
16761 0.9506141543388367
16762 0.9506242871284485
16763 0.9506344199180603
16764 0.9506445527076721
16765 0.9506546854972839
16766 0.9506648182868958
16767 0.9506749510765076
16768 0.9506850838661194
16769 0.9506952166557312
16770 0.950705349445343
16771 0.9507154822349548
16772 0.9507256150245667
16773 0.9507357478141785
16774 0.9507458806037903
16775 0.9507560133934021
16776 0.9507661461830139
16777 0.9507762789726257
16778 0.9507864117622375
16779 0.9507965445518494
16780 0.9508066773414612
16781 0.950816810131073
16782 0.9508269429206848
16783 0.9508370757102966
16784 0.9508472084999084
16785 0.9508573412895203
16786 0.9508674740791321
16787 0.9508776068687439
16788 0.9508877396583557
16789 0.9508978724479675
16790 0.9509080052375793
16791 0.9509181380271912
16792 0.950928270816803
16793 0.9509384036064148
16794 0.9509485363960266
16795 0.9509586691856384
16796 0.9509688019752502
16797 0.9509789347648621
16798 0.9509890675544739
16799 0.9509992003440857
16800 0.9510093331336975
16801 0.9510194659233093
16802 0.9510295987129211
16803 0.9510396718978882
16804 0.9510497450828552
16805 0.9510598182678223
16806 0.9510698914527893
16807 0.9510799646377563
16808 0.9510900378227234
16809 0.9511001110076904
16810 0.9511101841926575
16811 0.9511202573776245
16812 0.9511303305625916
16813 0.9511404037475586
16814 0.9511504769325256
16815 0.9511605501174927
16816 0.9511706233024597
16817 0.9511806964874268
16818 0.9511907696723938
16819 0.9512008428573608
16820 0.9512109160423279
16821 0.9512209892272949
16822 0.951231062412262
16823 0.951241135597229
16824 0.951251208782196
16825 0.9512612819671631
16826 0.9512713551521301
16827 0.9512814283370972
16828 0.9512915015220642
16829 0.9513015747070312
16830 0.9513116478919983
16831 0.9513217210769653
16832 0.9513317942619324
16833 0.9513418674468994
16834 0.9513519406318665
16835 0.9513620138168335
16836 0.9513720870018005
16837 0.9513821601867676
16838 0.9513922333717346
16839 0.9514023065567017
16840 0.9514123797416687
16841 0.9514224529266357
16842 0.9514325261116028
16843 0.9514425992965698
16844 0.9514526724815369
16845 0.9514627456665039
16846 0.951472818851471
16847 0.951482892036438
16848 0.951492965221405
16849 0.9515030384063721
16850 0.9515131115913391
16851 0.9515231847763062
16852 0.9515332579612732
16853 0.9515433311462402
16854 0.9515534043312073
16855 0.9515634775161743
16856 0.9515735507011414
16857 0.9515835642814636
16858 0.9515935778617859
16859 0.9516035914421082
16860 0.9516136050224304
16861 0.9516236186027527
16862 0.951633632183075
16863 0.9516436457633972
16864 0.9516536593437195
16865 0.9516636729240417
16866 0.951673686504364
16867 0.9516837000846863
16868 0.9516937136650085
16869 0.9517037272453308
16870 0.9517137408256531
16871 0.9517237544059753
16872 0.9517337679862976
16873 0.9517437815666199
16874 0.9517537951469421
16875 0.9517638087272644
16876 0.9517738223075867
16877 0.9517838358879089
16878 0.9517938494682312
16879 0.9518038630485535
16880 0.9518138766288757
16881 0.951823890209198
16882 0.9518339037895203
16883 0.9518439173698425
16884 0.9518539309501648
16885 0.9518639445304871
16886 0.9518739581108093
16887 0.9518839716911316
16888 0.9518939852714539
16889 0.9519039988517761
16890 0.9519140124320984
16891 0.9519240260124207
16892 0.9519340395927429
16893 0.9519440531730652
16894 0.9519540667533875
16895 0.9519640803337097
16896 0.951974093914032
16897 0.9519841074943542
16898 0.9519941210746765
16899 0.9520041346549988
16900 0.952014148235321
16901 0.9520241618156433
16902 0.9520341753959656
16903 0.9520441889762878
16904 0.9520542025566101
16905 0.9520642161369324
16906 0.9520742297172546
16907 0.9520842432975769
16908 0.9520942568778992
16909 0.9521042704582214
16910 0.9521142840385437
16911 0.952124297618866
16912 0.9521343111991882
16913 0.9521443247795105
16914 0.9521543383598328
16915 0.952164351940155
16916 0.9521743655204773
16917 0.9521843791007996
16918 0.9521943926811218
16919 0.9522043466567993
16920 0.9522143006324768
16921 0.9522242546081543
16922 0.9522342085838318
16923 0.9522441625595093
16924 0.9522541165351868
16925 0.9522640705108643
16926 0.9522740244865417
16927 0.9522839784622192
16928 0.9522939324378967
16929 0.9523038864135742
16930 0.9523138403892517
16931 0.9523237943649292
16932 0.9523337483406067
16933 0.9523437023162842
16934 0.9523536562919617
16935 0.9523636102676392
16936 0.9523735642433167
16937 0.9523835182189941
16938 0.9523934721946716
16939 0.9524034261703491
16940 0.9524133801460266
16941 0.9524233341217041
16942 0.9524332880973816
16943 0.9524432420730591
16944 0.9524531960487366
16945 0.9524631500244141
16946 0.9524731040000916
16947 0.952483057975769
16948 0.9524930119514465
16949 0.952502965927124
16950 0.9525129199028015
16951 0.952522873878479
16952 0.9525328278541565
16953 0.952542781829834
16954 0.9525527358055115
16955 0.952562689781189
16956 0.9525726437568665
16957 0.952582597732544
16958 0.9525925517082214
16959 0.9526025056838989
16960 0.9526124596595764
16961 0.9526224136352539
16962 0.9526323676109314
16963 0.9526423215866089
16964 0.9526522755622864
16965 0.9526622295379639
16966 0.9526721835136414
16967 0.9526821374893188
16968 0.9526920914649963
16969 0.9527020454406738
16970 0.9527119398117065
16971 0.9527218341827393
16972 0.952731728553772
16973 0.9527416229248047
16974 0.9527515172958374
16975 0.9527614116668701
16976 0.9527713060379028
16977 0.9527812004089355
16978 0.9527910947799683
16979 0.952800989151001
16980 0.9528108835220337
16981 0.9528207778930664
16982 0.9528306722640991
16983 0.9528405666351318
16984 0.9528504610061646
16985 0.9528603553771973
16986 0.95287024974823
16987 0.9528801441192627
16988 0.9528900384902954
16989 0.9528999328613281
16990 0.9529098272323608
16991 0.9529197216033936
16992 0.9529296159744263
16993 0.952939510345459
16994 0.9529494047164917
16995 0.9529592990875244
16996 0.9529691934585571
16997 0.9529790878295898
16998 0.9529889822006226
16999 0.9529988765716553
17000 0.953008770942688
17001 0.9530186653137207
17002 0.9530285596847534
17003 0.9530384540557861
17004 0.9530483484268188
17005 0.9530582427978516
17006 0.9530681371688843
17007 0.953078031539917
17008 0.9530879259109497
17009 0.9530978202819824
17010 0.9531077146530151
17011 0.9531176090240479
17012 0.9531275033950806
17013 0.9531373977661133
17014 0.953147292137146
17015 0.9531571865081787
17016 0.9531670808792114
17017 0.9531769752502441
17018 0.9531868696212769
17019 0.9531967639923096
17020 0.9532066583633423
17021 0.953216552734375
17022 0.9532264471054077
17023 0.9532363414764404
17024 0.9532462358474731
17025 0.9532561302185059
17026 0.9532660245895386
17027 0.9532759189605713
17028 0.953285813331604
17029 0.9532957077026367
17030 0.9533056020736694
17031 0.9533154368400574
17032 0.9533252716064453
17033 0.9533351063728333
17034 0.9533449411392212
17035 0.9533547759056091
17036 0.9533646106719971
17037 0.953374445438385
17038 0.953384280204773
17039 0.9533941149711609
17040 0.9534039497375488
17041 0.9534137845039368
17042 0.9534236192703247
17043 0.9534334540367126
17044 0.9534432888031006
17045 0.9534531235694885
17046 0.9534629583358765
17047 0.9534727931022644
17048 0.9534826278686523
17049 0.9534924626350403
17050 0.9535022974014282
17051 0.9535121321678162
17052 0.9535219669342041
17053 0.953531801700592
17054 0.95354163646698
17055 0.9535514712333679
17056 0.9535613059997559
17057 0.9535711407661438
17058 0.9535809755325317
17059 0.9535908102989197
17060 0.9536006450653076
17061 0.9536104798316956
17062 0.9536203145980835
17063 0.9536301493644714
17064 0.9536399841308594
17065 0.9536498188972473
17066 0.9536596536636353
17067 0.9536694884300232
17068 0.9536793231964111
17069 0.9536891579627991
17070 0.953698992729187
17071 0.953708827495575
17072 0.9537186622619629
17073 0.9537284970283508
17074 0.9537383317947388
17075 0.9537481665611267
17076 0.9537580013275146
17077 0.9537678360939026
17078 0.9537776708602905
17079 0.9537875056266785
17080 0.9537973403930664
17081 0.9538071751594543
17082 0.9538170099258423
17083 0.9538267850875854
17084 0.9538365602493286
17085 0.9538463354110718
17086 0.9538561105728149
17087 0.9538658857345581
17088 0.9538756608963013
17089 0.9538854360580444
17090 0.9538952112197876
17091 0.9539049863815308
17092 0.9539147615432739
17093 0.9539245367050171
17094 0.9539343118667603
17095 0.9539440870285034
17096 0.9539538621902466
17097 0.9539636373519897
17098 0.9539734125137329
17099 0.9539831876754761
17100 0.9539929628372192
17101 0.9540027379989624
17102 0.9540125131607056
17103 0.9540222883224487
17104 0.9540320634841919
17105 0.9540418386459351
17106 0.9540516138076782
17107 0.9540613889694214
17108 0.9540711641311646
17109 0.9540809392929077
17110 0.9540907144546509
17111 0.954100489616394
17112 0.9541102647781372
17113 0.9541200399398804
17114 0.9541298151016235
17115 0.9541395902633667
17116 0.9541493654251099
17117 0.954159140586853
17118 0.9541689157485962
17119 0.9541786909103394
17120 0.9541884660720825
17121 0.9541982412338257
17122 0.9542080163955688
17123 0.954217791557312
17124 0.9542275667190552
17125 0.9542373418807983
17126 0.9542471170425415
17127 0.9542568922042847
17128 0.9542666673660278
17129 0.9542763829231262
17130 0.9542860984802246
17131 0.954295814037323
17132 0.9543055295944214
17133 0.9543152451515198
17134 0.9543249607086182
17135 0.9543346762657166
17136 0.9543443918228149
17137 0.9543541073799133
17138 0.9543638229370117
17139 0.9543735384941101
17140 0.9543832540512085
17141 0.9543929696083069
17142 0.9544026851654053
17143 0.9544124007225037
17144 0.954422116279602
17145 0.9544318318367004
17146 0.9544415473937988
17147 0.9544512629508972
17148 0.9544609785079956
17149 0.954470694065094
17150 0.9544804096221924
17151 0.9544901251792908
17152 0.9544998407363892
17153 0.9545095562934875
17154 0.9545192718505859
17155 0.9545289874076843
17156 0.9545387029647827
17157 0.9545484185218811
17158 0.9545581340789795
17159 0.9545678496360779
17160 0.9545775651931763
17161 0.9545872807502747
17162 0.954596996307373
17163 0.9546067118644714
17164 0.9546164274215698
17165 0.9546261429786682
17166 0.9546358585357666
17167 0.954645574092865
17168 0.9546552896499634
17169 0.9546650052070618
17170 0.9546747207641602
17171 0.9546843767166138
17172 0.9546940326690674
17173 0.954703688621521
17174 0.9547133445739746
17175 0.9547230005264282
17176 0.9547326564788818
17177 0.9547423124313354
17178 0.9547519683837891
17179 0.9547616243362427
17180 0.9547712802886963
17181 0.9547809362411499
17182 0.9547905921936035
17183 0.9548002481460571
17184 0.9548099040985107
17185 0.9548195600509644
17186 0.954829216003418
17187 0.9548388719558716
17188 0.9548485279083252
17189 0.9548581838607788
17190 0.9548678398132324
17191 0.954877495765686
17192 0.9548871517181396
17193 0.9548968076705933
17194 0.9549064636230469
17195 0.9549161195755005
17196 0.9549257755279541
17197 0.9549354314804077
17198 0.9549450874328613
17199 0.9549547433853149
17200 0.9549643993377686
17201 0.9549740552902222
17202 0.9549837112426758
17203 0.9549933671951294
17204 0.955003023147583
17205 0.9550126791000366
17206 0.9550223350524902
17207 0.9550319910049438
17208 0.9550416469573975
17209 0.9550513029098511
17210 0.9550609588623047
17211 0.9550706148147583
17212 0.9550802707672119
17213 0.9550899267196655
17214 0.9550995826721191
17215 0.9551092386245728
17216 0.9551188945770264
17217 0.95512855052948
17218 0.9551382064819336
17219 0.9551478624343872
17220 0.9551575183868408
17221 0.9551671743392944
17222 0.955176830291748
17223 0.9551864862442017
17224 0.9551961421966553
17225 0.9552057981491089
17226 0.9552154541015625
17227 0.9552251100540161
17228 0.9552347660064697
17229 0.9552444219589233
17230 0.955254077911377
17231 0.9552637338638306
17232 0.9552733898162842
17233 0.9552830457687378
17234 0.9552927017211914
17235 0.955302357673645
17236 0.9553120136260986
17237 0.9553216099739075
17238 0.9553312063217163
17239 0.9553408026695251
17240 0.955350399017334
17241 0.9553599953651428
17242 0.9553695917129517
17243 0.9553791880607605
17244 0.9553887844085693
17245 0.9553983807563782
17246 0.955407977104187
17247 0.9554175734519958
17248 0.9554271697998047
17249 0.9554367661476135
17250 0.9554463624954224
17251 0.9554559588432312
17252 0.95546555519104
17253 0.9554751515388489
17254 0.9554847478866577
17255 0.9554943442344666
17256 0.9555039405822754
17257 0.9555135369300842
17258 0.9555231332778931
17259 0.9555327296257019
17260 0.9555423259735107
17261 0.9555519223213196
17262 0.9555615186691284
17263 0.9555711150169373
17264 0.9555807113647461
17265 0.9555903077125549
17266 0.9555999040603638
17267 0.9556095004081726
17268 0.9556190967559814
17269 0.9556286931037903
17270 0.9556382894515991
17271 0.955647885799408
17272 0.9556574821472168
17273 0.9556670784950256
17274 0.9556766748428345
17275 0.9556862711906433
17276 0.9556958675384521
17277 0.955705463886261
17278 0.9557150602340698
17279 0.9557246565818787
17280 0.9557342529296875
17281 0.9557438492774963
17282 0.9557534456253052
17283 0.955763041973114
17284 0.9557726383209229
17285 0.9557821750640869
17286 0.955791711807251
17287 0.955801248550415
17288 0.9558107852935791
17289 0.9558203220367432
17290 0.9558298587799072
17291 0.9558393955230713
17292 0.9558489322662354
17293 0.9558584690093994
17294 0.9558680057525635
17295 0.9558775424957275
17296 0.9558870792388916
17297 0.9558966159820557
17298 0.9559061527252197
17299 0.9559156894683838
17300 0.9559252262115479
17301 0.9559347629547119
17302 0.955944299697876
17303 0.95595383644104
17304 0.9559633731842041
17305 0.9559729099273682
17306 0.9559824466705322
17307 0.9559919834136963
17308 0.9560015201568604
17309 0.9560110569000244
17310 0.9560205936431885
17311 0.9560301303863525
17312 0.9560396671295166
17313 0.9560492038726807
17314 0.9560587406158447
17315 0.9560682773590088
17316 0.9560778141021729
17317 0.9560873508453369
17318 0.956096887588501
17319 0.956106424331665
17320 0.9561159610748291
17321 0.9561254978179932
17322 0.9561350345611572
17323 0.9561445713043213
17324 0.9561541080474854
17325 0.9561636447906494
17326 0.9561731815338135
17327 0.9561827182769775
17328 0.9561922550201416
17329 0.9562017917633057
17330 0.9562113285064697
17331 0.9562208652496338
17332 0.9562304019927979
17333 0.9562399387359619
17334 0.956249475479126
17335 0.95625901222229
17336 0.9562685489654541
17337 0.9562780857086182
17338 0.9562876224517822
17339 0.9562971591949463
17340 0.9563066959381104
17341 0.9563162326812744
17342 0.9563257694244385
17343 0.9563352465629578
17344 0.956344723701477
17345 0.9563542008399963
17346 0.9563636779785156
17347 0.9563731551170349
17348 0.9563826322555542
17349 0.9563921093940735
17350 0.9564015865325928
17351 0.9564110636711121
17352 0.9564205408096313
17353 0.9564300179481506
17354 0.9564394950866699
17355 0.9564489722251892
17356 0.9564584493637085
17357 0.9564679265022278
17358 0.9564774036407471
17359 0.9564868807792664
17360 0.9564963579177856
17361 0.9565058350563049
17362 0.9565153121948242
17363 0.9565247893333435
17364 0.9565342664718628
17365 0.9565437436103821
17366 0.9565532207489014
17367 0.9565626978874207
17368 0.9565721750259399
17369 0.9565816521644592
17370 0.9565911293029785
17371 0.9566006064414978
17372 0.9566100835800171
17373 0.9566195607185364
17374 0.9566290378570557
17375 0.956638514995575
17376 0.9566479921340942
17377 0.9566574692726135
17378 0.9566669464111328
17379 0.9566764235496521
17380 0.9566859006881714
17381 0.9566953778266907
17382 0.95670485496521
17383 0.9567143321037292
17384 0.9567238092422485
17385 0.9567332863807678
17386 0.9567427635192871
17387 0.9567522406578064
17388 0.9567617177963257
17389 0.956771194934845
17390 0.9567806720733643
17391 0.9567901492118835
17392 0.9567996263504028
17393 0.9568091034889221
17394 0.9568185806274414
17395 0.9568280577659607
17396 0.9568374752998352
17397 0.9568468928337097
17398 0.9568563103675842
17399 0.9568657279014587
17400 0.9568751454353333
17401 0.9568845629692078
17402 0.9568939805030823
17403 0.9569033980369568
17404 0.9569128155708313
17405 0.9569222331047058
17406 0.9569316506385803
17407 0.9569410681724548
17408 0.9569504857063293
17409 0.9569599032402039
17410 0.9569693207740784
17411 0.9569787383079529
17412 0.9569881558418274
17413 0.9569975733757019
17414 0.9570069909095764
17415 0.9570164084434509
17416 0.9570258259773254
17417 0.9570352435112
17418 0.9570446610450745
17419 0.957054078578949
17420 0.9570634961128235
17421 0.957072913646698
17422 0.9570823311805725
17423 0.957091748714447
17424 0.9571011662483215
17425 0.957110583782196
17426 0.9571200013160706
17427 0.9571294188499451
17428 0.9571388363838196
17429 0.9571482539176941
17430 0.9571576714515686
17431 0.9571670889854431
17432 0.9571765065193176
17433 0.9571859240531921
17434 0.9571953415870667
17435 0.9572047591209412
17436 0.9572141766548157
17437 0.9572235941886902
17438 0.9572330117225647
17439 0.9572424292564392
17440 0.9572518467903137
17441 0.9572612643241882
17442 0.9572706818580627
17443 0.9572800993919373
17444 0.9572895169258118
17445 0.9572989344596863
17446 0.9573083519935608
17447 0.9573177695274353
17448 0.957327127456665
17449 0.9573364853858948
17450 0.9573458433151245
17451 0.9573552012443542
17452 0.957364559173584
17453 0.9573739171028137
17454 0.9573832750320435
17455 0.9573926329612732
17456 0.9574019908905029
17457 0.9574113488197327
17458 0.9574207067489624
17459 0.9574300646781921
17460 0.9574394226074219
17461 0.9574487805366516
17462 0.9574581384658813
17463 0.9574674963951111
17464 0.9574768543243408
17465 0.9574862122535706
17466 0.9574955701828003
17467 0.95750492811203
17468 0.9575142860412598
17469 0.9575236439704895
17470 0.9575330018997192
17471 0.957542359828949
17472 0.9575517177581787
17473 0.9575610756874084
17474 0.9575704336166382
17475 0.9575797915458679
17476 0.9575891494750977
17477 0.9575985074043274
17478 0.9576078653335571
17479 0.9576172232627869
17480 0.9576265811920166
17481 0.9576359391212463
17482 0.9576452970504761
17483 0.9576546549797058
17484 0.9576640129089355
17485 0.9576733708381653
17486 0.957682728767395
17487 0.9576920866966248
17488 0.9577014446258545
17489 0.9577108025550842
17490 0.957720160484314
17491 0.9577295184135437
17492 0.9577388763427734
17493 0.9577482342720032
17494 0.9577575922012329
17495 0.9577668905258179
17496 0.9577761888504028
17497 0.9577854871749878
17498 0.9577947854995728
17499 0.9578040838241577
17500 0.9578133821487427
17501 0.9578226804733276
17502 0.9578319787979126
17503 0.9578412771224976
17504 0.9578505754470825
17505 0.9578598737716675
17506 0.9578691720962524
17507 0.9578784704208374
17508 0.9578877687454224
17509 0.9578970670700073
17510 0.9579063653945923
17511 0.9579156637191772
17512 0.9579249620437622
17513 0.9579342603683472
17514 0.9579435586929321
17515 0.9579528570175171
17516 0.957962155342102
17517 0.957971453666687
17518 0.957980751991272
17519 0.9579900503158569
17520 0.9579993486404419
17521 0.9580086469650269
17522 0.9580179452896118
17523 0.9580272436141968
17524 0.9580365419387817
17525 0.9580458402633667
17526 0.9580551385879517
17527 0.9580644369125366
17528 0.9580737352371216
17529 0.9580830335617065
17530 0.9580923318862915
17531 0.9581016302108765
17532 0.9581109285354614
17533 0.9581202268600464
17534 0.9581295251846313
17535 0.9581388235092163
17536 0.9581481218338013
17537 0.9581574201583862
17538 0.9581667184829712
17539 0.9581760168075562
17540 0.9581853151321411
17541 0.9581946134567261
17542 0.958203911781311
17543 0.958213210105896
17544 0.958222508430481
17545 0.9582318067550659
17546 0.9582411050796509
17547 0.9582504034042358
17548 0.9582597017288208
17549 0.9582690000534058
17550 0.9582782983779907
17551 0.9582875967025757
17552 0.9582968950271606
17553 0.9583061933517456
17554 0.9583154916763306
17555 0.9583247900009155
17556 0.9583340883255005
17557 0.9583433866500854
17558 0.9583526849746704
17559 0.9583619236946106
17560 0.9583711624145508
17561 0.958380401134491
17562 0.9583896398544312
17563 0.9583988785743713
17564 0.9584081172943115
17565 0.9584173560142517
17566 0.9584265947341919
17567 0.9584358334541321
17568 0.9584450721740723
17569 0.9584543108940125
17570 0.9584635496139526
17571 0.9584727883338928
17572 0.958482027053833
17573 0.9584912657737732
17574 0.9585005044937134
17575 0.9585097432136536
17576 0.9585189819335938
17577 0.9585282206535339
17578 0.9585374593734741
17579 0.9585466980934143
17580 0.9585559368133545
17581 0.9585651755332947
17582 0.9585744142532349
17583 0.958583652973175
17584 0.9585928916931152
17585 0.9586021304130554
17586 0.9586113691329956
17587 0.9586206078529358
17588 0.958629846572876
17589 0.9586390852928162
17590 0.9586483240127563
17591 0.9586575627326965
17592 0.9586668014526367
17593 0.9586760401725769
17594 0.9586852788925171
17595 0.9586945176124573
17596 0.9587037563323975
17597 0.9587129950523376
17598 0.9587222337722778
17599 0.958731472492218
17600 0.9587407112121582
17601 0.9587499499320984
17602 0.9587591886520386
17603 0.9587684273719788
17604 0.958777666091919
17605 0.9587869048118591
17606 0.9587961435317993
17607 0.9588053822517395
17608 0.9588146209716797
17609 0.9588238596916199
17610 0.9588330984115601
17611 0.9588423371315002
17612 0.9588515162467957
17613 0.9588606953620911
17614 0.9588698744773865
17615 0.9588790535926819
17616 0.9588882327079773
17617 0.9588974118232727
17618 0.9589065909385681
17619 0.9589157700538635
17620 0.9589249491691589
17621 0.9589341282844543
17622 0.9589433073997498
17623 0.9589524865150452
17624 0.9589616656303406
17625 0.958970844745636
17626 0.9589800238609314
17627 0.9589892029762268
17628 0.9589983820915222
17629 0.9590075612068176
17630 0.959016740322113
17631 0.9590259194374084
17632 0.9590350985527039
17633 0.9590442776679993
17634 0.9590534567832947
17635 0.9590626358985901
17636 0.9590718150138855
17637 0.9590809941291809
17638 0.9590901732444763
17639 0.9590993523597717
17640 0.9591085314750671
17641 0.9591177105903625
17642 0.959126889705658
17643 0.9591360688209534
17644 0.9591452479362488
17645 0.9591544270515442
17646 0.9591636061668396
17647 0.959172785282135
17648 0.9591819643974304
17649 0.9591911435127258
17650 0.9592003226280212
17651 0.9592095017433167
17652 0.9592186808586121
17653 0.9592278599739075
17654 0.9592370390892029
17655 0.9592462182044983
17656 0.9592553973197937
17657 0.9592645764350891
17658 0.9592737555503845
17659 0.9592829346656799
17660 0.9592921137809753
17661 0.9593012928962708
17662 0.9593104720115662
17663 0.9593196511268616
17664 0.959328830242157
17665 0.9593380093574524
17666 0.9593471884727478
17667 0.9593563675880432
17668 0.9593655467033386
17669 0.959374725818634
17670 0.9593839049339294
17671 0.9593930840492249
17672 0.9594022631645203
17673 0.9594114422798157
17674 0.9594206213951111
17675 0.9594298005104065
17676 0.9594389796257019
17677 0.9594481587409973
17678 0.9594573378562927
17679 0.9594665169715881
17680 0.9594756960868835
17681 0.959484875202179
17682 0.9594940543174744
17683 0.9595032334327698
17684 0.9595124125480652
17685 0.9595215916633606
17686 0.959530770778656
17687 0.9595399498939514
17688 0.9595491290092468
17689 0.9595582485198975
17690 0.9595673680305481
17691 0.9595764875411987
17692 0.9595856070518494
17693 0.9595947265625
17694 0.9596038460731506
17695 0.9596129655838013
17696 0.9596220850944519
17697 0.9596312046051025
17698 0.9596403241157532
17699 0.9596494436264038
17700 0.9596585631370544
17701 0.9596676826477051
17702 0.9596768021583557
17703 0.9596859216690063
17704 0.959695041179657
17705 0.9597041606903076
17706 0.9597132802009583
17707 0.9597223997116089
17708 0.9597315192222595
17709 0.9597406387329102
17710 0.9597497582435608
17711 0.9597588777542114
17712 0.9597679972648621
17713 0.9597771167755127
17714 0.9597862362861633
17715 0.959795355796814
17716 0.9598044753074646
17717 0.9598135948181152
17718 0.9598227143287659
17719 0.9598318338394165
17720 0.9598409533500671
17721 0.9598500728607178
17722 0.9598591923713684
17723 0.959868311882019
17724 0.9598774313926697
17725 0.9598865509033203
17726 0.959895670413971
17727 0.9599047899246216
17728 0.9599139094352722
17729 0.9599230289459229
17730 0.9599321484565735
17731 0.9599412679672241
17732 0.9599503874778748
17733 0.9599595069885254
17734 0.959968626499176
17735 0.9599777460098267
17736 0.9599868655204773
17737 0.9599959850311279
17738 0.9600051045417786
17739 0.9600142240524292
17740 0.9600233435630798
17741 0.9600324630737305
17742 0.9600415825843811
17743 0.960050642490387
17744 0.9600597023963928
17745 0.9600687623023987
17746 0.9600778222084045
17747 0.9600868821144104
17748 0.9600959420204163
17749 0.9601050019264221
17750 0.960114061832428
17751 0.9601231217384338
17752 0.9601321816444397
17753 0.9601412415504456
17754 0.9601503014564514
17755 0.9601593613624573
17756 0.9601684212684631
17757 0.960177481174469
17758 0.9601865410804749
17759 0.9601956009864807
17760 0.9602046608924866
17761 0.9602137207984924
17762 0.9602227807044983
17763 0.9602318406105042
17764 0.96024090051651
17765 0.9602499604225159
17766 0.9602590203285217
17767 0.9602680802345276
17768 0.9602771401405334
17769 0.9602862000465393
17770 0.9602952599525452
17771 0.960304319858551
17772 0.9603133797645569
17773 0.9603224396705627
17774 0.9603314995765686
17775 0.9603405594825745
17776 0.9603496193885803
17777 0.9603586792945862
17778 0.960367739200592
17779 0.9603767991065979
17780 0.9603858590126038
17781 0.9603949189186096
17782 0.9604039788246155
17783 0.9604130387306213
17784 0.9604220986366272
17785 0.9604311585426331
17786 0.9604402184486389
17787 0.9604492783546448
17788 0.9604583382606506
17789 0.9604673981666565
17790 0.9604764580726624
17791 0.9604855179786682
17792 0.9604945778846741
17793 0.9605036377906799
17794 0.9605126976966858
17795 0.9605217576026917
17796 0.9605308175086975
17797 0.9605398774147034
17798 0.9605489373207092
17799 0.9605579972267151
17800 0.960567057132721
17801 0.9605761170387268
17802 0.9605851769447327
17803 0.9605942368507385
17804 0.9606032967567444
17805 0.9606123566627502
17806 0.9606214165687561
17807 0.960630476474762
17808 0.9606395363807678
17809 0.9606485962867737
17810 0.9606575965881348
17811 0.9606665968894958
17812 0.9606755971908569
17813 0.960684597492218
17814 0.9606935977935791
17815 0.9607025980949402
17816 0.9607115983963013
17817 0.9607205986976624
17818 0.9607295989990234
17819 0.9607385993003845
17820 0.9607475996017456
17821 0.9607565999031067
17822 0.9607656002044678
17823 0.9607746005058289
17824 0.9607836008071899
17825 0.960792601108551
17826 0.9608016014099121
17827 0.9608106017112732
17828 0.9608196020126343
17829 0.9608286023139954
17830 0.9608376026153564
17831 0.9608466029167175
17832 0.9608556032180786
17833 0.9608646035194397
17834 0.9608736038208008
17835 0.9608826041221619
17836 0.960891604423523
17837 0.960900604724884
17838 0.9609096050262451
17839 0.9609186053276062
17840 0.9609276056289673
17841 0.9609366059303284
17842 0.9609456062316895
17843 0.9609546065330505
17844 0.9609636068344116
17845 0.9609726071357727
17846 0.9609816074371338
17847 0.9609906077384949
17848 0.960999608039856
17849 0.961008608341217
17850 0.9610175490379333
17851 0.9610264897346497
17852 0.961035430431366
17853 0.9610443711280823
17854 0.9610533118247986
17855 0.9610622525215149
17856 0.9610711932182312
17857 0.9610801339149475
17858 0.9610890746116638
17859 0.9610980153083801
17860 0.9611069560050964
17861 0.9611158967018127
17862 0.961124837398529
17863 0.9611337780952454
17864 0.9611427187919617
17865 0.961151659488678
17866 0.9611606001853943
17867 0.9611695408821106
17868 0.9611784815788269
17869 0.9611874222755432
17870 0.9611963629722595
17871 0.9612053036689758
17872 0.9612142443656921
17873 0.9612231850624084
17874 0.9612321257591248
17875 0.9612410664558411
17876 0.9612500071525574
17877 0.9612589478492737
17878 0.96126788854599
17879 0.9612768292427063
17880 0.9612857699394226
17881 0.9612947106361389
17882 0.9613036513328552
17883 0.9613125920295715
17884 0.9613215327262878
17885 0.9613304734230042
17886 0.9613394141197205
17887 0.9613483548164368
17888 0.9613572955131531
17889 0.9613662362098694
17890 0.9613751769065857
17891 0.961384117603302
17892 0.9613930583000183
17893 0.9614019989967346
17894 0.9614109396934509
17895 0.9614198803901672
17896 0.9614288210868835
17897 0.9614377617835999
17898 0.9614467024803162
17899 0.9614556431770325
17900 0.9614645838737488
17901 0.9614735245704651
17902 0.9614824652671814
17903 0.9614914059638977
17904 0.961500346660614
17905 0.9615092873573303
17906 0.9615182280540466
17907 0.9615271687507629
17908 0.9615361094474792
17909 0.9615450501441956
17910 0.9615539908409119
17911 0.9615629315376282
17912 0.9615718722343445
17913 0.961580753326416
17914 0.9615896344184875
17915 0.9615985155105591
17916 0.9616073966026306
17917 0.9616162776947021
17918 0.9616251587867737
17919 0.9616340398788452
17920 0.9616429209709167
17921 0.9616518020629883
17922 0.9616606831550598
17923 0.9616695642471313
17924 0.9616784453392029
17925 0.9616873264312744
17926 0.961696207523346
17927 0.9617050886154175
17928 0.961713969707489
17929 0.9617228507995605
17930 0.9617317318916321
17931 0.9617406129837036
17932 0.9617494940757751
17933 0.9617583751678467
17934 0.9617672562599182
17935 0.9617761373519897
17936 0.9617850184440613
17937 0.9617938995361328
17938 0.9618027806282043
17939 0.9618116617202759
17940 0.9618205428123474
17941 0.961829423904419
17942 0.9618383049964905
17943 0.961847186088562
17944 0.9618560671806335
17945 0.9618649482727051
17946 0.9618738293647766
17947 0.9618827104568481
17948 0.9618915915489197
17949 0.9619004726409912
17950 0.9619093537330627
17951 0.9619182348251343
17952 0.9619271159172058
17953 0.9619359970092773
17954 0.9619448781013489
17955 0.9619537591934204
17956 0.9619626402854919
17957 0.9619715213775635
17958 0.961980402469635
17959 0.9619892835617065
17960 0.9619981646537781
17961 0.9620069861412048
17962 0.9620158076286316
17963 0.9620246291160583
17964 0.9620334506034851
17965 0.9620422720909119
17966 0.9620510935783386
17967 0.9620599150657654
17968 0.9620687365531921
17969 0.9620775580406189
17970 0.9620863795280457
17971 0.9620952010154724
17972 0.9621040225028992
17973 0.9621128439903259
17974 0.9621216654777527
17975 0.9621304869651794
17976 0.9621393084526062
17977 0.962148129940033
17978 0.9621569514274597
17979 0.9621657729148865
17980 0.9621745944023132
17981 0.96218341588974
17982 0.9621922373771667
17983 0.9622010588645935
17984 0.9622098803520203
17985 0.962218701839447
17986 0.9622275233268738
17987 0.9622363448143005
17988 0.9622451663017273
17989 0.962253987789154
17990 0.9622628092765808
17991 0.9622716307640076
17992 0.9622804522514343
17993 0.9622892737388611
17994 0.9622980952262878
17995 0.9623069167137146
17996 0.9623157382011414
17997 0.9623245596885681
17998 0.9623333811759949
17999 0.9623422026634216
18000 0.9623510241508484
18001 0.9623598456382751
18002 0.9623686671257019
18003 0.9623774886131287
18004 0.9623863101005554
18005 0.9623951315879822
18006 0.9624039530754089
18007 0.9624127745628357
18008 0.9624215960502625
18009 0.9624304175376892
18010 0.962439239025116
18011 0.9624480605125427
18012 0.9624568819999695
18013 0.9624657034873962
18014 0.962474524974823
18015 0.9624833464622498
18016 0.9624921679496765
18017 0.9625009894371033
18018 0.96250981092453
18019 0.9625186324119568
18020 0.9625274538993835
18021 0.9625362753868103
18022 0.9625450968742371
18023 0.9625539183616638
18024 0.9625627398490906
18025 0.9625715613365173
18026 0.9625803828239441
18027 0.9625892043113708
18028 0.9625979661941528
18029 0.9626067280769348
18030 0.9626154899597168
18031 0.9626242518424988
18032 0.9626330137252808
18033 0.9626417756080627
18034 0.9626505374908447
18035 0.9626592993736267
18036 0.9626680612564087
18037 0.9626768231391907
18038 0.9626855850219727
18039 0.9626943469047546
18040 0.9627031087875366
18041 0.9627118706703186
18042 0.9627206325531006
18043 0.9627293944358826
18044 0.9627381563186646
18045 0.9627469182014465
18046 0.9627556800842285
18047 0.9627644419670105
18048 0.9627732038497925
18049 0.9627819657325745
18050 0.9627907276153564
18051 0.9627994894981384
18052 0.9628082513809204
18053 0.9628170132637024
18054 0.9628257751464844
18055 0.9628345370292664
18056 0.9628432989120483
18057 0.9628520607948303
18058 0.9628608226776123
18059 0.9628695845603943
18060 0.9628783464431763
18061 0.9628871083259583
18062 0.9628958702087402
18063 0.9629046320915222
18064 0.9629133939743042
18065 0.9629221558570862
18066 0.9629309177398682
18067 0.9629396796226501
18068 0.9629484415054321
18069 0.9629572033882141
18070 0.9629659652709961
18071 0.9629747271537781
18072 0.9629834890365601
18073 0.962992250919342
18074 0.963001012802124
18075 0.963009774684906
18076 0.963018536567688
18077 0.96302729845047
18078 0.963036060333252
18079 0.9630448222160339
18080 0.9630535840988159
18081 0.9630623459815979
18082 0.9630711078643799
18083 0.9630798697471619
18084 0.9630885720252991
18085 0.9630972743034363
18086 0.9631059765815735
18087 0.9631146788597107
18088 0.9631233811378479
18089 0.9631320834159851
18090 0.9631407856941223
18091 0.9631494879722595
18092 0.9631581902503967
18093 0.9631668925285339
18094 0.9631755948066711
18095 0.9631842970848083
18096 0.9631929993629456
18097 0.9632017016410828
18098 0.96321040391922
18099 0.9632191061973572
18100 0.9632278084754944
18101 0.9632365107536316
18102 0.9632452130317688
18103 0.963253915309906
18104 0.9632626175880432
18105 0.9632713198661804
18106 0.9632800221443176
18107 0.9632887244224548
18108 0.963297426700592
18109 0.9633061289787292
18110 0.9633148312568665
18111 0.9633235335350037
18112 0.9633322358131409
18113 0.9633409380912781
18114 0.9633496403694153
18115 0.9633583426475525
18116 0.9633670449256897
18117 0.9633757472038269
18118 0.9633844494819641
18119 0.9633931517601013
18120 0.9634018540382385
18121 0.9634105563163757
18122 0.9634192585945129
18123 0.9634279608726501
18124 0.9634366631507874
18125 0.9634453654289246
18126 0.9634540677070618
18127 0.963462769985199
18128 0.9634714722633362
18129 0.9634801745414734
18130 0.9634888768196106
18131 0.9634975790977478
18132 0.963506281375885
18133 0.9635149240493774
18134 0.9635235667228699
18135 0.9635322093963623
18136 0.9635408520698547
18137 0.9635494947433472
18138 0.9635581374168396
18139 0.963566780090332
18140 0.9635754227638245
18141 0.9635840654373169
18142 0.9635927081108093
18143 0.9636013507843018
18144 0.9636099934577942
18145 0.9636186361312866
18146 0.963627278804779
18147 0.9636359214782715
18148 0.9636445641517639
18149 0.9636532068252563
18150 0.9636618494987488
18151 0.9636704921722412
18152 0.9636791348457336
18153 0.9636877775192261
18154 0.9636964201927185
18155 0.9637050628662109
18156 0.9637137055397034
18157 0.9637223482131958
18158 0.9637309908866882
18159 0.9637396335601807
18160 0.9637482762336731
18161 0.9637569189071655
18162 0.963765561580658
18163 0.9637742042541504
18164 0.9637828469276428
18165 0.9637914896011353
18166 0.9638001322746277
18167 0.9638087749481201
18168 0.9638174176216125
18169 0.963826060295105
18170 0.9638347029685974
18171 0.9638433456420898
18172 0.9638519883155823
18173 0.9638606309890747
18174 0.9638692736625671
18175 0.9638779163360596
18176 0.963886559009552
18177 0.9638952016830444
18178 0.9639038443565369
18179 0.9639124870300293
18180 0.9639211297035217
18181 0.9639297723770142
18182 0.9639384150505066
18183 0.963947057723999
18184 0.9639557003974915
18185 0.9639643430709839
18186 0.9639729857444763
18187 0.9639816284179688
18188 0.9639902710914612
18189 0.9639989137649536
18190 0.964007556438446
18191 0.9640161991119385
18192 0.9640248417854309
18193 0.9640334844589233
18194 0.9640421271324158
18195 0.9640507698059082
18196 0.9640594124794006
18197 0.9640680551528931
18198 0.9640766978263855
18199 0.9640853404998779
18200 0.9640939831733704
18201 0.9641026258468628
18202 0.9641112685203552
18203 0.9641199111938477
18204 0.9641285538673401
18205 0.9641371965408325
18206 0.9641457796096802
18207 0.9641543626785278
18208 0.9641629457473755
18209 0.9641715288162231
18210 0.9641801118850708
18211 0.9641886949539185
18212 0.9641972780227661
18213 0.9642058610916138
18214 0.9642144441604614
18215 0.9642230272293091
18216 0.9642316102981567
18217 0.9642401933670044
18218 0.964248776435852
18219 0.9642573595046997
18220 0.9642659425735474
18221 0.964274525642395
18222 0.9642831087112427
18223 0.9642916917800903
18224 0.964300274848938
18225 0.9643088579177856
18226 0.9643174409866333
18227 0.964326024055481
18228 0.9643346071243286
18229 0.9643431901931763
18230 0.9643517732620239
18231 0.9643603563308716
18232 0.9643689393997192
18233 0.9643775224685669
18234 0.9643861055374146
18235 0.9643946886062622
18236 0.9644032716751099
18237 0.9644118547439575
18238 0.9644204378128052
18239 0.9644290208816528
18240 0.9644376039505005
18241 0.9644461870193481
18242 0.9644547700881958
18243 0.9644633531570435
18244 0.9644719362258911
18245 0.9644805192947388
18246 0.9644891023635864
18247 0.9644976854324341
18248 0.9645062685012817
18249 0.9645148515701294
18250 0.964523434638977
18251 0.9645320177078247
18252 0.9645406007766724
18253 0.96454918384552
18254 0.9645577073097229
18255 0.9645662307739258
18256 0.9645747542381287
18257 0.9645832777023315
18258 0.9645918011665344
18259 0.9646003246307373
18260 0.9646088480949402
18261 0.9646173715591431
18262 0.964625895023346
18263 0.9646344184875488
18264 0.9646429419517517
18265 0.9646514654159546
18266 0.9646599888801575
18267 0.9646685123443604
18268 0.9646770358085632
18269 0.9646855592727661
18270 0.964694082736969
18271 0.9647026062011719
18272 0.9647111296653748
18273 0.9647196531295776
18274 0.9647281765937805
18275 0.9647367000579834
18276 0.9647452235221863
18277 0.9647537469863892
18278 0.964762270450592
18279 0.9647707939147949
18280 0.9647793173789978
18281 0.9647878408432007
18282 0.9647963643074036
18283 0.9648048877716064
18284 0.9648134112358093
18285 0.9648219347000122
18286 0.9648304581642151
18287 0.964838981628418
18288 0.9648475050926208
18289 0.9648560285568237
18290 0.9648645520210266
18291 0.9648730754852295
18292 0.9648815989494324
18293 0.9648901224136353
18294 0.9648986458778381
18295 0.964907169342041
18296 0.9649156928062439
18297 0.9649242162704468
18298 0.9649327397346497
18299 0.9649412631988525
18300 0.9649497866630554
18301 0.9649583101272583
18302 0.9649668335914612
18303 0.9649753570556641
18304 0.9649838805198669
18305 0.9649924039840698
18306 0.9650009274482727
18307 0.9650094509124756
18308 0.9650179743766785
18309 0.9650264978408813
18310 0.9650350213050842
18311 0.9650435447692871
18312 0.96505206823349
18313 0.9650605916976929
18314 0.9650691151618958
18315 0.9650776386260986
18316 0.9650861620903015
18317 0.9650946855545044
18318 0.9651032090187073
18319 0.9651117324829102
18320 0.965120255947113
18321 0.9651287794113159
18322 0.9651373028755188
18323 0.9651458263397217
18324 0.9651543498039246
18325 0.9651628732681274
18326 0.9651713967323303
18327 0.9651799201965332
18328 0.9651884436607361
18329 0.965196967124939
18330 0.9652054905891418
18331 0.9652140140533447
18332 0.9652225375175476
18333 0.9652310609817505
18334 0.9652395844459534
18335 0.9652481079101562
18336 0.9652566313743591
18337 0.965265154838562
18338 0.9652736186981201
18339 0.9652820825576782
18340 0.9652905464172363
18341 0.9652990102767944
18342 0.9653074741363525
18343 0.9653159379959106
18344 0.9653244018554688
18345 0.9653328657150269
18346 0.965341329574585
18347 0.9653497934341431
18348 0.9653582572937012
18349 0.9653667211532593
18350 0.9653751850128174
18351 0.9653836488723755
18352 0.9653921127319336
18353 0.9654005765914917
18354 0.9654090404510498
18355 0.9654175043106079
18356 0.965425968170166
18357 0.9654344320297241
18358 0.9654428958892822
18359 0.9654513597488403
18360 0.9654598236083984
18361 0.9654682874679565
18362 0.9654767513275146
18363 0.9654852151870728
18364 0.9654936790466309
18365 0.965502142906189
18366 0.9655106067657471
18367 0.9655190706253052
18368 0.9655275344848633
18369 0.9655359983444214
18370 0.9655444622039795
18371 0.9655529260635376
18372 0.9655613899230957
18373 0.9655698537826538
18374 0.9655783176422119
18375 0.96558678150177
18376 0.9655952453613281
18377 0.9656037092208862
18378 0.9656121730804443
18379 0.9656206369400024
18380 0.9656291007995605
18381 0.9656375646591187
18382 0.9656460285186768
18383 0.9656544923782349
18384 0.965662956237793
18385 0.9656714200973511
18386 0.9656798839569092
18387 0.9656883478164673
18388 0.9656968116760254
18389 0.9657052755355835
18390 0.9657137393951416
18391 0.9657221436500549
18392 0.9657305479049683
18393 0.9657389521598816
18394 0.9657473564147949
18395 0.9657557606697083
18396 0.9657641649246216
18397 0.9657725691795349
18398 0.9657809734344482
18399 0.9657893776893616
18400 0.9657977819442749
18401 0.9658061861991882
18402 0.9658145904541016
18403 0.9658229947090149
18404 0.9658313989639282
18405 0.9658398032188416
18406 0.9658482074737549
18407 0.9658566117286682
18408 0.9658650159835815
18409 0.9658734202384949
18410 0.9658818244934082
18411 0.9658902287483215
18412 0.9658986330032349
18413 0.9659070372581482
18414 0.9659154415130615
18415 0.9659238457679749
18416 0.9659322500228882
18417 0.9659406542778015
18418 0.9659490585327148
18419 0.9659574627876282
18420 0.9659658670425415
18421 0.9659742712974548
18422 0.9659826755523682
18423 0.9659910798072815
18424 0.9659994840621948
18425 0.9660078883171082
18426 0.9660162925720215
18427 0.9660246968269348
18428 0.9660331010818481
18429 0.9660415053367615
18430 0.9660499095916748
18431 0.9660583138465881
18432 0.9660667181015015
18433 0.9660751223564148
18434 0.9660835266113281
18435 0.9660919308662415
18436 0.9661003351211548
18437 0.9661087393760681
18438 0.9661171436309814
18439 0.9661255478858948
18440 0.9661339521408081
18441 0.9661423563957214
18442 0.9661507606506348
18443 0.9661591649055481
18444 0.9661675691604614
18445 0.9661759734153748
18446 0.9661843776702881
18447 0.9661927819252014
18448 0.9662011861801147
18449 0.9662095904350281
18450 0.9662179946899414
18451 0.9662263989448547
18452 0.9662348031997681
18453 0.9662432074546814
18454 0.9662516117095947
18455 0.9662600159645081
18456 0.9662684202194214
18457 0.9662768244743347
18458 0.966285228729248
18459 0.9662936329841614
18460 0.9663020372390747
18461 0.966310441493988
18462 0.9663188457489014
18463 0.9663272500038147
18464 0.966335654258728
18465 0.9663439989089966
18466 0.9663523435592651
18467 0.9663606882095337
18468 0.9663690328598022
18469 0.9663773775100708
18470 0.9663857221603394
18471 0.9663940668106079
18472 0.9664024114608765
18473 0.966410756111145
18474 0.9664191007614136
18475 0.9664274454116821
18476 0.9664357900619507
18477 0.9664441347122192
18478 0.9664524793624878
18479 0.9664608240127563
18480 0.9664691686630249
18481 0.9664775133132935
18482 0.966485857963562
18483 0.9664942026138306
18484 0.9665025472640991
18485 0.9665108919143677
18486 0.9665192365646362
18487 0.9665275812149048
18488 0.9665359258651733
18489 0.9665442705154419
18490 0.9665526151657104
18491 0.966560959815979
18492 0.9665693044662476
18493 0.9665776491165161
18494 0.9665859937667847
18495 0.9665943384170532
18496 0.9666026830673218
18497 0.9666110277175903
18498 0.9666193723678589
18499 0.9666277170181274
18500 0.966636061668396
18501 0.9666444063186646
18502 0.9666527509689331
18503 0.9666610956192017
18504 0.9666694402694702
18505 0.9666777849197388
18506 0.9666861295700073
18507 0.9666944742202759
18508 0.9667028188705444
18509 0.966711163520813
18510 0.9667195081710815
18511 0.9667277932167053
18512 0.9667360782623291
18513 0.9667443633079529
18514 0.9667526483535767
18515 0.9667609333992004
18516 0.9667692184448242
18517 0.966777503490448
18518 0.9667857885360718
18519 0.9667940735816956
18520 0.9668023586273193
18521 0.9668106436729431
18522 0.9668189287185669
18523 0.9668272137641907
18524 0.9668354988098145
18525 0.9668437838554382
18526 0.966852068901062
18527 0.9668603539466858
18528 0.9668686389923096
18529 0.9668769240379333
18530 0.9668852090835571
18531 0.9668934941291809
18532 0.9669017791748047
18533 0.9669100642204285
18534 0.9669183492660522
18535 0.966926634311676
18536 0.9669349193572998
18537 0.9669432044029236
18538 0.9669514894485474
18539 0.9669597744941711
18540 0.9669680595397949
18541 0.9669763445854187
18542 0.9669846296310425
18543 0.9669929146766663
18544 0.96700119972229
18545 0.9670094847679138
18546 0.9670177698135376
18547 0.9670260548591614
18548 0.9670343399047852
18549 0.9670426249504089
18550 0.9670509099960327
18551 0.9670591950416565
18552 0.9670674800872803
18553 0.967075765132904
18554 0.9670840501785278
18555 0.9670923352241516
18556 0.9671006202697754
18557 0.9671089053153992
18558 0.967117190361023
18559 0.9671254754066467
18560 0.9671337604522705
18561 0.9671420454978943
18562 0.9671503305435181
18563 0.9671586155891418
18564 0.9671669006347656
18565 0.9671751856803894
18566 0.9671834707260132
18567 0.967191755771637
18568 0.9672000408172607
18569 0.9672083258628845
18570 0.9672166109085083
18571 0.9672248959541321
18572 0.9672331809997559
18573 0.9672414660453796
18574 0.9672497510910034
18575 0.9672580361366272
18576 0.967266321182251
18577 0.9672746062278748
18578 0.9672828912734985
18579 0.9672911763191223
18580 0.9672994613647461
18581 0.9673077464103699
18582 0.9673159718513489
18583 0.9673241972923279
18584 0.9673324227333069
18585 0.9673406481742859
18586 0.9673488736152649
18587 0.9673570990562439
18588 0.9673653244972229
18589 0.9673735499382019
18590 0.9673817753791809
18591 0.9673900008201599
18592 0.9673982262611389
18593 0.9674064517021179
18594 0.9674146771430969
18595 0.9674229025840759
18596 0.9674311280250549
18597 0.9674393534660339
18598 0.9674475789070129
18599 0.9674558043479919
18600 0.967464029788971
18601 0.96747225522995
18602 0.967480480670929
18603 0.967488706111908
18604 0.967496931552887
18605 0.967505156993866
18606 0.967513382434845
18607 0.967521607875824
18608 0.967529833316803
18609 0.967538058757782
18610 0.967546284198761
18611 0.96755450963974
18612 0.967562735080719
18613 0.967570960521698
18614 0.967579185962677
18615 0.967587411403656
18616 0.967595636844635
18617 0.9676038026809692
18618 0.9676119685173035
18619 0.9676201343536377
18620 0.9676283001899719
18621 0.9676364660263062
18622 0.9676446318626404
18623 0.9676527976989746
18624 0.9676609635353088
18625 0.9676691293716431
18626 0.9676772952079773
18627 0.9676854610443115
18628 0.9676936268806458
18629 0.96770179271698
18630 0.9677099585533142
18631 0.9677181243896484
18632 0.9677262902259827
18633 0.9677344560623169
18634 0.9677426218986511
18635 0.9677507877349854
18636 0.9677589535713196
18637 0.9677671194076538
18638 0.967775285243988
18639 0.9677834510803223
18640 0.9677916169166565
18641 0.9677997827529907
18642 0.967807948589325
18643 0.9678161144256592
18644 0.9678242802619934
18645 0.9678324460983276
18646 0.9678406119346619
18647 0.9678487777709961
18648 0.9678569436073303
18649 0.9678651094436646
18650 0.9678732752799988
18651 0.967881441116333
18652 0.9678896069526672
18653 0.9678977727890015
18654 0.9679059386253357
18655 0.9679141044616699
18656 0.9679222702980042
18657 0.9679304361343384
18658 0.9679386019706726
18659 0.9679467678070068
18660 0.9679549336433411
18661 0.9679630994796753
18662 0.9679712653160095
18663 0.9679794311523438
18664 0.967987596988678
18665 0.9679957628250122
18666 0.9680039286613464
18667 0.9680120944976807
18668 0.9680202603340149
18669 0.9680284261703491
18670 0.9680365920066833
18671 0.9680447578430176
18672 0.9680529236793518
18673 0.968061089515686
18674 0.9680692553520203
18675 0.9680774211883545
18676 0.9680855870246887
18677 0.968093752861023
18678 0.9681018590927124
18679 0.9681099653244019
18680 0.9681180715560913
18681 0.9681261777877808
18682 0.9681342840194702
18683 0.9681423902511597
18684 0.9681504964828491
18685 0.9681586027145386
18686 0.968166708946228
18687 0.9681748151779175
18688 0.9681829214096069
18689 0.9681910276412964
18690 0.9681991338729858
18691 0.9682072401046753
18692 0.9682153463363647
18693 0.9682234525680542
18694 0.9682315587997437
18695 0.9682396650314331
18696 0.9682477712631226
18697 0.968255877494812
18698 0.9682639837265015
18699 0.9682720899581909
18700 0.9682801961898804
18701 0.9682883024215698
18702 0.9682964086532593
18703 0.9683045148849487
18704 0.9683126211166382
18705 0.9683207273483276
18706 0.9683288335800171
18707 0.9683369398117065
18708 0.968345046043396
18709 0.9683531522750854
18710 0.9683612585067749
18711 0.9683693647384644
18712 0.9683774709701538
18713 0.9683855772018433
18714 0.9683936834335327
18715 0.9684017896652222
18716 0.9684098958969116
18717 0.9684180021286011
18718 0.9684261083602905
18719 0.96843421459198
18720 0.9684423208236694
18721 0.9684504270553589
18722 0.9684585332870483
18723 0.9684666395187378
18724 0.9684747457504272
18725 0.9684828519821167
18726 0.9684909582138062
18727 0.9684990644454956
18728 0.9685071706771851
18729 0.9685152769088745
18730 0.968523383140564
18731 0.9685314893722534
18732 0.9685395956039429
18733 0.9685477018356323
18734 0.9685558080673218
18735 0.9685639142990112
18736 0.9685720205307007
18737 0.9685801267623901
18738 0.9685882329940796
18739 0.968596339225769
18740 0.9686044454574585
18741 0.968612551689148
18742 0.9686206579208374
18743 0.9686287641525269
18744 0.9686368703842163
18745 0.968644917011261
18746 0.9686529636383057
18747 0.9686610102653503
18748 0.968669056892395
18749 0.9686771035194397
18750 0.9686851501464844
18751 0.968693196773529
18752 0.9687012434005737
18753 0.9687092900276184
18754 0.9687173366546631
18755 0.9687253832817078
18756 0.9687334299087524
18757 0.9687414765357971
18758 0.9687495231628418
18759 0.9687575697898865
18760 0.9687656164169312
18761 0.9687736630439758
18762 0.9687817096710205
18763 0.9687897562980652
18764 0.9687978029251099
18765 0.9688058495521545
18766 0.9688138961791992
18767 0.9688219428062439
18768 0.9688299894332886
18769 0.9688380360603333
18770 0.9688460826873779
18771 0.9688541293144226
18772 0.9688621759414673
18773 0.968870222568512
18774 0.9688782691955566
18775 0.9688863158226013
18776 0.968894362449646
18777 0.9689024090766907
18778 0.9689104557037354
18779 0.96891850233078
18780 0.9689265489578247
18781 0.9689345955848694
18782 0.9689426422119141
18783 0.9689506888389587
18784 0.9689587354660034
18785 0.9689667820930481
18786 0.9689748287200928
18787 0.9689828753471375
18788 0.9689909219741821
18789 0.9689989686012268
18790 0.9690070152282715
18791 0.9690150618553162
18792 0.9690231084823608
18793 0.9690311551094055
18794 0.9690392017364502
18795 0.9690472483634949
18796 0.9690552949905396
18797 0.9690633416175842
18798 0.9690713882446289
18799 0.9690794348716736
18800 0.9690874814987183
18801 0.9690955281257629
18802 0.9691035747528076
18803 0.9691116213798523
18804 0.969119668006897
18805 0.9691277146339417
18806 0.9691357612609863
18807 0.969143807888031
18808 0.9691518545150757
18809 0.9691599011421204
18810 0.969167947769165
18811 0.9691759943962097
18812 0.9691840410232544
18813 0.9691920876502991
18814 0.969200074672699
18815 0.9692080616950989
18816 0.9692160487174988
18817 0.9692240357398987
18818 0.9692320227622986
18819 0.9692400097846985
18820 0.9692479968070984
18821 0.9692559838294983
18822 0.9692639708518982
18823 0.9692719578742981
18824 0.969279944896698
18825 0.9692879319190979
18826 0.9692959189414978
18827 0.9693039059638977
18828 0.9693118929862976
18829 0.9693198800086975
18830 0.9693278670310974
18831 0.9693358540534973
18832 0.9693438410758972
18833 0.9693518280982971
18834 0.969359815120697
18835 0.9693678021430969
18836 0.9693757891654968
18837 0.9693837761878967
18838 0.9693917632102966
18839 0.9693997502326965
18840 0.9694077372550964
18841 0.9694157242774963
18842 0.9694237112998962
18843 0.9694316983222961
18844 0.969439685344696
18845 0.969447672367096
18846 0.9694556593894958
18847 0.9694636464118958
18848 0.9694716334342957
18849 0.9694796204566956
18850 0.9694876074790955
18851 0.9694955945014954
18852 0.9695035815238953
18853 0.9695115685462952
18854 0.9695195555686951
18855 0.969527542591095
18856 0.9695355296134949
18857 0.9695435166358948
18858 0.9695515036582947
18859 0.9695594906806946
18860 0.9695674777030945
18861 0.9695754647254944
18862 0.9695834517478943
18863 0.9695913791656494
18864 0.9695993065834045
18865 0.9696072340011597
18866 0.9696151614189148
18867 0.9696230888366699
18868 0.969631016254425
18869 0.9696389436721802
18870 0.9696468710899353
18871 0.9696547985076904
18872 0.9696627259254456
18873 0.9696706533432007
18874 0.9696785807609558
18875 0.9696865081787109
18876 0.9696944355964661
18877 0.9697023630142212
18878 0.9697102904319763
18879 0.9697182178497314
18880 0.9697261452674866
18881 0.9697340726852417
18882 0.9697420001029968
18883 0.969749927520752
18884 0.9697578549385071
18885 0.9697657823562622
18886 0.9697737097740173
18887 0.9697816371917725
18888 0.9697895646095276
18889 0.9697974920272827
18890 0.9698054194450378
18891 0.969813346862793
18892 0.9698212742805481
18893 0.9698292016983032
18894 0.9698371291160583
18895 0.9698450565338135
18896 0.9698529839515686
18897 0.9698609113693237
18898 0.9698688387870789
18899 0.969876766204834
18900 0.9698846936225891
18901 0.9698926210403442
18902 0.9699005484580994
18903 0.9699084758758545
18904 0.9699164032936096
18905 0.9699243307113647
18906 0.9699322581291199
18907 0.969940185546875
18908 0.9699481129646301
18909 0.9699560403823853
18910 0.9699639678001404
18911 0.9699718952178955
18912 0.9699798226356506
18913 0.9699877500534058
18914 0.9699956774711609
18915 0.970003604888916
18916 0.9700115323066711
18917 0.9700194597244263
18918 0.9700273871421814
18919 0.9700353145599365
18920 0.9700432419776917
18921 0.9700511693954468
18922 0.9700590968132019
18923 0.970067024230957
18924 0.9700749516487122
18925 0.9700828790664673
18926 0.9700908064842224
18927 0.9700987339019775
18928 0.9701066613197327
18929 0.9701145887374878
18930 0.9701225161552429
18931 0.970130443572998
18932 0.9701383709907532
18933 0.9701462984085083
18934 0.9701542258262634
18935 0.9701620936393738
18936 0.9701699614524841
18937 0.9701778292655945
18938 0.9701856970787048
18939 0.9701935648918152
18940 0.9702014327049255
18941 0.9702093005180359
18942 0.9702171683311462
18943 0.9702250361442566
18944 0.9702329039573669
18945 0.9702407717704773
18946 0.9702486395835876
18947 0.970256507396698
18948 0.9702643752098083
18949 0.9702722430229187
18950 0.970280110836029
18951 0.9702879786491394
18952 0.9702958464622498
18953 0.9703037142753601
18954 0.9703115820884705
18955 0.9703194499015808
18956 0.9703273177146912
18957 0.9703351855278015
18958 0.9703430533409119
18959 0.9703509211540222
18960 0.9703587889671326
18961 0.9703666567802429
18962 0.9703745245933533
18963 0.9703823924064636
18964 0.970390260219574
18965 0.9703981280326843
18966 0.9704059958457947
18967 0.970413863658905
18968 0.9704217314720154
18969 0.9704295992851257
18970 0.9704374670982361
18971 0.9704453349113464
18972 0.9704532027244568
18973 0.9704610705375671
18974 0.9704689383506775
18975 0.9704768061637878
18976 0.9704846739768982
18977 0.9704925417900085
18978 0.9705004096031189
18979 0.9705082774162292
18980 0.9705161452293396
18981 0.97052401304245
18982 0.9705318808555603
18983 0.9705397486686707
18984 0.9705475568771362
18985 0.9705553650856018
18986 0.9705631732940674
18987 0.970570981502533
18988 0.9705787897109985
18989 0.9705865979194641
18990 0.9705944061279297
18991 0.9706022143363953
18992 0.9706100225448608
18993 0.9706178307533264
18994 0.970625638961792
18995 0.9706334471702576
18996 0.9706412553787231
18997 0.9706490635871887
18998 0.9706568717956543
18999 0.9706646800041199
19000 0.9706724882125854
19001 0.970680296421051
19002 0.9706881046295166
19003 0.9706959128379822
19004 0.9707037210464478
19005 0.9707115292549133
19006 0.9707193374633789
19007 0.9707271456718445
19008 0.9707349538803101
19009 0.9707427620887756
19010 0.9707505702972412
19011 0.9707583785057068
19012 0.9707661867141724
19013 0.9707739949226379
19014 0.9707818031311035
19015 0.9707896113395691
19016 0.9707974195480347
19017 0.9708052277565002
19018 0.9708130359649658
19019 0.9708208441734314
19020 0.970828652381897
19021 0.9708364605903625
19022 0.9708442687988281
19023 0.9708520770072937
19024 0.9708598852157593
19025 0.9708676934242249
19026 0.9708755016326904
19027 0.970883309841156
19028 0.9708911180496216
19029 0.9708989262580872
19030 0.9709067344665527
19031 0.9709145426750183
19032 0.9709223508834839
19033 0.9709301590919495
19034 0.970937967300415
19035 0.9709457755088806
19036 0.9709535837173462
19037 0.9709613919258118
19038 0.9709692001342773
19039 0.9709770083427429
19040 0.9709848165512085
19041 0.9709926247596741
19042 0.9710004329681396
19043 0.9710082411766052
19044 0.9710160493850708
19045 0.9710238575935364
19046 0.971031665802002
19047 0.9710394740104675
19048 0.9710472822189331
19049 0.9710550904273987
19050 0.9710628986358643
19051 0.9710707068443298
19052 0.9710785150527954
19053 0.9710862636566162
19054 0.971094012260437
19055 0.9711017608642578
19056 0.9711095094680786
19057 0.9711172580718994
19058 0.9711250066757202
19059 0.971132755279541
19060 0.9711405038833618
19061 0.9711482524871826
19062 0.9711560010910034
19063 0.9711637496948242
19064 0.971171498298645
19065 0.9711792469024658
19066 0.9711869955062866
19067 0.9711947441101074
19068 0.9712024927139282
19069 0.971210241317749
19070 0.9712179899215698
19071 0.9712257385253906
19072 0.9712334871292114
19073 0.9712412357330322
19074 0.971248984336853
19075 0.9712567329406738
19076 0.9712644815444946
19077 0.9712722301483154
19078 0.9712799787521362
19079 0.971287727355957
19080 0.9712954759597778
19081 0.9713032245635986
19082 0.9713109731674194
19083 0.9713187217712402
19084 0.971326470375061
19085 0.9713342189788818
19086 0.9713419675827026
19087 0.9713497161865234
19088 0.9713574647903442
19089 0.971365213394165
19090 0.9713729619979858
19091 0.9713807106018066
19092 0.9713884592056274
19093 0.9713962078094482
19094 0.971403956413269
19095 0.9714117050170898
19096 0.9714194536209106
19097 0.9714272022247314
19098 0.9714349508285522
19099 0.971442699432373
19100 0.9714503884315491
19101 0.9714580774307251
19102 0.9714657664299011
19103 0.9714734554290771
19104 0.9714811444282532
19105 0.9714888334274292
19106 0.9714965224266052
19107 0.9715042114257812
19108 0.9715119004249573
19109 0.9715195894241333
19110 0.9715272784233093
19111 0.9715349674224854
19112 0.9715426564216614
19113 0.9715503454208374
19114 0.9715580344200134
19115 0.9715657234191895
19116 0.9715734124183655
19117 0.9715811014175415
19118 0.9715887904167175
19119 0.9715964794158936
19120 0.9716041684150696
19121 0.9716118574142456
19122 0.9716195464134216
19123 0.9716272354125977
19124 0.9716349244117737
19125 0.9716426134109497
19126 0.9716503024101257
19127 0.9716579914093018
19128 0.9716656804084778
19129 0.9716733694076538
19130 0.9716810584068298
19131 0.9716887474060059
19132 0.9716964364051819
19133 0.9717041254043579
19134 0.9717118144035339
19135 0.97171950340271
19136 0.971727192401886
19137 0.971734881401062
19138 0.971742570400238
19139 0.9717502593994141
19140 0.9717579483985901
19141 0.9717656373977661
19142 0.9717733263969421
19143 0.9717810153961182
19144 0.9717887043952942
19145 0.9717963933944702
19146 0.9718040823936462
19147 0.9718117713928223
19148 0.9718194603919983
19149 0.9718271493911743
19150 0.9718348383903503
19151 0.9718425273895264
19152 0.9718502163887024
19153 0.9718579053878784
19154 0.9718655943870544
19155 0.9718732833862305
19156 0.9718809723854065
19157 0.9718886613845825
19158 0.9718963503837585
19159 0.9719040393829346
19160 0.9719117283821106
19161 0.9719194173812866
19162 0.9719271063804626
19163 0.9719347953796387
19164 0.9719424843788147
19165 0.9719501733779907
19166 0.9719578623771667
19167 0.9719655513763428
19168 0.9719732403755188
19169 0.9719809293746948
19170 0.9719886183738708
19171 0.9719963073730469
19172 0.9720039963722229
19173 0.9720116853713989
19174 0.972019374370575
19175 0.972027063369751
19176 0.972034752368927
19177 0.972042441368103
19178 0.9720500707626343
19179 0.9720577001571655
19180 0.9720653295516968
19181 0.972072958946228
19182 0.9720805883407593
19183 0.9720882177352905
19184 0.9720958471298218
19185 0.972103476524353
19186 0.9721111059188843
19187 0.9721187353134155
19188 0.9721263647079468
19189 0.972133994102478
19190 0.9721416234970093
19191 0.9721492528915405
19192 0.9721568822860718
19193 0.972164511680603
19194 0.9721721410751343
19195 0.9721797704696655
19196 0.9721873998641968
19197 0.972195029258728
19198 0.9722026586532593
19199 0.9722102880477905
19200 0.9722179174423218
19201 0.972225546836853
19202 0.9722331762313843
19203 0.9722408056259155
19204 0.9722484350204468
19205 0.972256064414978
19206 0.9722636938095093
19207 0.9722713232040405
19208 0.9722789525985718
19209 0.972286581993103
19210 0.9722942113876343
19211 0.9723018407821655
19212 0.9723094701766968
19213 0.972317099571228
19214 0.9723247289657593
19215 0.9723323583602905
19216 0.9723399877548218
19217 0.972347617149353
19218 0.9723552465438843
19219 0.9723628759384155
19220 0.9723705053329468
19221 0.972378134727478
19222 0.9723857641220093
19223 0.9723933935165405
19224 0.9724010229110718
19225 0.972408652305603
19226 0.9724162817001343
19227 0.9724239110946655
19228 0.9724315404891968
19229 0.972439169883728
19230 0.9724467992782593
19231 0.9724544286727905
19232 0.9724620580673218
19233 0.972469687461853
19234 0.9724773168563843
19235 0.9724849462509155
19236 0.9724925756454468
19237 0.972500205039978
19238 0.9725078344345093
19239 0.9725154638290405
19240 0.9725230932235718
19241 0.972530722618103
19242 0.9725383520126343
19243 0.9725459814071655
19244 0.972553551197052
19245 0.9725611209869385
19246 0.972568690776825
19247 0.9725762605667114
19248 0.9725838303565979
19249 0.9725914001464844
19250 0.9725989699363708
19251 0.9726065397262573
19252 0.9726141095161438
19253 0.9726216793060303
19254 0.9726292490959167
19255 0.9726368188858032
19256 0.9726443886756897
19257 0.9726519584655762
19258 0.9726595282554626
19259 0.9726670980453491
19260 0.9726746678352356
19261 0.9726822376251221
19262 0.9726898074150085
19263 0.972697377204895
19264 0.9727049469947815
19265 0.972712516784668
19266 0.9727200865745544
19267 0.9727276563644409
19268 0.9727352261543274
19269 0.9727427959442139
19270 0.9727503657341003
19271 0.9727579355239868
19272 0.9727655053138733
19273 0.9727730751037598
19274 0.9727806448936462
19275 0.9727882146835327
19276 0.9727957844734192
19277 0.9728033542633057
19278 0.9728109240531921
19279 0.9728184938430786
19280 0.9728260636329651
19281 0.9728336334228516
19282 0.972841203212738
19283 0.9728487730026245
19284 0.972856342792511
19285 0.9728639125823975
19286 0.9728714823722839
19287 0.9728790521621704
19288 0.9728866219520569
19289 0.9728941917419434
19290 0.9729017615318298
19291 0.9729093313217163
19292 0.9729169011116028
19293 0.9729244709014893
19294 0.9729320406913757
19295 0.9729396104812622
19296 0.9729471802711487
19297 0.9729547500610352
19298 0.9729623198509216
19299 0.9729698896408081
19300 0.9729774594306946
19301 0.972985029220581
19302 0.9729925990104675
19303 0.973000168800354
19304 0.9730077385902405
19305 0.973015308380127
19306 0.9730228781700134
19307 0.9730303883552551
19308 0.9730378985404968
19309 0.9730454087257385
19310 0.9730529189109802
19311 0.9730604290962219
19312 0.9730679392814636
19313 0.9730754494667053
19314 0.973082959651947
19315 0.9730904698371887
19316 0.9730979800224304
19317 0.9731054902076721
19318 0.9731130003929138
19319 0.9731205105781555
19320 0.9731280207633972
19321 0.9731355309486389
19322 0.9731430411338806
19323 0.9731505513191223
19324 0.973158061504364
19325 0.9731655716896057
19326 0.9731730818748474
19327 0.9731805920600891
19328 0.9731881022453308
19329 0.9731956124305725
19330 0.9732031226158142
19331 0.9732106328010559
19332 0.9732181429862976
19333 0.9732256531715393
19334 0.973233163356781
19335 0.9732406735420227
19336 0.9732481837272644
19337 0.9732556939125061
19338 0.9732632040977478
19339 0.9732707142829895
19340 0.9732782244682312
19341 0.9732857346534729
19342 0.9732932448387146
19343 0.9733007550239563
19344 0.973308265209198
19345 0.9733157753944397
19346 0.9733232855796814
19347 0.9733307957649231
19348 0.9733383059501648
19349 0.9733458161354065
19350 0.9733533263206482
19351 0.9733608365058899
19352 0.9733683466911316
19353 0.9733758568763733
19354 0.973383367061615
19355 0.9733908772468567
19356 0.9733983874320984
19357 0.9734058976173401
19358 0.9734134078025818
19359 0.9734209179878235
19360 0.9734284281730652
19361 0.9734359383583069
19362 0.9734433889389038
19363 0.9734508395195007
19364 0.9734582901000977
19365 0.9734657406806946
19366 0.9734731912612915
19367 0.9734806418418884
19368 0.9734880924224854
19369 0.9734955430030823
19370 0.9735029935836792
19371 0.9735104441642761
19372 0.973517894744873
19373 0.97352534532547
19374 0.9735327959060669
19375 0.9735402464866638
19376 0.9735476970672607
19377 0.9735551476478577
19378 0.9735625982284546
19379 0.9735700488090515
19380 0.9735774993896484
19381 0.9735849499702454
19382 0.9735924005508423
19383 0.9735998511314392
19384 0.9736073017120361
19385 0.9736147522926331
19386 0.97362220287323
19387 0.9736296534538269
19388 0.9736371040344238
19389 0.9736445546150208
19390 0.9736520051956177
19391 0.9736594557762146
19392 0.9736669063568115
19393 0.9736743569374084
19394 0.9736818075180054
19395 0.9736892580986023
19396 0.9736967086791992
19397 0.9737041592597961
19398 0.9737116098403931
19399 0.97371906042099
19400 0.9737265110015869
19401 0.9737339615821838
19402 0.9737414121627808
19403 0.9737488627433777
19404 0.9737563133239746
19405 0.9737637639045715
19406 0.9737712144851685
19407 0.9737786650657654
19408 0.9737861156463623
19409 0.9737935662269592
19410 0.9738010168075562
19411 0.9738084673881531
19412 0.97381591796875
19413 0.9738233685493469
19414 0.9738308191299438
19415 0.9738382697105408
19416 0.9738457202911377
19417 0.9738531708717346
19418 0.9738606214523315
19419 0.9738680720329285
19420 0.9738755226135254
19421 0.9738829731941223
19422 0.9738904237747192
19423 0.9738978743553162
19424 0.9739053249359131
19425 0.97391277551651
19426 0.9739202260971069
19427 0.9739276766777039
19428 0.9739351272583008
19429 0.9739425182342529
19430 0.9739499092102051
19431 0.9739573001861572
19432 0.9739646911621094
19433 0.9739720821380615
19434 0.9739794731140137
19435 0.9739868640899658
19436 0.973994255065918
19437 0.9740016460418701
19438 0.9740090370178223
19439 0.9740164279937744
19440 0.9740238189697266
19441 0.9740312099456787
19442 0.9740386009216309
19443 0.974045991897583
19444 0.9740533828735352
19445 0.9740607738494873
19446 0.9740681648254395
19447 0.9740755558013916
19448 0.9740829467773438
19449 0.9740903377532959
19450 0.974097728729248
19451 0.9741051197052002
19452 0.9741125106811523
19453 0.9741199016571045
19454 0.9741272926330566
19455 0.9741346836090088
19456 0.9741420745849609
19457 0.9741494655609131
19458 0.9741568565368652
19459 0.9741642475128174
19460 0.9741716384887695
19461 0.9741790294647217
19462 0.9741864204406738
19463 0.974193811416626
19464 0.9742012023925781
19465 0.9742085933685303
19466 0.9742159843444824
19467 0.9742233753204346
19468 0.9742307662963867
19469 0.9742381572723389
19470 0.974245548248291
19471 0.9742529392242432
19472 0.9742603302001953
19473 0.9742677211761475
19474 0.9742751121520996
19475 0.9742825031280518
19476 0.9742898344993591
19477 0.9742971658706665
19478 0.9743044972419739
19479 0.9743118286132812
19480 0.9743191599845886
19481 0.974326491355896
19482 0.9743338227272034
19483 0.9743411540985107
19484 0.9743484854698181
19485 0.9743558168411255
19486 0.9743631482124329
19487 0.9743704795837402
19488 0.9743778109550476
19489 0.974385142326355
19490 0.9743924736976624
19491 0.9743998050689697
19492 0.9744071364402771
19493 0.9744144678115845
19494 0.9744217991828918
19495 0.9744291305541992
19496 0.9744364619255066
19497 0.974443793296814
19498 0.9744511246681213
19499 0.9744584560394287
19500 0.9744657874107361
19501 0.9744731187820435
19502 0.9744804501533508
19503 0.9744877815246582
19504 0.9744951128959656
19505 0.974502444267273
19506 0.9745097756385803
19507 0.9745171070098877
19508 0.9745244383811951
19509 0.9745317697525024
19510 0.9745391011238098
19511 0.9745464324951172
19512 0.9745537638664246
19513 0.9745610952377319
19514 0.9745684266090393
19515 0.9745757579803467
19516 0.974583089351654
19517 0.9745904207229614
19518 0.9745977520942688
19519 0.9746050834655762
19520 0.9746124148368835
19521 0.9746197462081909
19522 0.9746270775794983
19523 0.9746344089508057
19524 0.974641740322113
19525 0.9746490716934204
19526 0.9746564030647278
19527 0.9746637344360352
19528 0.9746710658073425
19529 0.9746783971786499
19530 0.9746857285499573
19531 0.9746930599212646
19532 0.974700391292572
19533 0.9747077226638794
19534 0.9747150540351868
19535 0.9747223854064941
19536 0.9747297167778015
19537 0.9747370481491089
19538 0.9747443795204163
19539 0.9747517108917236
19540 0.974759042263031
19541 0.9747663736343384
19542 0.9747737050056458
19543 0.9747810363769531
19544 0.9747883677482605
19545 0.9747956991195679
19546 0.9748030304908752
19547 0.9748103618621826
19548 0.97481769323349
19549 0.9748250246047974
19550 0.9748323559761047
19551 0.9748396873474121
19552 0.9748470187187195
19553 0.9748543500900269
19554 0.9748616814613342
19555 0.9748689532279968
19556 0.9748762249946594
19557 0.974883496761322
19558 0.9748907685279846
19559 0.9748980402946472
19560 0.9749053120613098
19561 0.9749125838279724
19562 0.974919855594635
19563 0.9749271273612976
19564 0.9749343991279602
19565 0.9749416708946228
19566 0.9749489426612854
19567 0.974956214427948
19568 0.9749634861946106
19569 0.9749707579612732
19570 0.9749780297279358
19571 0.9749853014945984
19572 0.974992573261261
19573 0.9749998450279236
19574 0.9750071167945862
19575 0.9750143885612488
19576 0.9750216603279114
19577 0.975028932094574
19578 0.9750362038612366
19579 0.9750434756278992
19580 0.9750507473945618
19581 0.9750580191612244
19582 0.975065290927887
19583 0.9750725626945496
19584 0.9750798344612122
19585 0.9750871062278748
19586 0.9750943779945374
19587 0.9751016497612
19588 0.9751089215278625
19589 0.9751161932945251
19590 0.9751234650611877
19591 0.9751307368278503
19592 0.9751380085945129
19593 0.9751452803611755
19594 0.9751525521278381
19595 0.9751598238945007
19596 0.9751670956611633
19597 0.9751743674278259
19598 0.9751816391944885
19599 0.9751889109611511
19600 0.9751961827278137
19601 0.9752034544944763
19602 0.9752107262611389
19603 0.9752179980278015
19604 0.9752252101898193
19605 0.9752324223518372
19606 0.975239634513855
19607 0.9752468466758728
19608 0.9752540588378906
19609 0.9752612709999084
19610 0.9752684831619263
19611 0.9752756953239441
19612 0.9752829074859619
19613 0.9752901196479797
19614 0.9752973318099976
19615 0.9753045439720154
19616 0.9753117561340332
19617 0.975318968296051
19618 0.9753261804580688
19619 0.9753333926200867
19620 0.9753406047821045
19621 0.9753478169441223
19622 0.9753550291061401
19623 0.975362241268158
19624 0.9753694534301758
19625 0.9753766655921936
19626 0.9753838777542114
19627 0.9753910899162292
19628 0.9753983020782471
19629 0.9754055142402649
19630 0.9754127264022827
19631 0.9754199385643005
19632 0.9754271507263184
19633 0.9754343628883362
19634 0.975441575050354
19635 0.9754487872123718
19636 0.9754559993743896
19637 0.9754632115364075
19638 0.9754704236984253
19639 0.9754776358604431
19640 0.9754848480224609
19641 0.9754920601844788
19642 0.9754992723464966
19643 0.9755064845085144
19644 0.9755136966705322
19645 0.97552090883255
19646 0.9755281209945679
19647 0.9755353331565857
19648 0.9755425453186035
19649 0.9755497574806213
19650 0.9755569696426392
19651 0.975564181804657
19652 0.9755713939666748
19653 0.9755786061286926
19654 0.9755858182907104
19655 0.9755930304527283
19656 0.9756002426147461
19657 0.9756074547767639
19658 0.9756146669387817
19659 0.9756218791007996
19660 0.9756290912628174
19661 0.9756363034248352
19662 0.975643515586853
19663 0.9756507277488708
19664 0.9756579399108887
19665 0.9756651520729065
19666 0.9756723642349243
19667 0.9756795763969421
19668 0.97568678855896
19669 0.9756940007209778
19670 0.9757012128829956
19671 0.9757084250450134
19672 0.9757156372070312
19673 0.9757228493690491
19674 0.9757300615310669
19675 0.9757372736930847
19676 0.9757444858551025
19677 0.9757516980171204
19678 0.9757589101791382
19679 0.975766122341156
19680 0.9757733345031738
19681 0.9757805466651917
19682 0.9757877588272095
19683 0.9757949709892273
19684 0.9758021831512451
19685 0.9758093953132629
19686 0.9758166074752808
19687 0.9758238196372986
19688 0.9758310317993164
19689 0.9758381843566895
19690 0.9758453369140625
19691 0.9758524894714355
19692 0.9758596420288086
19693 0.9758667945861816
19694 0.9758739471435547
19695 0.9758810997009277
19696 0.9758882522583008
19697 0.9758954048156738
19698 0.9759025573730469
19699 0.9759097099304199
19700 0.975916862487793
19701 0.975924015045166
19702 0.9759311676025391
19703 0.9759383201599121
19704 0.9759454727172852
19705 0.9759526252746582
19706 0.9759597778320312
19707 0.9759669303894043
19708 0.9759740829467773
19709 0.9759812355041504
19710 0.9759883880615234
19711 0.9759955406188965
19712 0.9760026931762695
19713 0.9760098457336426
19714 0.9760169982910156
19715 0.9760241508483887
19716 0.9760313034057617
19717 0.9760384559631348
19718 0.9760456085205078
19719 0.9760527610778809
19720 0.9760599136352539
19721 0.976067066192627
19722 0.97607421875
19723 0.976081371307373
19724 0.9760885238647461
19725 0.9760956764221191
19726 0.9761028289794922
19727 0.9761099815368652
19728 0.9761171340942383
19729 0.9761242866516113
19730 0.9761314392089844
19731 0.9761385917663574
19732 0.9761457443237305
19733 0.9761528968811035
19734 0.9761600494384766
19735 0.9761672019958496
19736 0.9761743545532227
19737 0.9761815071105957
19738 0.9761886596679688
19739 0.9761958122253418
19740 0.9762029647827148
19741 0.9762100577354431
19742 0.9762171506881714
19743 0.9762242436408997
19744 0.9762313365936279
19745 0.9762384295463562
19746 0.9762455224990845
19747 0.9762526154518127
19748 0.976259708404541
19749 0.9762668013572693
19750 0.9762738943099976
19751 0.9762809872627258
19752 0.9762880802154541
19753 0.9762951731681824
19754 0.9763022661209106
19755 0.9763093590736389
19756 0.9763164520263672
19757 0.9763235449790955
19758 0.9763306379318237
19759 0.976337730884552
19760 0.9763448238372803
19761 0.9763519167900085
19762 0.9763590097427368
19763 0.9763661026954651
19764 0.9763731956481934
19765 0.9763802886009216
19766 0.9763873815536499
19767 0.9763944745063782
19768 0.9764015674591064
19769 0.9764086604118347
19770 0.976415753364563
19771 0.9764228463172913
19772 0.9764299392700195
19773 0.9764370322227478
19774 0.9764441251754761
19775 0.9764512181282043
19776 0.9764583110809326
19777 0.9764654040336609
19778 0.9764724969863892
19779 0.9764795899391174
19780 0.9764866828918457
19781 0.976493775844574
19782 0.9765008687973022
19783 0.9765079617500305
19784 0.9765150547027588
19785 0.9765221476554871
19786 0.9765292406082153
19787 0.9765363335609436
19788 0.9765434265136719
19789 0.9765505194664001
19790 0.9765576124191284
19791 0.9765647053718567
19792 0.976571798324585
19793 0.9765788912773132
19794 0.9765859842300415
19795 0.9765930771827698
19796 0.976600170135498
19797 0.9766072630882263
19798 0.9766143560409546
19799 0.9766214489936829
19800 0.9766285419464111
19801 0.9766356348991394
19802 0.9766427278518677
19803 0.976649820804596
19804 0.9766569137573242
19805 0.9766640067100525
19806 0.9766710996627808
19807 0.976678192615509
19808 0.9766852855682373
19809 0.9766923189163208
19810 0.9766993522644043
19811 0.9767063856124878
19812 0.9767134189605713
19813 0.9767204523086548
19814 0.9767274856567383
19815 0.9767345190048218
19816 0.9767415523529053
19817 0.9767485857009888
19818 0.9767556190490723
19819 0.9767626523971558
19820 0.9767696857452393
19821 0.9767767190933228
19822 0.9767837524414062
19823 0.9767907857894897
19824 0.9767978191375732
19825 0.9768048524856567
19826 0.9768118858337402
19827 0.9768189191818237
19828 0.9768259525299072
19829 0.9768329858779907
19830 0.9768400192260742
19831 0.9768470525741577
19832 0.9768540859222412
19833 0.9768611192703247
19834 0.9768681526184082
19835 0.9768751859664917
19836 0.9768822193145752
19837 0.9768892526626587
19838 0.9768962860107422
19839 0.9769033193588257
19840 0.9769103527069092
19841 0.9769173860549927
19842 0.9769244194030762
19843 0.9769314527511597
19844 0.9769384860992432
19845 0.9769455194473267
19846 0.9769525527954102
19847 0.9769595861434937
19848 0.9769666194915771
19849 0.9769736528396606
19850 0.9769806861877441
19851 0.9769877195358276
19852 0.9769947528839111
19853 0.9770017862319946
19854 0.9770088195800781
19855 0.9770158529281616
19856 0.9770228862762451
19857 0.9770299196243286
19858 0.9770369529724121
19859 0.9770439863204956
19860 0.9770510196685791
19861 0.9770580530166626
19862 0.9770650863647461
19863 0.9770721197128296
19864 0.9770791530609131
19865 0.9770861864089966
19866 0.9770932197570801
19867 0.9771002531051636
19868 0.9771072864532471
19869 0.9771143198013306
19870 0.9771213531494141
19871 0.9771283864974976
19872 0.977135419845581
19873 0.9771424531936646
19874 0.977149486541748
19875 0.9771564602851868
19876 0.9771634340286255
19877 0.9771704077720642
19878 0.9771773815155029
19879 0.9771843552589417
19880 0.9771913290023804
19881 0.9771983027458191
19882 0.9772052764892578
19883 0.9772122502326965
19884 0.9772192239761353
19885 0.977226197719574
19886 0.9772331714630127
19887 0.9772401452064514
19888 0.9772471189498901
19889 0.9772540926933289
19890 0.9772610664367676
19891 0.9772680401802063
19892 0.977275013923645
19893 0.9772819876670837
19894 0.9772889614105225
19895 0.9772959351539612
19896 0.9773029088973999
19897 0.9773098826408386
19898 0.9773168563842773
19899 0.9773238301277161
19900 0.9773308038711548
19901 0.9773377776145935
19902 0.9773447513580322
19903 0.977351725101471
19904 0.9773586988449097
19905 0.9773656725883484
19906 0.9773726463317871
19907 0.9773796200752258
19908 0.9773865938186646
19909 0.9773935675621033
19910 0.977400541305542
19911 0.9774075150489807
19912 0.9774144887924194
19913 0.9774214625358582
19914 0.9774284362792969
19915 0.9774354100227356
19916 0.9774423837661743
19917 0.977449357509613
19918 0.9774563312530518
19919 0.9774633049964905
19920 0.9774702787399292
19921 0.9774772524833679
19922 0.9774842262268066
19923 0.9774911999702454
19924 0.9774981737136841
19925 0.9775051474571228
19926 0.9775121212005615
19927 0.9775190949440002
19928 0.977526068687439
19929 0.9775330424308777
19930 0.9775400161743164
19931 0.9775469899177551
19932 0.9775539636611938
19933 0.9775609374046326
19934 0.9775679111480713
19935 0.97757488489151
19936 0.9775818586349487
19937 0.9775888323783875
19938 0.9775958061218262
19939 0.9776027798652649
19940 0.9776097536087036
19941 0.9776167273521423
19942 0.977623701095581
19943 0.977630615234375
19944 0.977637529373169
19945 0.9776444435119629
19946 0.9776513576507568
19947 0.9776582717895508
19948 0.9776651859283447
19949 0.9776721000671387
19950 0.9776790142059326
19951 0.9776859283447266
19952 0.9776928424835205
19953 0.9776997566223145
19954 0.9777066707611084
19955 0.9777135848999023
19956 0.9777204990386963
19957 0.9777274131774902
19958 0.9777343273162842
19959 0.9777412414550781
19960 0.9777481555938721
19961 0.977755069732666
19962 0.97776198387146
19963 0.9777688980102539
19964 0.9777758121490479
19965 0.9777827262878418
19966 0.9777896404266357
19967 0.9777965545654297
19968 0.9778034687042236
19969 0.9778103828430176
19970 0.9778172969818115
19971 0.9778242111206055
19972 0.9778311252593994
19973 0.9778380393981934
19974 0.9778449535369873
19975 0.9778518676757812
19976 0.9778587818145752
19977 0.9778656959533691
19978 0.9778726100921631
19979 0.977879524230957
19980 0.977886438369751
19981 0.9778933525085449
19982 0.9779002666473389
19983 0.9779071807861328
19984 0.9779140949249268
19985 0.9779210090637207
19986 0.9779279232025146
19987 0.9779348373413086
19988 0.9779417514801025
19989 0.9779486060142517
19990 0.9779554605484009
19991 0.97796231508255
19992 0.9779691696166992
19993 0.9779760241508484
19994 0.9779828786849976
19995 0.9779897332191467
19996 0.9779965877532959
19997 0.9780034422874451
19998 0.9780102968215942
19999 0.9780171513557434
20000 0.9780240058898926
20001 0.9780308604240417
20002 0.9780377149581909
20003 0.9780445694923401
20004 0.9780514240264893
20005 0.9780582785606384
20006 0.9780651330947876
20007 0.9780719876289368
20008 0.9780788421630859
20009 0.9780856966972351
20010 0.9780925512313843
20011 0.9780994057655334
20012 0.9781062602996826
20013 0.9781131148338318
20014 0.978119969367981
20015 0.9781268239021301
20016 0.9781336784362793
20017 0.9781405329704285
20018 0.9781473875045776
20019 0.9781542420387268
20020 0.978161096572876
20021 0.9781679511070251
20022 0.9781748056411743
20023 0.9781816601753235
20024 0.9781885147094727
20025 0.9781953692436218
20026 0.978202223777771
20027 0.9782090783119202
20028 0.9782159328460693
20029 0.9782227873802185
20030 0.9782296419143677
20031 0.9782364964485168
20032 0.978243350982666
20033 0.9782502055168152
20034 0.9782570600509644
20035 0.9782639145851135
20036 0.9782707691192627
20037 0.9782776236534119
20038 0.978284478187561
20039 0.9782913327217102
20040 0.9782981872558594
20041 0.9783050417900085
20042 0.9783118963241577
20043 0.9783187508583069
20044 0.978325605392456
20045 0.9783324599266052
20046 0.9783393144607544
20047 0.9783461689949036
20048 0.9783530235290527
20049 0.9783598780632019
20050 0.9783666729927063
20051 0.9783734679222107
20052 0.9783802628517151
20053 0.9783870577812195
20054 0.9783938527107239
20055 0.9784006476402283
20056 0.9784074425697327
20057 0.9784142374992371
20058 0.9784210324287415
20059 0.9784278273582458
20060 0.9784346222877502
20061 0.9784414172172546
20062 0.978448212146759
20063 0.9784550070762634
20064 0.9784618020057678
20065 0.9784685969352722
20066 0.9784753918647766
20067 0.978482186794281
20068 0.9784889817237854
20069 0.9784957766532898
20070 0.9785025715827942
20071 0.9785093665122986
20072 0.978516161441803
20073 0.9785229563713074
20074 0.9785297513008118
20075 0.9785365462303162
20076 0.9785433411598206
20077 0.978550136089325
20078 0.9785569310188293
20079 0.9785637259483337
20080 0.9785705208778381
20081 0.9785773158073425
20082 0.9785841107368469
20083 0.9785909056663513
20084 0.9785977005958557
20085 0.9786044955253601
20086 0.9786112904548645
20087 0.9786180853843689
20088 0.9786248803138733
20089 0.9786316752433777
20090 0.9786384701728821
20091 0.9786452651023865
20092 0.9786520600318909
20093 0.9786588549613953
20094 0.9786656498908997
20095 0.978672444820404
20096 0.9786792397499084
20097 0.9786860346794128
20098 0.9786928296089172
20099 0.9786996245384216
20100 0.978706419467926
20101 0.9787132143974304
20102 0.9787200093269348
20103 0.9787268042564392
20104 0.9787335991859436
20105 0.978740394115448
20106 0.9787471890449524
20107 0.9787539839744568
20108 0.9787607192993164
20109 0.978767454624176
20110 0.9787741899490356
20111 0.9787809252738953
20112 0.9787876605987549
20113 0.9787943959236145
20114 0.9788011312484741
20115 0.9788078665733337
20116 0.9788146018981934
20117 0.978821337223053
20118 0.9788280725479126
20119 0.9788348078727722
20120 0.9788415431976318
20121 0.9788482785224915
20122 0.9788550138473511
20123 0.9788617491722107
20124 0.9788684844970703
20125 0.9788752198219299
20126 0.9788819551467896
20127 0.9788886904716492
20128 0.9788954257965088
20129 0.9789021611213684
20130 0.978908896446228
20131 0.9789156317710876
20132 0.9789223670959473
20133 0.9789291024208069
20134 0.9789358377456665
20135 0.9789425730705261
20136 0.9789493083953857
20137 0.9789560437202454
20138 0.978962779045105
20139 0.9789695143699646
20140 0.9789762496948242
20141 0.9789829850196838
20142 0.9789897203445435
20143 0.9789964556694031
20144 0.9790031909942627
20145 0.9790099263191223
20146 0.9790166616439819
20147 0.9790233969688416
20148 0.9790301322937012
20149 0.9790368676185608
20150 0.9790436029434204
20151 0.97905033826828
20152 0.9790570735931396
20153 0.9790638089179993
20154 0.9790705442428589
20155 0.9790772795677185
20156 0.9790840148925781
20157 0.9790907502174377
20158 0.9790974855422974
20159 0.979104220867157
20160 0.9791109561920166
20161 0.9791176915168762
20162 0.9791244268417358
20163 0.9791311025619507
20164 0.9791377782821655
20165 0.9791444540023804
20166 0.9791511297225952
20167 0.9791578054428101
20168 0.9791644811630249
20169 0.9791711568832397
20170 0.9791778326034546
20171 0.9791845083236694
20172 0.9791911840438843
20173 0.9791978597640991
20174 0.979204535484314
20175 0.9792112112045288
20176 0.9792178869247437
20177 0.9792245626449585
20178 0.9792312383651733
20179 0.9792379140853882
20180 0.979244589805603
20181 0.9792512655258179
20182 0.9792579412460327
20183 0.9792646169662476
20184 0.9792712926864624
20185 0.9792779684066772
20186 0.9792846441268921
20187 0.9792913198471069
20188 0.9792979955673218
20189 0.9793046712875366
20190 0.9793113470077515
20191 0.9793180227279663
20192 0.9793246984481812
20193 0.979331374168396
20194 0.9793380498886108
20195 0.9793447256088257
20196 0.9793514013290405
20197 0.9793580770492554
20198 0.9793647527694702
20199 0.9793714284896851
20200 0.9793781042098999
20201 0.9793847799301147
20202 0.9793914556503296
20203 0.9793981313705444
20204 0.9794048070907593
20205 0.9794114828109741
20206 0.979418158531189
20207 0.9794248342514038
20208 0.9794315099716187
20209 0.9794381856918335
20210 0.9794448614120483
20211 0.9794515371322632
20212 0.9794581532478333
20213 0.9794647693634033
20214 0.9794713854789734
20215 0.9794780015945435
20216 0.9794846177101135
20217 0.9794912338256836
20218 0.9794978499412537
20219 0.9795044660568237
20220 0.9795110821723938
20221 0.9795176982879639
20222 0.9795243144035339
20223 0.979530930519104
20224 0.9795375466346741
20225 0.9795441627502441
20226 0.9795507788658142
20227 0.9795573949813843
20228 0.9795640110969543
20229 0.9795706272125244
20230 0.9795772433280945
20231 0.9795838594436646
20232 0.9795904755592346
20233 0.9795970916748047
20234 0.9796037077903748
20235 0.9796103239059448
20236 0.9796169400215149
20237 0.979623556137085
20238 0.979630172252655
20239 0.9796367883682251
20240 0.9796434044837952
20241 0.9796500205993652
20242 0.9796566367149353
20243 0.9796632528305054
20244 0.9796698689460754
20245 0.9796764850616455
20246 0.9796831011772156
20247 0.9796897172927856
20248 0.9796963334083557
20249 0.9797029495239258
20250 0.9797095656394958
20251 0.9797161817550659
20252 0.979722797870636
20253 0.979729413986206
20254 0.9797360301017761
20255 0.9797426462173462
20256 0.9797492623329163
20257 0.9797558784484863
20258 0.9797624945640564
20259 0.9797691106796265
20260 0.9797757267951965
20261 0.9797823429107666
20262 0.9797889590263367
20263 0.9797955751419067
20264 0.9798021912574768
20265 0.9798088073730469
20266 0.9798154234886169
20267 0.979822039604187
20268 0.9798286557197571
20269 0.9798352718353271
20270 0.9798418879508972
20271 0.9798485040664673
20272 0.9798551201820374
20273 0.9798617362976074
20274 0.9798683524131775
20275 0.9798749685287476
20276 0.9798815846443176
20277 0.9798882007598877
20278 0.9798948168754578
20279 0.9799014329910278
20280 0.9799080491065979
20281 0.979914665222168
20282 0.9799212217330933
20283 0.9799277782440186
20284 0.9799343347549438
20285 0.9799408912658691
20286 0.9799474477767944
20287 0.9799540042877197
20288 0.979960560798645
20289 0.9799671173095703
20290 0.9799736738204956
20291 0.9799802303314209
20292 0.9799867868423462
20293 0.9799933433532715
20294 0.9799998998641968
20295 0.9800064563751221
20296 0.9800130128860474
20297 0.9800195693969727
20298 0.980026125907898
20299 0.9800326824188232
20300 0.9800392389297485
20301 0.9800457954406738
20302 0.9800523519515991
20303 0.9800589084625244
20304 0.9800654649734497
20305 0.980072021484375
20306 0.9800785779953003
20307 0.9800851345062256
20308 0.9800916910171509
20309 0.9800982475280762
20310 0.9801048040390015
20311 0.9801113605499268
20312 0.980117917060852
20313 0.9801244735717773
20314 0.9801310300827026
20315 0.9801375865936279
20316 0.9801441431045532
20317 0.9801506996154785
20318 0.9801572561264038
20319 0.9801638126373291
20320 0.9801703691482544
20321 0.9801769256591797
20322 0.980183482170105
20323 0.9801900386810303
20324 0.9801965951919556
20325 0.9802031517028809
20326 0.9802097082138062
20327 0.9802162647247314
20328 0.9802228212356567
20329 0.980229377746582
20330 0.9802359342575073
20331 0.9802424907684326
20332 0.9802489876747131
20333 0.9802554845809937
20334 0.9802619814872742
20335 0.9802684783935547
20336 0.9802749752998352
20337 0.9802814722061157
20338 0.9802879691123962
20339 0.9802944660186768
20340 0.9803009629249573
20341 0.9803074598312378
20342 0.9803139567375183
20343 0.9803204536437988
20344 0.9803269505500793
20345 0.9803334474563599
20346 0.9803399443626404
20347 0.9803464412689209
20348 0.9803529381752014
20349 0.9803594350814819
20350 0.9803659319877625
20351 0.980372428894043
20352 0.9803789258003235
20353 0.980385422706604
20354 0.9803919196128845
20355 0.980398416519165
20356 0.9804049134254456
20357 0.9804114103317261
20358 0.9804179072380066
20359 0.9804244041442871
20360 0.9804309010505676
20361 0.9804373979568481
20362 0.9804438948631287
20363 0.9804503917694092
20364 0.9804568886756897
20365 0.9804633855819702
20366 0.9804698824882507
20367 0.9804763793945312
20368 0.9804828763008118
20369 0.9804893732070923
20370 0.9804958701133728
20371 0.9805023670196533
20372 0.9805088639259338
20373 0.9805153608322144
20374 0.9805218577384949
20375 0.9805283546447754
20376 0.9805348515510559
20377 0.9805413484573364
20378 0.9805478453636169
20379 0.9805543422698975
20380 0.980560839176178
20381 0.9805673360824585
20382 0.980573832988739
20383 0.9805803298950195
20384 0.9805868268013
20385 0.9805933237075806
20386 0.9805998206138611
20387 0.9806063175201416
20388 0.9806128144264221
20389 0.9806193113327026
20390 0.9806258082389832
20391 0.9806323051452637
20392 0.9806388020515442
20393 0.9806452989578247
20394 0.9806517958641052
20395 0.9806582927703857
20396 0.9806647896766663
20397 0.9806712865829468
20398 0.9806777238845825
20399 0.9806841611862183
20400 0.980690598487854
20401 0.9806970357894897
20402 0.9807034730911255
20403 0.9807099103927612
20404 0.980716347694397
20405 0.9807227849960327
20406 0.9807292222976685
20407 0.9807356595993042
20408 0.9807420969009399
20409 0.9807485342025757
20410 0.9807549715042114
20411 0.9807614088058472
20412 0.9807678461074829
20413 0.9807742834091187
20414 0.9807807207107544
20415 0.9807871580123901
20416 0.9807935953140259
20417 0.9808000326156616
20418 0.9808064699172974
20419 0.9808129072189331
20420 0.9808193445205688
20421 0.9808257818222046
20422 0.9808322191238403
20423 0.9808386564254761
20424 0.9808450937271118
20425 0.9808515310287476
20426 0.9808579683303833
20427 0.980864405632019
20428 0.9808708429336548
20429 0.9808772802352905
20430 0.9808837175369263
20431 0.980890154838562
20432 0.9808965921401978
20433 0.9809030294418335
20434 0.9809094667434692
20435 0.980915904045105
20436 0.9809223413467407
20437 0.9809287786483765
20438 0.9809352159500122
20439 0.980941653251648
20440 0.9809480905532837
20441 0.9809545278549194
20442 0.9809609651565552
20443 0.9809674024581909
20444 0.9809738397598267
20445 0.9809802770614624
20446 0.9809867143630981
20447 0.9809931516647339
20448 0.9809995889663696
20449 0.9810060262680054
20450 0.9810124635696411
20451 0.9810189008712769
20452 0.9810253381729126
20453 0.9810317754745483
20454 0.9810382127761841
20455 0.9810446500778198
20456 0.9810510873794556
20457 0.9810575246810913
20458 0.981063961982727
20459 0.9810703992843628
20460 0.9810768365859985
20461 0.9810832142829895
20462 0.9810895919799805
20463 0.9810959696769714
20464 0.9811023473739624
20465 0.9811087250709534
20466 0.9811151027679443
20467 0.9811214804649353
20468 0.9811278581619263
20469 0.9811342358589172
20470 0.9811406135559082
20471 0.9811469912528992
20472 0.9811533689498901
20473 0.9811597466468811
20474 0.9811661243438721
20475 0.981172502040863
20476 0.981178879737854
20477 0.981185257434845
20478 0.9811916351318359
20479 0.9811980128288269
20480 0.9812043905258179
20481 0.9812107682228088
20482 0.9812171459197998
20483 0.9812235236167908
20484 0.9812299013137817
20485 0.9812362790107727
20486 0.9812426567077637
20487 0.9812490344047546
20488 0.9812554121017456
20489 0.9812617897987366
20490 0.9812681674957275
20491 0.9812745451927185
20492 0.9812809228897095
20493 0.9812873005867004
20494 0.9812936782836914
20495 0.9813000559806824
20496 0.9813064336776733
20497 0.9813128113746643
20498 0.9813191890716553
20499 0.9813255667686462
20500 0.9813319444656372
20501 0.9813383221626282
20502 0.9813446998596191
20503 0.9813510775566101
20504 0.9813574552536011
20505 0.981363832950592
20506 0.981370210647583
20507 0.981376588344574
20508 0.9813829660415649
20509 0.9813893437385559
20510 0.9813957214355469
20511 0.9814020991325378
20512 0.9814084768295288
20513 0.9814148545265198
20514 0.9814212322235107
20515 0.9814276099205017
20516 0.9814339876174927
20517 0.9814403653144836
20518 0.9814467430114746
20519 0.9814531207084656
20520 0.9814594984054565
20521 0.9814658761024475
20522 0.9814722537994385
20523 0.9814786314964294
20524 0.9814850091934204
20525 0.9814913868904114
20526 0.9814977049827576
20527 0.9815040230751038
20528 0.98151034116745
20529 0.9815166592597961
20530 0.9815229773521423
20531 0.9815292954444885
20532 0.9815356135368347
20533 0.9815419316291809
20534 0.9815482497215271
20535 0.9815545678138733
20536 0.9815608859062195
20537 0.9815672039985657
20538 0.9815735220909119
20539 0.9815798401832581
20540 0.9815861582756042
20541 0.9815924763679504
20542 0.9815987944602966
20543 0.9816051125526428
20544 0.981611430644989
20545 0.9816177487373352
20546 0.9816240668296814
20547 0.9816303849220276
20548 0.9816367030143738
20549 0.98164302110672
20550 0.9816493391990662
20551 0.9816556572914124
20552 0.9816619753837585
20553 0.9816682934761047
20554 0.9816746115684509
20555 0.9816809296607971
20556 0.9816872477531433
20557 0.9816935658454895
20558 0.9816998839378357
20559 0.9817062020301819
20560 0.9817125201225281
20561 0.9817188382148743
20562 0.9817251563072205
20563 0.9817314743995667
20564 0.9817377924919128
20565 0.981744110584259
20566 0.9817504286766052
20567 0.9817567467689514
20568 0.9817630648612976
20569 0.9817693829536438
20570 0.98177570104599
20571 0.9817820191383362
20572 0.9817883372306824
20573 0.9817946553230286
20574 0.9818009734153748
20575 0.981807291507721
20576 0.9818136096000671
20577 0.9818199276924133
20578 0.9818262457847595
20579 0.9818325638771057
20580 0.9818388819694519
20581 0.9818452000617981
20582 0.9818515181541443
20583 0.9818577766418457
20584 0.9818640351295471
20585 0.9818702936172485
20586 0.98187655210495
20587 0.9818828105926514
20588 0.9818890690803528
20589 0.9818953275680542
20590 0.9819015860557556
20591 0.981907844543457
20592 0.9819141030311584
20593 0.9819203615188599
20594 0.9819266200065613
20595 0.9819328784942627
20596 0.9819391369819641
20597 0.9819453954696655
20598 0.9819516539573669
20599 0.9819579124450684
20600 0.9819641709327698
20601 0.9819704294204712
20602 0.9819766879081726
20603 0.981982946395874
20604 0.9819892048835754
20605 0.9819954633712769
20606 0.9820017218589783
20607 0.9820079803466797
20608 0.9820142388343811
20609 0.9820204973220825
20610 0.9820267558097839
20611 0.9820330142974854
20612 0.9820392727851868
20613 0.9820455312728882
20614 0.9820517897605896
20615 0.982058048248291
20616 0.9820643067359924
20617 0.9820705652236938
20618 0.9820768237113953
20619 0.9820830821990967
20620 0.9820893406867981
20621 0.9820955991744995
20622 0.9821018576622009
20623 0.9821081161499023
20624 0.9821143746376038
20625 0.9821206331253052
20626 0.9821268916130066
20627 0.982133150100708
20628 0.9821394085884094
20629 0.9821456670761108
20630 0.9821519255638123
20631 0.9821581840515137
20632 0.9821644425392151
20633 0.9821707010269165
20634 0.9821769595146179
20635 0.9821832180023193
20636 0.9821894764900208
20637 0.9821957349777222
20638 0.9822019934654236
20639 0.982208251953125
20640 0.9822145104408264
20641 0.9822207689285278
20642 0.9822270274162292
20643 0.9822332859039307
20644 0.9822395443916321
20645 0.9822458028793335
20646 0.9822520613670349
20647 0.9822583198547363
20648 0.9822645783424377
20649 0.9822708368301392
20650 0.9822770953178406
20651 0.982283353805542
20652 0.9822896122932434
20653 0.9822958707809448
20654 0.9823021292686462
20655 0.9823083877563477
20656 0.9823146462440491
20657 0.9823209047317505
20658 0.9823271632194519
20659 0.9823334217071533
20660 0.9823396801948547
20661 0.9823458790779114
20662 0.982352077960968
20663 0.9823582768440247
20664 0.9823644757270813
20665 0.9823706746101379
20666 0.9823768734931946
20667 0.9823830723762512
20668 0.9823892712593079
20669 0.9823954701423645
20670 0.9824016690254211
20671 0.9824078679084778
20672 0.9824140667915344
20673 0.9824202656745911
20674 0.9824264645576477
20675 0.9824326634407043
20676 0.982438862323761
20677 0.9824450612068176
20678 0.9824512600898743
20679 0.9824574589729309
20680 0.9824636578559875
20681 0.9824698567390442
20682 0.9824760556221008
20683 0.9824822545051575
20684 0.9824884533882141
20685 0.9824946522712708
20686 0.9825008511543274
20687 0.982507050037384
20688 0.9825132489204407
20689 0.9825194478034973
20690 0.982525646686554
20691 0.9825318455696106
20692 0.9825380444526672
20693 0.9825442433357239
20694 0.9825504422187805
20695 0.9825566411018372
20696 0.9825628399848938
20697 0.9825690388679504
20698 0.9825752377510071
20699 0.9825814366340637
20700 0.9825876355171204
20701 0.982593834400177
20702 0.9825999736785889
20703 0.9826061129570007
20704 0.9826122522354126
20705 0.9826183915138245
20706 0.9826245307922363
20707 0.9826306700706482
20708 0.9826368093490601
20709 0.9826429486274719
20710 0.9826490879058838
20711 0.9826552271842957
20712 0.9826613664627075
20713 0.9826675057411194
20714 0.9826736450195312
20715 0.9826797842979431
20716 0.982685923576355
20717 0.9826920628547668
20718 0.9826982021331787
20719 0.9827043414115906
20720 0.9827104806900024
20721 0.9827166199684143
20722 0.9827227592468262
20723 0.982728898525238
20724 0.9827350378036499
20725 0.9827411770820618
20726 0.9827473163604736
20727 0.9827534556388855
20728 0.9827595949172974
20729 0.9827657341957092
20730 0.9827718734741211
20731 0.982778012752533
20732 0.9827841520309448
20733 0.9827902913093567
20734 0.9827964305877686
20735 0.9828025698661804
20736 0.9828087091445923
20737 0.9828148484230042
20738 0.982820987701416
20739 0.9828271269798279
20740 0.9828332662582397
20741 0.9828394055366516
20742 0.9828455448150635
20743 0.9828516840934753
20744 0.9828578233718872
20745 0.9828639626502991
20746 0.9828701019287109
20747 0.9828762412071228
20748 0.9828823804855347
20749 0.9828885197639465
20750 0.9828946590423584
20751 0.9829007983207703
20752 0.9829069375991821
20753 0.982913076877594
20754 0.9829192161560059
20755 0.9829253554344177
20756 0.9829314947128296
20757 0.9829376339912415
20758 0.9829437732696533
20759 0.9829499125480652
20760 0.982956051826477
20761 0.9829621911048889
20762 0.9829683303833008
20763 0.9829744696617126
20764 0.9829806089401245
20765 0.9829867482185364
20766 0.9829928874969482
20767 0.9829990267753601
20768 0.983005166053772
20769 0.9830113053321838
20770 0.9830174446105957
20771 0.9830235838890076
20772 0.9830297231674194
20773 0.9830358624458313
20774 0.9830420017242432
20775 0.983048141002655
20776 0.9830542802810669
20777 0.9830604195594788
20778 0.9830665588378906
20779 0.9830726981163025
20780 0.9830788373947144
20781 0.9830849170684814
20782 0.9830909967422485
20783 0.9830970764160156
20784 0.9831031560897827
20785 0.9831092357635498
20786 0.9831153154373169
20787 0.983121395111084
20788 0.9831274747848511
20789 0.9831335544586182
20790 0.9831396341323853
20791 0.9831457138061523
20792 0.9831517934799194
20793 0.9831578731536865
20794 0.9831639528274536
20795 0.9831700325012207
20796 0.9831761121749878
20797 0.9831821918487549
20798 0.983188271522522
20799 0.9831943511962891
20800 0.9832004308700562
20801 0.9832065105438232
20802 0.9832125902175903
20803 0.9832186698913574
20804 0.9832247495651245
20805 0.9832308292388916
20806 0.9832369089126587
20807 0.9832429885864258
20808 0.9832490682601929
20809 0.98325514793396
20810 0.983261227607727
20811 0.9832673072814941
20812 0.9832733869552612
20813 0.9832794666290283
20814 0.9832855463027954
20815 0.9832916259765625
20816 0.9832977056503296
20817 0.9833037853240967
20818 0.9833098649978638
20819 0.9833159446716309
20820 0.983322024345398
20821 0.983328104019165
20822 0.9833341836929321
20823 0.9833402633666992
20824 0.9833463430404663
20825 0.9833524227142334
20826 0.9833585023880005
20827 0.9833645820617676
20828 0.9833706617355347
20829 0.9833767414093018
20830 0.9833828210830688
20831 0.9833889007568359
20832 0.983394980430603
20833 0.9834010601043701
20834 0.9834071397781372
20835 0.9834132194519043
20836 0.9834192395210266
20837 0.9834252595901489
20838 0.9834312796592712
20839 0.9834372997283936
20840 0.9834433197975159
20841 0.9834493398666382
20842 0.9834553599357605
20843 0.9834613800048828
20844 0.9834674000740051
20845 0.9834734201431274
20846 0.9834794402122498
20847 0.9834854602813721
20848 0.9834914803504944
20849 0.9834975004196167
20850 0.983503520488739
20851 0.9835095405578613
20852 0.9835155606269836
20853 0.983521580696106
20854 0.9835276007652283
20855 0.9835336208343506
20856 0.9835396409034729
20857 0.9835456609725952
20858 0.9835516810417175
20859 0.9835577011108398
20860 0.9835637211799622
20861 0.9835697412490845
20862 0.9835757613182068
20863 0.9835817813873291
20864 0.9835878014564514
20865 0.9835938215255737
20866 0.983599841594696
20867 0.9836058616638184
20868 0.9836118817329407
20869 0.983617901802063
20870 0.9836239218711853
20871 0.9836299419403076
20872 0.9836359620094299
20873 0.9836419820785522
20874 0.9836480021476746
20875 0.9836540222167969
20876 0.9836600422859192
20877 0.9836660623550415
20878 0.9836720824241638
20879 0.9836781024932861
20880 0.9836841225624084
20881 0.9836901426315308
20882 0.9836961627006531
20883 0.9837021827697754
20884 0.9837082028388977
20885 0.98371422290802
20886 0.9837202429771423
20887 0.9837262630462646
20888 0.983732283115387
20889 0.9837383031845093
20890 0.9837443232536316
20891 0.9837503433227539
20892 0.9837563633918762
20893 0.9837623834609985
20894 0.9837684035301208
20895 0.9837744235992432
20896 0.9837804436683655
20897 0.9837864637374878
20898 0.9837924838066101
20899 0.9837985038757324
20900 0.9838045239448547
20901 0.9838104844093323
20902 0.9838164448738098
20903 0.9838224053382874
20904 0.9838283658027649
20905 0.9838343262672424
20906 0.98384028673172
20907 0.9838462471961975
20908 0.983852207660675
20909 0.9838581681251526
20910 0.9838641285896301
20911 0.9838700890541077
20912 0.9838760495185852
20913 0.9838820099830627
20914 0.9838879704475403
20915 0.9838939309120178
20916 0.9838998913764954
20917 0.9839058518409729
20918 0.9839118123054504
20919 0.983917772769928
20920 0.9839237332344055
20921 0.9839296936988831
20922 0.9839356541633606
20923 0.9839416146278381
20924 0.9839475750923157
20925 0.9839535355567932
20926 0.9839594960212708
20927 0.9839654564857483
20928 0.9839714169502258
20929 0.9839773774147034
20930 0.9839833378791809
20931 0.9839892983436584
20932 0.983995258808136
20933 0.9840012192726135
20934 0.9840071797370911
20935 0.9840131402015686
20936 0.9840191006660461
20937 0.9840250611305237
20938 0.9840310215950012
20939 0.9840369820594788
20940 0.9840429425239563
20941 0.9840489029884338
20942 0.9840548634529114
20943 0.9840608239173889
20944 0.9840667843818665
20945 0.984072744846344
20946 0.9840787053108215
20947 0.9840846657752991
20948 0.9840906262397766
20949 0.9840965867042542
20950 0.9841025471687317
20951 0.9841085076332092
20952 0.9841144680976868
20953 0.9841204285621643
20954 0.9841263890266418
20955 0.9841323494911194
20956 0.9841383099555969
20957 0.9841442704200745
20958 0.984150230884552
20959 0.9841561913490295
20960 0.9841621518135071
20961 0.9841681122779846
20962 0.9841740727424622
20963 0.9841800332069397
20964 0.9841859936714172
20965 0.98419189453125
20966 0.9841977953910828
20967 0.9842036962509155
20968 0.9842095971107483
20969 0.984215497970581
20970 0.9842213988304138
20971 0.9842272996902466
20972 0.9842332005500793
20973 0.9842391014099121
20974 0.9842450022697449
20975 0.9842509031295776
20976 0.9842568039894104
20977 0.9842627048492432
20978 0.9842686057090759
20979 0.9842745065689087
20980 0.9842804074287415
20981 0.9842863082885742
20982 0.984292209148407
20983 0.9842981100082397
20984 0.9843040108680725
20985 0.9843099117279053
20986 0.984315812587738
20987 0.9843217134475708
20988 0.9843276143074036
20989 0.9843335151672363
20990 0.9843394160270691
20991 0.9843453168869019
20992 0.9843512177467346
20993 0.9843571186065674
20994 0.9843630194664001
20995 0.9843689203262329
20996 0.9843748211860657
20997 0.9843807220458984
20998 0.9843866229057312
20999 0.984392523765564
21000 0.9843984246253967
21001 0.9844043254852295
21002 0.9844102263450623
21003 0.984416127204895
21004 0.9844220280647278
21005 0.9844279289245605
21006 0.9844338297843933
21007 0.9844397306442261
21008 0.9844456315040588
21009 0.9844515323638916
21010 0.9844574332237244
21011 0.9844633340835571
21012 0.9844692349433899
21013 0.9844751358032227
21014 0.9844810366630554
21015 0.9844869375228882
21016 0.984492838382721
21017 0.9844987392425537
21018 0.9845046401023865
21019 0.9845105409622192
21020 0.984516441822052
21021 0.9845223426818848
21022 0.9845282435417175
21023 0.9845341444015503
21024 0.9845400452613831
21025 0.9845459461212158
21026 0.9845518469810486
21027 0.9845577478408813
21028 0.9845635890960693
21029 0.9845694303512573
21030 0.9845752716064453
21031 0.9845811128616333
21032 0.9845869541168213
21033 0.9845927953720093
21034 0.9845986366271973
21035 0.9846044778823853
21036 0.9846103191375732
21037 0.9846161603927612
21038 0.9846220016479492
21039 0.9846278429031372
21040 0.9846336841583252
21041 0.9846395254135132
21042 0.9846453666687012
21043 0.9846512079238892
21044 0.9846570491790771
21045 0.9846628904342651
21046 0.9846687316894531
21047 0.9846745729446411
21048 0.9846804141998291
21049 0.9846862554550171
21050 0.9846920967102051
21051 0.9846979379653931
21052 0.984703779220581
21053 0.984709620475769
21054 0.984715461730957
21055 0.984721302986145
21056 0.984727144241333
21057 0.984732985496521
21058 0.984738826751709
21059 0.984744668006897
21060 0.984750509262085
21061 0.984756350517273
21062 0.9847621917724609
21063 0.9847680330276489
21064 0.9847738742828369
21065 0.9847797155380249
21066 0.9847855567932129
21067 0.9847913980484009
21068 0.9847972393035889
21069 0.9848030805587769
21070 0.9848089218139648
21071 0.9848147034645081
21072 0.9848204851150513
21073 0.9848262667655945
21074 0.9848320484161377
21075 0.9848378300666809
21076 0.9848436117172241
21077 0.9848493933677673
21078 0.9848551750183105
21079 0.9848609566688538
21080 0.984866738319397
21081 0.9848725199699402
21082 0.9848783016204834
21083 0.9848840832710266
21084 0.9848898649215698
21085 0.984895646572113
21086 0.9849014282226562
21087 0.9849072098731995
21088 0.9849129915237427
21089 0.9849187731742859
21090 0.9849245548248291
21091 0.9849303364753723
21092 0.9849361181259155
21093 0.9849418997764587
21094 0.984947681427002
21095 0.9849534630775452
21096 0.9849592447280884
21097 0.9849650263786316
21098 0.9849708080291748
21099 0.984976589679718
21100 0.9849823713302612
21101 0.9849881529808044
21102 0.9849939346313477
21103 0.9849997162818909
21104 0.9850054979324341
21105 0.9850112795829773
21106 0.9850170612335205
21107 0.9850228428840637
21108 0.9850286245346069
21109 0.9850344061851501
21110 0.9850401878356934
21111 0.9850459694862366
21112 0.9850517511367798
21113 0.985057532787323
21114 0.9850633144378662
21115 0.9850690960884094
21116 0.9850748777389526
21117 0.9850806593894958
21118 0.9850864410400391
21119 0.9850922226905823
21120 0.9850980043411255
21121 0.9851037859916687
21122 0.9851095676422119
21123 0.9851153492927551
21124 0.9851211309432983
21125 0.9851269125938416
21126 0.9851326942443848
21127 0.985138475894928
21128 0.9851442575454712
21129 0.9851500391960144
21130 0.9851558208465576
21131 0.9851616024971008
21132 0.985167384147644
21133 0.9851731657981873
21134 0.9851789474487305
21135 0.9851846694946289
21136 0.9851903915405273
21137 0.9851961135864258
21138 0.9852018356323242
21139 0.9852075576782227
21140 0.9852132797241211
21141 0.9852190017700195
21142 0.985224723815918
21143 0.9852304458618164
21144 0.9852361679077148
21145 0.9852418899536133
21146 0.9852476119995117
21147 0.9852533340454102
21148 0.9852590560913086
21149 0.985264778137207
21150 0.9852705001831055
21151 0.9852762222290039
21152 0.9852819442749023
21153 0.9852876663208008
21154 0.9852933883666992
21155 0.9852991104125977
21156 0.9853048324584961
21157 0.9853105545043945
21158 0.985316276550293
21159 0.9853219985961914
21160 0.9853277206420898
21161 0.9853334426879883
21162 0.9853391647338867
21163 0.9853448867797852
21164 0.9853506088256836
21165 0.985356330871582
21166 0.9853620529174805
21167 0.9853677749633789
21168 0.9853734970092773
21169 0.9853792190551758
21170 0.9853849411010742
21171 0.9853906631469727
21172 0.9853963851928711
21173 0.9854021072387695
21174 0.985407829284668
21175 0.9854135513305664
21176 0.9854192733764648
21177 0.9854249954223633
21178 0.9854307174682617
21179 0.9854364395141602
21180 0.9854421615600586
21181 0.985447883605957
21182 0.9854536056518555
21183 0.9854593276977539
21184 0.9854650497436523
21185 0.9854707717895508
21186 0.9854764938354492
21187 0.9854822158813477
21188 0.9854879379272461
21189 0.9854936599731445
21190 0.985499382019043
21191 0.9855051040649414
21192 0.9855108261108398
21193 0.9855165481567383
21194 0.9855222702026367
21195 0.9855279922485352
21196 0.9855337142944336
21197 0.985539436340332
21198 0.9855451583862305
21199 0.9855508208274841
21200 0.9855564832687378
21201 0.9855621457099915
21202 0.9855678081512451
21203 0.9855734705924988
21204 0.9855791330337524
21205 0.9855847954750061
21206 0.9855904579162598
21207 0.9855961203575134
21208 0.9856017827987671
21209 0.9856074452400208
21210 0.9856131076812744
21211 0.9856187701225281
21212 0.9856244325637817
21213 0.9856300950050354
21214 0.9856357574462891
21215 0.9856414198875427
21216 0.9856470823287964
21217 0.98565274477005
21218 0.9856584072113037
21219 0.9856640696525574
21220 0.985669732093811
21221 0.9856753945350647
21222 0.9856810569763184
21223 0.985686719417572
21224 0.9856923818588257
21225 0.9856980443000793
21226 0.985703706741333
21227 0.9857093691825867
21228 0.9857150316238403
21229 0.985720694065094
21230 0.9857263565063477
21231 0.9857320189476013
21232 0.985737681388855
21233 0.9857433438301086
21234 0.9857490062713623
21235 0.985754668712616
21236 0.9857603311538696
21237 0.9857659935951233
21238 0.985771656036377
21239 0.9857773184776306
21240 0.9857829809188843
21241 0.9857886433601379
21242 0.9857943058013916
21243 0.9857999682426453
21244 0.9858056306838989
21245 0.9858112931251526
21246 0.9858169555664062
21247 0.9858226180076599
21248 0.9858282804489136
21249 0.9858339428901672
21250 0.9858396053314209
21251 0.9858452677726746
21252 0.9858509302139282
21253 0.9858565926551819
21254 0.9858622550964355
21255 0.9858679175376892
21256 0.9858735799789429
21257 0.9858792424201965
21258 0.9858849048614502
21259 0.9858905673027039
21260 0.9858962297439575
21261 0.9859018921852112
21262 0.9859075546264648
21263 0.9859132170677185
21264 0.9859188795089722
21265 0.9859245419502258
21266 0.9859302043914795
21267 0.9859358668327332
21268 0.9859415292739868
21269 0.9859471917152405
21270 0.9859528541564941
21271 0.985958456993103
21272 0.9859640598297119
21273 0.9859696626663208
21274 0.9859752655029297
21275 0.9859808683395386
21276 0.9859864711761475
21277 0.9859920740127563
21278 0.9859976768493652
21279 0.9860032796859741
21280 0.986008882522583
21281 0.9860144853591919
21282 0.9860200881958008
21283 0.9860256910324097
21284 0.9860312938690186
21285 0.9860368967056274
21286 0.9860424995422363
21287 0.9860481023788452
21288 0.9860537052154541
21289 0.986059308052063
21290 0.9860649108886719
21291 0.9860705137252808
21292 0.9860761165618896
21293 0.9860817193984985
21294 0.9860873222351074
21295 0.9860929250717163
21296 0.9860985279083252
21297 0.9861041307449341
21298 0.986109733581543
21299 0.9861153364181519
21300 0.9861209392547607
21301 0.9861265420913696
21302 0.9861321449279785
21303 0.9861377477645874
21304 0.9861433506011963
21305 0.9861489534378052
21306 0.9861545562744141
21307 0.986160159111023
21308 0.9861657619476318
21309 0.9861713647842407
21310 0.9861769676208496
21311 0.9861825704574585
21312 0.9861881732940674
21313 0.9861937761306763
21314 0.9861993789672852
21315 0.986204981803894
21316 0.9862105846405029
21317 0.9862161874771118
21318 0.9862217903137207
21319 0.9862273931503296
21320 0.9862329959869385
21321 0.9862385988235474
21322 0.9862442016601562
21323 0.9862498044967651
21324 0.986255407333374
21325 0.9862610101699829
21326 0.9862666130065918
21327 0.9862722158432007
21328 0.9862778186798096
21329 0.9862834215164185
21330 0.9862890243530273
21331 0.9862946271896362
21332 0.9863001704216003
21333 0.9863057136535645
21334 0.9863112568855286
21335 0.9863168001174927
21336 0.9863223433494568
21337 0.9863278865814209
21338 0.986333429813385
21339 0.9863389730453491
21340 0.9863445162773132
21341 0.9863500595092773
21342 0.9863556027412415
21343 0.9863611459732056
21344 0.9863666892051697
21345 0.9863722324371338
21346 0.9863777756690979
21347 0.986383318901062
21348 0.9863888621330261
21349 0.9863944053649902
21350 0.9863999485969543
21351 0.9864054918289185
21352 0.9864110350608826
21353 0.9864165782928467
21354 0.9864221215248108
21355 0.9864276647567749
21356 0.986433207988739
21357 0.9864387512207031
21358 0.9864442944526672
21359 0.9864498376846313
21360 0.9864553809165955
21361 0.9864609241485596
21362 0.9864664673805237
21363 0.9864720106124878
21364 0.9864775538444519
21365 0.986483097076416
21366 0.9864886403083801
21367 0.9864941835403442
21368 0.9864997267723083
21369 0.9865052700042725
21370 0.9865108132362366
21371 0.9865163564682007
21372 0.9865218997001648
21373 0.9865274429321289
21374 0.986532986164093
21375 0.9865385293960571
21376 0.9865440726280212
21377 0.9865496158599854
21378 0.9865551590919495
21379 0.9865607023239136
21380 0.9865662455558777
21381 0.9865717887878418
21382 0.9865773320198059
21383 0.98658287525177
21384 0.9865884184837341
21385 0.9865939617156982
21386 0.9865995049476624
21387 0.9866050481796265
21388 0.9866105914115906
21389 0.9866161346435547
21390 0.9866216778755188
21391 0.9866272211074829
21392 0.986632764339447
21393 0.9866383075714111
21394 0.9866438508033752
21395 0.9866493940353394
21396 0.9866549372673035
21397 0.9866604804992676
21398 0.9866660237312317
21399 0.986671507358551
21400 0.9866769909858704
21401 0.9866824746131897
21402 0.986687958240509
21403 0.9866934418678284
21404 0.9866989254951477
21405 0.986704409122467
21406 0.9867098927497864
21407 0.9867153763771057
21408 0.986720860004425
21409 0.9867263436317444
21410 0.9867318272590637
21411 0.9867373108863831
21412 0.9867427945137024
21413 0.9867482781410217
21414 0.9867537617683411
21415 0.9867592453956604
21416 0.9867647290229797
21417 0.9867702126502991
21418 0.9867756962776184
21419 0.9867811799049377
21420 0.9867866635322571
21421 0.9867921471595764
21422 0.9867976307868958
21423 0.9868031144142151
21424 0.9868085980415344
21425 0.9868140816688538
21426 0.9868195652961731
21427 0.9868250489234924
21428 0.9868305325508118
21429 0.9868360161781311
21430 0.9868414998054504
21431 0.9868469834327698
21432 0.9868524670600891
21433 0.9868579506874084
21434 0.9868634343147278
21435 0.9868689179420471
21436 0.9868744015693665
21437 0.9868798851966858
21438 0.9868853688240051
21439 0.9868908524513245
21440 0.9868963360786438
21441 0.9869018197059631
21442 0.9869073033332825
21443 0.9869127869606018
21444 0.9869182705879211
21445 0.9869237542152405
21446 0.9869292378425598
21447 0.9869347214698792
21448 0.9869402050971985
21449 0.9869456887245178
21450 0.9869511723518372
21451 0.9869566559791565
21452 0.9869621396064758
21453 0.9869676232337952
21454 0.9869731068611145
21455 0.9869785904884338
21456 0.9869840741157532
21457 0.9869894981384277
21458 0.9869949221611023
21459 0.9870003461837769
21460 0.9870057702064514
21461 0.987011194229126
21462 0.9870166182518005
21463 0.9870220422744751
21464 0.9870274662971497
21465 0.9870328903198242
21466 0.9870383143424988
21467 0.9870437383651733
21468 0.9870491623878479
21469 0.9870545864105225
21470 0.987060010433197
21471 0.9870654344558716
21472 0.9870708584785461
21473 0.9870762825012207
21474 0.9870817065238953
21475 0.9870871305465698
21476 0.9870925545692444
21477 0.987097978591919
21478 0.9871034026145935
21479 0.9871088266372681
21480 0.9871142506599426
21481 0.9871196746826172
21482 0.9871250987052917
21483 0.9871305227279663
21484 0.9871359467506409
21485 0.9871413707733154
21486 0.98714679479599
21487 0.9871522188186646
21488 0.9871576428413391
21489 0.9871630668640137
21490 0.9871684908866882
21491 0.9871739149093628
21492 0.9871793389320374
21493 0.9871847629547119
21494 0.9871901869773865
21495 0.987195611000061
21496 0.9872010350227356
21497 0.9872064590454102
21498 0.9872118830680847
21499 0.9872173070907593
21500 0.9872227311134338
21501 0.9872281551361084
21502 0.987233579158783
21503 0.9872390031814575
21504 0.9872444272041321
21505 0.9872498512268066
21506 0.9872552752494812
21507 0.9872606992721558
21508 0.9872661232948303
21509 0.9872715473175049
21510 0.9872769713401794
21511 0.987282395362854
21512 0.9872878193855286
21513 0.9872932434082031
21514 0.9872986674308777
21515 0.9873040914535522
21516 0.9873095154762268
21517 0.9873149394989014
21518 0.9873203635215759
21519 0.9873257875442505
21520 0.987331211566925
21521 0.9873366355895996
21522 0.9873420596122742
21523 0.9873474836349487
21524 0.9873529076576233
21525 0.9873583316802979
21526 0.9873637557029724
21527 0.987369179725647
21528 0.9873746037483215
21529 0.9873800277709961
21530 0.9873854517936707
21531 0.9873908758163452
21532 0.9873962998390198
21533 0.9874017238616943
21534 0.9874071478843689
21535 0.9874125719070435
21536 0.987417995929718
21537 0.9874234199523926
21538 0.9874288439750671
21539 0.9874342083930969
21540 0.9874395728111267
21541 0.9874449372291565
21542 0.9874503016471863
21543 0.9874556660652161
21544 0.9874610304832458
21545 0.9874663949012756
21546 0.9874717593193054
21547 0.9874771237373352
21548 0.987482488155365
21549 0.9874878525733948
21550 0.9874932169914246
21551 0.9874985814094543
21552 0.9875039458274841
21553 0.9875093102455139
21554 0.9875146746635437
21555 0.9875200390815735
21556 0.9875254034996033
21557 0.9875307679176331
21558 0.9875361323356628
21559 0.9875414967536926
21560 0.9875468611717224
21561 0.9875522255897522
21562 0.987557590007782
21563 0.9875629544258118
21564 0.9875683188438416
21565 0.9875736832618713
21566 0.9875790476799011
21567 0.9875844120979309
21568 0.9875897765159607
21569 0.9875951409339905
21570 0.9876005053520203
21571 0.98760586977005
21572 0.9876112341880798
21573 0.9876165986061096
21574 0.9876219630241394
21575 0.9876273274421692
21576 0.987632691860199
21577 0.9876380562782288
21578 0.9876434206962585
21579 0.9876487851142883
21580 0.9876541495323181
21581 0.9876595139503479
21582 0.9876648783683777
21583 0.9876701831817627
21584 0.9876754879951477
21585 0.9876807928085327
21586 0.9876860976219177
21587 0.9876914024353027
21588 0.9876967072486877
21589 0.9877020120620728
21590 0.9877073168754578
21591 0.9877126216888428
21592 0.9877179265022278
21593 0.9877232313156128
21594 0.9877285361289978
21595 0.9877338409423828
21596 0.9877391457557678
21597 0.9877444505691528
21598 0.9877497553825378
21599 0.9877550601959229
21600 0.9877603650093079
21601 0.9877656698226929
21602 0.9877709746360779
21603 0.9877762794494629
21604 0.9877815842628479
21605 0.9877868890762329
21606 0.9877921938896179
21607 0.9877974987030029
21608 0.9878028035163879
21609 0.987808108329773
21610 0.987813413143158
21611 0.987818717956543
21612 0.987824022769928
21613 0.987829327583313
21614 0.987834632396698
21615 0.987839937210083
21616 0.987845242023468
21617 0.987850546836853
21618 0.987855851650238
21619 0.987861156463623
21620 0.9878664612770081
21621 0.9878717660903931
21622 0.9878770709037781
21623 0.9878823757171631
21624 0.9878876805305481
21625 0.9878929853439331
21626 0.9878982901573181
21627 0.9879035949707031
21628 0.9879088997840881
21629 0.9879142045974731
21630 0.9879195094108582
21631 0.9879248142242432
21632 0.9879301190376282
21633 0.9879354238510132
21634 0.9879406690597534
21635 0.9879459142684937
21636 0.9879511594772339
21637 0.9879564046859741
21638 0.9879616498947144
21639 0.9879668951034546
21640 0.9879721403121948
21641 0.9879773855209351
21642 0.9879826307296753
21643 0.9879878759384155
21644 0.9879931211471558
21645 0.987998366355896
21646 0.9880036115646362
21647 0.9880088567733765
21648 0.9880141019821167
21649 0.9880193471908569
21650 0.9880245923995972
21651 0.9880298376083374
21652 0.9880350828170776
21653 0.9880403280258179
21654 0.9880455732345581
21655 0.9880508184432983
21656 0.9880560636520386
21657 0.9880613088607788
21658 0.988066554069519
21659 0.9880717992782593
21660 0.9880770444869995
21661 0.9880822896957397
21662 0.98808753490448
21663 0.9880927801132202
21664 0.9880980253219604
21665 0.9881032705307007
21666 0.9881085157394409
21667 0.9881137609481812
21668 0.9881190061569214
21669 0.9881242513656616
21670 0.9881294965744019
21671 0.9881347417831421
21672 0.9881399869918823
21673 0.9881452322006226
21674 0.9881504774093628
21675 0.988155722618103
21676 0.9881609678268433
21677 0.9881662130355835
21678 0.9881714582443237
21679 0.988176703453064
21680 0.9881819486618042
21681 0.9881871938705444
21682 0.9881924390792847
21683 0.9881976842880249
21684 0.9882029294967651
21685 0.9882081747055054
21686 0.9882134199142456
21687 0.9882186055183411
21688 0.9882237911224365
21689 0.988228976726532
21690 0.9882341623306274
21691 0.9882393479347229
21692 0.9882445335388184
21693 0.9882497191429138
21694 0.9882549047470093
21695 0.9882600903511047
21696 0.9882652759552002
21697 0.9882704615592957
21698 0.9882756471633911
21699 0.9882808327674866
21700 0.988286018371582
21701 0.9882912039756775
21702 0.988296389579773
21703 0.9883015751838684
21704 0.9883067607879639
21705 0.9883119463920593
21706 0.9883171319961548
21707 0.9883223176002502
21708 0.9883275032043457
21709 0.9883326888084412
21710 0.9883378744125366
21711 0.9883430600166321
21712 0.9883482456207275
21713 0.988353431224823
21714 0.9883586168289185
21715 0.9883638024330139
21716 0.9883689880371094
21717 0.9883741736412048
21718 0.9883793592453003
21719 0.9883845448493958
21720 0.9883897304534912
21721 0.9883949160575867
21722 0.9884001016616821
21723 0.9884052872657776
21724 0.988410472869873
21725 0.9884156584739685
21726 0.988420844078064
21727 0.9884260296821594
21728 0.9884312152862549
21729 0.9884364008903503
21730 0.9884415864944458
21731 0.9884467720985413
21732 0.9884519577026367
21733 0.9884571433067322
21734 0.9884622693061829
21735 0.9884673953056335
21736 0.9884725213050842
21737 0.9884776473045349
21738 0.9884827733039856
21739 0.9884878993034363
21740 0.988493025302887
21741 0.9884981513023376
21742 0.9885032773017883
21743 0.988508403301239
21744 0.9885135293006897
21745 0.9885186553001404
21746 0.9885237812995911
21747 0.9885289072990417
21748 0.9885340332984924
21749 0.9885391592979431
21750 0.9885442852973938
21751 0.9885494112968445
21752 0.9885545372962952
21753 0.9885596632957458
21754 0.9885647892951965
21755 0.9885699152946472
21756 0.9885750412940979
21757 0.9885801672935486
21758 0.9885852932929993
21759 0.98859041929245
21760 0.9885955452919006
21761 0.9886006712913513
21762 0.988605797290802
21763 0.9886109232902527
21764 0.9886160492897034
21765 0.988621175289154
21766 0.9886263012886047
21767 0.9886314272880554
21768 0.9886365532875061
21769 0.9886416792869568
21770 0.9886468052864075
21771 0.9886519312858582
21772 0.9886570572853088
21773 0.9886621832847595
21774 0.9886673092842102
21775 0.9886724352836609
21776 0.9886775612831116
21777 0.9886826872825623
21778 0.9886878132820129
21779 0.9886929392814636
21780 0.9886980652809143
21781 0.988703191280365
21782 0.9887083172798157
21783 0.9887134432792664
21784 0.988718569278717
21785 0.9887236952781677
21786 0.9887288212776184
21787 0.9887339472770691
21788 0.9887390732765198
21789 0.9887441992759705
21790 0.9887493252754211
21791 0.9887544512748718
21792 0.9887595772743225
21793 0.9887646436691284
21794 0.9887697100639343
21795 0.9887747764587402
21796 0.9887798428535461
21797 0.988784909248352
21798 0.988789975643158
21799 0.9887950420379639
21800 0.9888001084327698
21801 0.9888051748275757
21802 0.9888102412223816
21803 0.9888153076171875
21804 0.9888203740119934
21805 0.9888254404067993
21806 0.9888305068016052
21807 0.9888355731964111
21808 0.988840639591217
21809 0.988845705986023
21810 0.9888507723808289
21811 0.9888558387756348
21812 0.9888609051704407
21813 0.9888659715652466
21814 0.9888710379600525
21815 0.9888761043548584
21816 0.9888811707496643
21817 0.9888862371444702
21818 0.9888913035392761
21819 0.988896369934082
21820 0.9889014363288879
21821 0.9889065027236938
21822 0.9889115691184998
21823 0.9889166355133057
21824 0.9889217019081116
21825 0.9889267683029175
21826 0.9889318346977234
21827 0.9889369010925293
21828 0.9889419674873352
21829 0.9889470338821411
21830 0.988952100276947
21831 0.9889571666717529
21832 0.9889622330665588
21833 0.9889672994613647
21834 0.9889723658561707
21835 0.9889774322509766
21836 0.9889824986457825
21837 0.9889875650405884
21838 0.9889926314353943
21839 0.9889976978302002
21840 0.9890027642250061
21841 0.989007830619812
21842 0.9890128970146179
21843 0.989017903804779
21844 0.9890229105949402
21845 0.9890279173851013
21846 0.9890329241752625
21847 0.9890379309654236
21848 0.9890429377555847
21849 0.9890479445457458
21850 0.989052951335907
21851 0.9890579581260681
21852 0.9890629649162292
21853 0.9890679717063904
21854 0.9890729784965515
21855 0.9890779852867126
21856 0.9890829920768738
21857 0.9890879988670349
21858 0.989093005657196
21859 0.9890980124473572
21860 0.9891030192375183
21861 0.9891080260276794
21862 0.9891130328178406
21863 0.9891180396080017
21864 0.9891230463981628
21865 0.989128053188324
21866 0.9891330599784851
21867 0.9891380667686462
21868 0.9891430735588074
21869 0.9891480803489685
21870 0.9891530871391296
21871 0.9891580939292908
21872 0.9891631007194519
21873 0.989168107509613
21874 0.9891731142997742
21875 0.9891781210899353
21876 0.9891831278800964
21877 0.9891881346702576
21878 0.9891931414604187
21879 0.9891981482505798
21880 0.989203155040741
21881 0.9892081618309021
21882 0.9892131686210632
21883 0.9892181754112244
21884 0.9892231822013855
21885 0.9892281889915466
21886 0.9892331957817078
21887 0.9892382025718689
21888 0.98924320936203
21889 0.9892482161521912
21890 0.9892532229423523
21891 0.9892582297325134
21892 0.9892632365226746
21893 0.9892682433128357
21894 0.9892732501029968
21895 0.989278256893158
21896 0.9892832636833191
21897 0.9892882704734802
21898 0.9892932772636414
21899 0.9892982840538025
21900 0.9893032908439636
21901 0.9893082976341248
21902 0.9893133044242859
21903 0.989318311214447
21904 0.9893233180046082
21905 0.9893283247947693
21906 0.9893333315849304
21907 0.9893383383750916
21908 0.9893433451652527
21909 0.9893483519554138
21910 0.9893532991409302
21911 0.9893582463264465
21912 0.9893631935119629
21913 0.9893681406974792
21914 0.9893730878829956
21915 0.989378035068512
21916 0.9893829822540283
21917 0.9893879294395447
21918 0.989392876625061
21919 0.9893978238105774
21920 0.9894027709960938
21921 0.9894077181816101
21922 0.9894126653671265
21923 0.9894176125526428
21924 0.9894225597381592
21925 0.9894275069236755
21926 0.9894324541091919
21927 0.9894374012947083
21928 0.9894423484802246
21929 0.989447295665741
21930 0.9894522428512573
21931 0.9894571900367737
21932 0.98946213722229
21933 0.9894670844078064
21934 0.9894720315933228
21935 0.9894769787788391
21936 0.9894819259643555
21937 0.9894868731498718
21938 0.9894918203353882
21939 0.9894967675209045
21940 0.9895017147064209
21941 0.9895066618919373
21942 0.9895116090774536
21943 0.98951655626297
21944 0.9895215034484863
21945 0.9895264506340027
21946 0.989531397819519
21947 0.9895363450050354
21948 0.9895412921905518
21949 0.9895462393760681
21950 0.9895511865615845
21951 0.9895561337471008
21952 0.9895610809326172
21953 0.9895660281181335
21954 0.9895709753036499
21955 0.9895759224891663
21956 0.9895808696746826
21957 0.989585816860199
21958 0.9895907640457153
21959 0.9895957112312317
21960 0.989600658416748
21961 0.9896056056022644
21962 0.9896105527877808
21963 0.9896154403686523
21964 0.9896203279495239
21965 0.9896252155303955
21966 0.9896301031112671
21967 0.9896349906921387
21968 0.9896398782730103
21969 0.9896447658538818
21970 0.9896496534347534
21971 0.989654541015625
21972 0.9896594285964966
21973 0.9896643161773682
21974 0.9896692037582397
21975 0.9896740913391113
21976 0.9896789789199829
21977 0.9896838665008545
21978 0.9896887540817261
21979 0.9896936416625977
21980 0.9896985292434692
21981 0.9897034168243408
21982 0.9897083044052124
21983 0.989713191986084
21984 0.9897180795669556
21985 0.9897229671478271
21986 0.9897278547286987
21987 0.9897327423095703
21988 0.9897376298904419
21989 0.9897425174713135
21990 0.9897474050521851
21991 0.9897522926330566
21992 0.9897571802139282
21993 0.9897620677947998
21994 0.9897669553756714
21995 0.989771842956543
21996 0.9897767305374146
21997 0.9897816181182861
21998 0.9897865056991577
21999 0.9897913932800293
22000 0.9897962808609009
22001 0.9898011684417725
22002 0.989806056022644
22003 0.9898109436035156
22004 0.9898158311843872
22005 0.9898207187652588
22006 0.9898256063461304
22007 0.989830493927002
22008 0.9898353815078735
22009 0.9898402690887451
22010 0.9898451566696167
22011 0.9898500442504883
22012 0.9898549318313599
22013 0.9898598194122314
22014 0.989864706993103
22015 0.9898695945739746
22016 0.9898744821548462
22017 0.9898793697357178
22018 0.9898842573165894
22019 0.9898891448974609
22020 0.9898940324783325
22021 0.9898989200592041
22022 0.9899038076400757
22023 0.9899086952209473
22024 0.9899135828018188
22025 0.9899184703826904
22026 0.989923357963562
22027 0.9899282455444336
22028 0.9899331331253052
22029 0.9899380207061768
22030 0.9899429082870483
22031 0.9899477362632751
22032 0.989952564239502
22033 0.9899573922157288
22034 0.9899622201919556
22035 0.9899670481681824
22036 0.9899718761444092
22037 0.989976704120636
22038 0.9899815320968628
22039 0.9899863600730896
22040 0.9899911880493164
22041 0.9899960160255432
22042 0.99000084400177
22043 0.9900056719779968
22044 0.9900104999542236
22045 0.9900153279304504
22046 0.9900201559066772
22047 0.990024983882904
22048 0.9900298118591309
22049 0.9900346398353577
22050 0.9900394678115845
22051 0.9900442957878113
22052 0.9900491237640381
22053 0.9900539517402649
22054 0.9900587797164917
22055 0.9900636076927185
22056 0.9900684356689453
22057 0.9900732636451721
22058 0.9900780916213989
22059 0.9900829195976257
22060 0.9900877475738525
22061 0.9900925755500793
22062 0.9900974035263062
22063 0.990102231502533
22064 0.9901070594787598
22065 0.9901118874549866
22066 0.9901167154312134
22067 0.9901215434074402
22068 0.990126371383667
22069 0.9901311993598938
22070 0.9901360273361206
22071 0.9901408553123474
22072 0.9901456832885742
22073 0.990150511264801
22074 0.9901553392410278
22075 0.9901601672172546
22076 0.9901649951934814
22077 0.9901698231697083
22078 0.9901746511459351
22079 0.9901794791221619
22080 0.9901843070983887
22081 0.9901891350746155
22082 0.9901939630508423
22083 0.9901987314224243
22084 0.9902034997940063
22085 0.9902082681655884
22086 0.9902130365371704
22087 0.9902178049087524
22088 0.9902225732803345
22089 0.9902273416519165
22090 0.9902321100234985
22091 0.9902368783950806
22092 0.9902416467666626
22093 0.9902464151382446
22094 0.9902511835098267
22095 0.9902559518814087
22096 0.9902607202529907
22097 0.9902654886245728
22098 0.9902702569961548
22099 0.9902750253677368
22100 0.9902797937393188
22101 0.9902845621109009
22102 0.9902893304824829
22103 0.9902940988540649
22104 0.990298867225647
22105 0.990303635597229
22106 0.990308403968811
22107 0.9903131723403931
22108 0.9903179407119751
22109 0.9903227090835571
22110 0.9903274774551392
22111 0.9903322458267212
22112 0.9903370141983032
22113 0.9903417825698853
22114 0.9903465509414673
22115 0.9903513193130493
22116 0.9903560876846313
22117 0.9903608560562134
22118 0.9903656244277954
22119 0.9903703927993774
22120 0.9903751611709595
22121 0.9903799295425415
22122 0.9903846979141235
22123 0.9903894662857056
22124 0.9903942346572876
22125 0.9903990030288696
22126 0.9904037714004517
22127 0.9904085397720337
22128 0.9904133081436157
22129 0.9904180765151978
22130 0.9904228448867798
22131 0.9904276132583618
22132 0.9904323816299438
22133 0.9904371500015259
22134 0.9904419183731079
22135 0.9904466867446899
22136 0.990451455116272
22137 0.990456223487854
22138 0.990460991859436
22139 0.9904657602310181
22140 0.9904705286026001
22141 0.9904752969741821
22142 0.9904800653457642
22143 0.9904848337173462
22144 0.9904895424842834
22145 0.9904942512512207
22146 0.990498960018158
22147 0.9905036687850952
22148 0.9905083775520325
22149 0.9905130863189697
22150 0.990517795085907
22151 0.9905225038528442
22152 0.9905272126197815
22153 0.9905319213867188
22154 0.990536630153656
22155 0.9905413389205933
22156 0.9905460476875305
22157 0.9905507564544678
22158 0.990555465221405
22159 0.9905601739883423
22160 0.9905648827552795
22161 0.9905695915222168
22162 0.990574300289154
22163 0.9905790090560913
22164 0.9905837178230286
22165 0.9905884265899658
22166 0.9905931353569031
22167 0.9905978441238403
22168 0.9906025528907776
22169 0.9906072616577148
22170 0.9906119704246521
22171 0.9906166791915894
22172 0.9906213879585266
22173 0.9906260967254639
22174 0.9906308054924011
22175 0.9906355142593384
22176 0.9906402230262756
22177 0.9906449317932129
22178 0.9906496405601501
22179 0.9906543493270874
22180 0.9906590580940247
22181 0.9906637668609619
22182 0.9906684756278992
22183 0.9906731843948364
22184 0.9906778931617737
22185 0.9906826019287109
22186 0.9906873106956482
22187 0.9906920194625854
22188 0.9906967282295227
22189 0.99070143699646
22190 0.9907061457633972
22191 0.9907108545303345
22192 0.9907155632972717
22193 0.990720272064209
22194 0.9907249808311462
22195 0.9907296895980835
22196 0.9907343983650208
22197 0.9907390475273132
22198 0.9907436966896057
22199 0.9907483458518982
22200 0.9907529950141907
22201 0.9907576441764832
22202 0.9907622933387756
22203 0.9907669425010681
22204 0.9907715916633606
22205 0.9907762408256531
22206 0.9907808899879456
22207 0.990785539150238
22208 0.9907901883125305
22209 0.990794837474823
22210 0.9907994866371155
22211 0.990804135799408
22212 0.9908087849617004
22213 0.9908134341239929
22214 0.9908180832862854
22215 0.9908227324485779
22216 0.9908273816108704
22217 0.9908320307731628
22218 0.9908366799354553
22219 0.9908413290977478
22220 0.9908459782600403
22221 0.9908506274223328
22222 0.9908552765846252
22223 0.9908599257469177
22224 0.9908645749092102
22225 0.9908692240715027
22226 0.9908738732337952
22227 0.9908785223960876
22228 0.9908831715583801
22229 0.9908878207206726
22230 0.9908924698829651
22231 0.9908971190452576
22232 0.99090176820755
22233 0.9909064173698425
22234 0.990911066532135
22235 0.9909157156944275
22236 0.99092036485672
22237 0.9909250140190125
22238 0.9909296631813049
22239 0.9909343123435974
22240 0.9909389615058899
22241 0.9909436106681824
22242 0.9909482598304749
22243 0.9909529089927673
22244 0.9909575581550598
22245 0.9909622073173523
22246 0.9909668564796448
22247 0.9909715056419373
22248 0.9909761548042297
22249 0.9909808039665222
22250 0.9909854531288147
22251 0.9909900426864624
22252 0.9909946322441101
22253 0.9909992218017578
22254 0.9910038113594055
22255 0.9910084009170532
22256 0.9910129904747009
22257 0.9910175800323486
22258 0.9910221695899963
22259 0.991026759147644
22260 0.9910313487052917
22261 0.9910359382629395
22262 0.9910405278205872
22263 0.9910451173782349
22264 0.9910497069358826
22265 0.9910542964935303
22266 0.991058886051178
22267 0.9910634756088257
22268 0.9910680651664734
22269 0.9910726547241211
22270 0.9910772442817688
22271 0.9910818338394165
22272 0.9910864233970642
22273 0.9910910129547119
22274 0.9910956025123596
22275 0.9911001920700073
22276 0.991104781627655
22277 0.9911093711853027
22278 0.9911139607429504
22279 0.9911185503005981
22280 0.9911231398582458
22281 0.9911277294158936
22282 0.9911323189735413
22283 0.991136908531189
22284 0.9911414980888367
22285 0.9911460876464844
22286 0.9911506772041321
22287 0.9911552667617798
22288 0.9911598563194275
22289 0.9911644458770752
22290 0.9911690354347229
22291 0.9911736249923706
22292 0.9911782145500183
22293 0.991182804107666
22294 0.9911873936653137
22295 0.9911919832229614
22296 0.9911965727806091
22297 0.9912011623382568
22298 0.9912057518959045
22299 0.9912103414535522
22300 0.9912149310112
22301 0.9912195205688477
22302 0.9912241101264954
22303 0.9912286996841431
22304 0.9912332892417908
22305 0.9912378787994385
22306 0.9912424683570862
22307 0.9912470579147339
22308 0.9912516474723816
22309 0.9912562370300293
22310 0.9912607669830322
22311 0.9912652969360352
22312 0.9912698268890381
22313 0.991274356842041
22314 0.991278886795044
22315 0.9912834167480469
22316 0.9912879467010498
22317 0.9912924766540527
22318 0.9912970066070557
22319 0.9913015365600586
22320 0.9913060665130615
22321 0.9913105964660645
22322 0.9913151264190674
22323 0.9913196563720703
22324 0.9913241863250732
22325 0.9913287162780762
22326 0.9913332462310791
22327 0.991337776184082
22328 0.991342306137085
22329 0.9913468360900879
22330 0.9913513660430908
22331 0.9913558959960938
22332 0.9913604259490967
22333 0.9913649559020996
22334 0.9913694858551025
22335 0.9913740158081055
22336 0.9913785457611084
22337 0.9913830757141113
22338 0.9913876056671143
22339 0.9913921356201172
22340 0.9913966655731201
22341 0.991401195526123
22342 0.991405725479126
22343 0.9914102554321289
22344 0.9914147853851318
22345 0.9914193153381348
22346 0.9914238452911377
22347 0.9914283752441406
22348 0.9914329051971436
22349 0.9914374351501465
22350 0.9914419651031494
22351 0.9914464950561523
22352 0.9914510250091553
22353 0.9914555549621582
22354 0.9914600849151611
22355 0.9914646148681641
22356 0.991469144821167
22357 0.9914736747741699
22358 0.9914782047271729
22359 0.9914827346801758
22360 0.9914872646331787
22361 0.9914917945861816
22362 0.9914963245391846
22363 0.9915008544921875
22364 0.9915053844451904
22365 0.9915099143981934
22366 0.9915144443511963
22367 0.9915189743041992
22368 0.9915235042572021
22369 0.9915279746055603
22370 0.9915324449539185
22371 0.9915369153022766
22372 0.9915413856506348
22373 0.9915458559989929
22374 0.9915503263473511
22375 0.9915547966957092
22376 0.9915592670440674
22377 0.9915637373924255
22378 0.9915682077407837
22379 0.9915726780891418
22380 0.9915771484375
22381 0.9915816187858582
22382 0.9915860891342163
22383 0.9915905594825745
22384 0.9915950298309326
22385 0.9915995001792908
22386 0.9916039705276489
22387 0.9916084408760071
22388 0.9916129112243652
22389 0.9916173815727234
22390 0.9916218519210815
22391 0.9916263222694397
22392 0.9916307926177979
22393 0.991635262966156
22394 0.9916397333145142
22395 0.9916442036628723
22396 0.9916486740112305
22397 0.9916531443595886
22398 0.9916576147079468
22399 0.9916620850563049
22400 0.9916665554046631
22401 0.9916710257530212
22402 0.9916754961013794
22403 0.9916799664497375
22404 0.9916844367980957
22405 0.9916889071464539
22406 0.991693377494812
22407 0.9916978478431702
22408 0.9917023181915283
22409 0.9917067885398865
22410 0.9917112588882446
22411 0.9917157292366028
22412 0.9917201399803162
22413 0.9917245507240295
22414 0.9917289614677429
22415 0.9917333722114563
22416 0.9917377829551697
22417 0.9917421936988831
22418 0.9917466044425964
22419 0.9917510151863098
22420 0.9917554259300232
22421 0.9917598366737366
22422 0.99176424741745
22423 0.9917686581611633
22424 0.9917730689048767
22425 0.9917774796485901
22426 0.9917818903923035
22427 0.9917863011360168
22428 0.9917907118797302
22429 0.9917951226234436
22430 0.991799533367157
22431 0.9918039441108704
22432 0.9918083548545837
22433 0.9918127655982971
22434 0.9918171763420105
22435 0.9918215870857239
22436 0.9918259978294373
22437 0.9918304085731506
22438 0.991834819316864
22439 0.9918392300605774
22440 0.9918436408042908
22441 0.9918480515480042
22442 0.9918524622917175
22443 0.9918568730354309
22444 0.9918612837791443
22445 0.9918656945228577
22446 0.991870105266571
22447 0.9918745160102844
22448 0.9918789267539978
22449 0.9918833374977112
22450 0.9918877482414246
22451 0.9918921589851379
22452 0.9918965697288513
22453 0.9919009804725647
22454 0.9919053912162781
22455 0.9919098019599915
22456 0.9919142127037048
22457 0.9919186234474182
22458 0.9919230341911316
22459 0.991927444934845
22460 0.9919318556785583
22461 0.9919362664222717
22462 0.9919406771659851
22463 0.9919450879096985
22464 0.9919494986534119
22465 0.9919539093971252
22466 0.9919583201408386
22467 0.991962730884552
22468 0.9919670820236206
22469 0.9919714331626892
22470 0.9919757843017578
22471 0.9919801354408264
22472 0.991984486579895
22473 0.9919888377189636
22474 0.9919931888580322
22475 0.9919975399971008
22476 0.9920018911361694
22477 0.992006242275238
22478 0.9920105934143066
22479 0.9920149445533752
22480 0.9920192956924438
22481 0.9920236468315125
22482 0.992027997970581
22483 0.9920323491096497
22484 0.9920367002487183
22485 0.9920410513877869
22486 0.9920454025268555
22487 0.9920497536659241
22488 0.9920541048049927
22489 0.9920584559440613
22490 0.9920628070831299
22491 0.9920671582221985
22492 0.9920715093612671
22493 0.9920758605003357
22494 0.9920802116394043
22495 0.9920845627784729
22496 0.9920889139175415
22497 0.9920932650566101
22498 0.9920976161956787
22499 0.9921019673347473
22500 0.9921063184738159
22501 0.9921106696128845
22502 0.9921150207519531
22503 0.9921193718910217
22504 0.9921237230300903
22505 0.9921280741691589
22506 0.9921324253082275
22507 0.9921367764472961
22508 0.9921411275863647
22509 0.9921454787254333
22510 0.992149829864502
22511 0.9921541810035706
22512 0.9921585321426392
22513 0.9921628832817078
22514 0.9921672344207764
22515 0.992171585559845
22516 0.9921758770942688
22517 0.9921801686286926
22518 0.9921844601631165
22519 0.9921887516975403
22520 0.9921930432319641
22521 0.9921973347663879
22522 0.9922016263008118
22523 0.9922059178352356
22524 0.9922102093696594
22525 0.9922145009040833
22526 0.9922187924385071
22527 0.9922230839729309
22528 0.9922273755073547
22529 0.9922316670417786
22530 0.9922359585762024
22531 0.9922402501106262
22532 0.99224454164505
22533 0.9922488331794739
22534 0.9922531247138977
22535 0.9922574162483215
22536 0.9922617077827454
22537 0.9922659993171692
22538 0.992270290851593
22539 0.9922745823860168
22540 0.9922788739204407
22541 0.9922831654548645
22542 0.9922874569892883
22543 0.9922917485237122
22544 0.992296040058136
22545 0.9923003315925598
22546 0.9923046231269836
22547 0.9923089146614075
22548 0.9923132061958313
22549 0.9923174977302551
22550 0.992321789264679
22551 0.9923260807991028
22552 0.9923303723335266
22553 0.9923346638679504
22554 0.9923389554023743
22555 0.9923432469367981
22556 0.9923475384712219
22557 0.9923518300056458
22558 0.9923561215400696
22559 0.9923604130744934
22560 0.9923647046089172
22561 0.9923689961433411
22562 0.9923732876777649
22563 0.9923775792121887
22564 0.9923818707466125
22565 0.9923861622810364
22566 0.9923904538154602
22567 0.992394745349884
22568 0.9923990368843079
22569 0.9924033284187317
22570 0.9924076199531555
22571 0.9924119114875793
22572 0.9924162030220032
22573 0.992420494556427
22574 0.9924247860908508
22575 0.9924290776252747
22576 0.9924333691596985
22577 0.9924376606941223
22578 0.9924419522285461
22579 0.99244624376297
22580 0.9924505352973938
22581 0.9924548268318176
22582 0.9924591183662415
22583 0.9924634099006653
22584 0.9924677014350891
22585 0.9924719929695129
22586 0.9924762845039368
22587 0.9924805760383606
22588 0.9924848675727844
22589 0.9924891591072083
22590 0.9924934506416321
22591 0.9924977421760559
22592 0.9925020337104797
22593 0.9925062656402588
22594 0.9925104975700378
22595 0.9925147294998169
22596 0.992518961429596
22597 0.992523193359375
22598 0.992527425289154
22599 0.9925316572189331
22600 0.9925358891487122
22601 0.9925401210784912
22602 0.9925443530082703
22603 0.9925485849380493
22604 0.9925528168678284
22605 0.9925570487976074
22606 0.9925612807273865
22607 0.9925655126571655
22608 0.9925697445869446
22609 0.9925739765167236
22610 0.9925782084465027
22611 0.9925824403762817
22612 0.9925866723060608
22613 0.9925909042358398
22614 0.9925951361656189
22615 0.992599368095398
22616 0.992603600025177
22617 0.992607831954956
22618 0.9926120638847351
22619 0.9926162958145142
22620 0.9926205277442932
22621 0.9926247596740723
22622 0.9926289916038513
22623 0.9926332235336304
22624 0.9926374554634094
22625 0.9926416873931885
22626 0.9926459193229675
22627 0.9926501512527466
22628 0.9926543831825256
22629 0.9926585555076599
22630 0.9926627278327942
22631 0.9926669001579285
22632 0.9926710724830627
22633 0.992675244808197
22634 0.9926794171333313
22635 0.9926835894584656
22636 0.9926877617835999
22637 0.9926919341087341
22638 0.9926961064338684
22639 0.9927002787590027
22640 0.992704451084137
22641 0.9927086234092712
22642 0.9927127957344055
22643 0.9927169680595398
22644 0.9927211403846741
22645 0.9927253127098083
22646 0.9927294850349426
22647 0.9927336573600769
22648 0.9927378296852112
22649 0.9927420020103455
22650 0.9927461743354797
22651 0.992750346660614
22652 0.9927545189857483
22653 0.9927586913108826
22654 0.9927628636360168
22655 0.9927670359611511
22656 0.9927712082862854
22657 0.9927753806114197
22658 0.992779552936554
22659 0.9927837252616882
22660 0.9927878975868225
22661 0.9927920699119568
22662 0.9927962422370911
22663 0.9928004145622253
22664 0.9928045868873596
22665 0.9928087592124939
22666 0.9928129315376282
22667 0.9928171038627625
22668 0.9928212761878967
22669 0.992825448513031
22670 0.9928296208381653
22671 0.9928337931632996
22672 0.9928379654884338
22673 0.9928421378135681
22674 0.9928463101387024
22675 0.9928504824638367
22676 0.992854654788971
22677 0.9928588271141052
22678 0.9928629994392395
22679 0.9928671717643738
22680 0.9928713440895081
22681 0.9928755164146423
22682 0.9928796887397766
22683 0.9928838610649109
22684 0.9928880333900452
22685 0.9928922057151794
22686 0.9928963780403137
22687 0.992900550365448
22688 0.9929047226905823
22689 0.9929088950157166
22690 0.992913007736206
22691 0.9929171204566956
22692 0.9929212331771851
22693 0.9929253458976746
22694 0.9929294586181641
22695 0.9929335713386536
22696 0.9929376840591431
22697 0.9929417967796326
22698 0.9929459095001221
22699 0.9929500222206116
22700 0.9929541349411011
22701 0.9929582476615906
22702 0.9929623603820801
22703 0.9929664731025696
22704 0.9929705858230591
22705 0.9929746985435486
22706 0.9929788112640381
22707 0.9929829239845276
22708 0.9929870367050171
22709 0.9929911494255066
22710 0.9929952621459961
22711 0.9929993748664856
22712 0.9930034875869751
22713 0.9930076003074646
22714 0.9930117130279541
22715 0.9930158257484436
22716 0.9930199384689331
22717 0.9930240511894226
22718 0.9930281639099121
22719 0.9930322766304016
22720 0.9930363893508911
22721 0.9930405020713806
22722 0.9930446147918701
22723 0.9930487275123596
22724 0.9930528402328491
22725 0.9930569529533386
22726 0.9930610656738281
22727 0.9930651783943176
22728 0.9930692911148071
22729 0.9930734038352966
22730 0.9930775165557861
22731 0.9930816292762756
22732 0.9930857419967651
22733 0.9930898547172546
22734 0.9930939674377441
22735 0.9930980801582336
22736 0.9931021928787231
22737 0.9931063055992126
22738 0.9931104183197021
22739 0.9931145310401917
22740 0.9931186437606812
22741 0.9931226968765259
22742 0.9931267499923706
22743 0.9931308031082153
22744 0.9931348562240601
22745 0.9931389093399048
22746 0.9931429624557495
22747 0.9931470155715942
22748 0.993151068687439
22749 0.9931551218032837
22750 0.9931591749191284
22751 0.9931632280349731
22752 0.9931672811508179
22753 0.9931713342666626
22754 0.9931753873825073
22755 0.993179440498352
22756 0.9931834936141968
22757 0.9931875467300415
22758 0.9931915998458862
22759 0.993195652961731
22760 0.9931997060775757
22761 0.9932037591934204
22762 0.9932078123092651
22763 0.9932118654251099
22764 0.9932159185409546
22765 0.9932199716567993
22766 0.993224024772644
22767 0.9932280778884888
22768 0.9932321310043335
22769 0.9932361841201782
22770 0.993240237236023
22771 0.9932442903518677
22772 0.9932483434677124
22773 0.9932523965835571
22774 0.9932564496994019
22775 0.9932605028152466
22776 0.9932645559310913
22777 0.993268609046936
22778 0.9932726621627808
22779 0.9932767152786255
22780 0.9932807683944702
22781 0.9932848215103149
22782 0.9932888746261597
22783 0.9932929277420044
22784 0.9932969808578491
22785 0.9933010339736938
22786 0.9933050870895386
22787 0.9933091402053833
22788 0.993313193321228
22789 0.9933172464370728
22790 0.9933212995529175
22791 0.9933253526687622
22792 0.9933294057846069
22793 0.9933334589004517
22794 0.9933375120162964
22795 0.9933415651321411
22796 0.9933456182479858
22797 0.9933496713638306
22798 0.9933537244796753
22799 0.99335777759552
22800 0.9933618307113647
22801 0.9933658838272095
22802 0.9933699369430542
22803 0.9933739900588989
22804 0.9933780431747437
22805 0.9933820962905884
22806 0.9933861494064331
22807 0.9933902025222778
22808 0.9933942556381226
22809 0.9933983087539673
22810 0.993402361869812
22811 0.9934064149856567
22812 0.9934104681015015
22813 0.9934145212173462
22814 0.9934185743331909
22815 0.9934226274490356
22816 0.9934266805648804
22817 0.9934307336807251
22818 0.9934347867965698
22819 0.9934388399124146
22820 0.9934428930282593
22821 0.9934468865394592
22822 0.9934508800506592
22823 0.9934548735618591
22824 0.9934588670730591
22825 0.993462860584259
22826 0.993466854095459
22827 0.9934708476066589
22828 0.9934748411178589
22829 0.9934788346290588
22830 0.9934828281402588
22831 0.9934868216514587
22832 0.9934908151626587
22833 0.9934948086738586
22834 0.9934988021850586
22835 0.9935027956962585
22836 0.9935067892074585
22837 0.9935107827186584
22838 0.9935147762298584
22839 0.9935187697410583
22840 0.9935227632522583
22841 0.9935267567634583
22842 0.9935307502746582
22843 0.9935347437858582
22844 0.9935387372970581
22845 0.9935427308082581
22846 0.993546724319458
22847 0.993550717830658
22848 0.9935547113418579
22849 0.9935587048530579
22850 0.9935626983642578
22851 0.9935666918754578
22852 0.9935706853866577
22853 0.9935746788978577
22854 0.9935786724090576
22855 0.9935826659202576
22856 0.9935866594314575
22857 0.9935906529426575
22858 0.9935945868492126
22859 0.9935985207557678
22860 0.993602454662323
22861 0.9936063885688782
22862 0.9936103224754333
22863 0.9936142563819885
22864 0.9936181902885437
22865 0.9936221241950989
22866 0.993626058101654
22867 0.9936299920082092
22868 0.9936339259147644
22869 0.9936378598213196
22870 0.9936417937278748
22871 0.9936457276344299
22872 0.9936496615409851
22873 0.9936535954475403
22874 0.9936575293540955
22875 0.9936614632606506
22876 0.9936653971672058
22877 0.993669331073761
22878 0.9936732649803162
22879 0.9936771988868713
22880 0.9936811327934265
22881 0.9936850666999817
22882 0.9936890006065369
22883 0.993692934513092
22884 0.9936968684196472
22885 0.9937008023262024
22886 0.9937047362327576
22887 0.9937086701393127
22888 0.9937126040458679
22889 0.9937165379524231
22890 0.9937204718589783
22891 0.9937244057655334
22892 0.9937283396720886
22893 0.9937322735786438
22894 0.993736207485199
22895 0.9937401413917542
22896 0.9937440752983093
22897 0.9937480092048645
22898 0.9937519431114197
22899 0.9937558770179749
22900 0.99375981092453
22901 0.9937637448310852
22902 0.9937676787376404
22903 0.9937716126441956
22904 0.9937755465507507
22905 0.9937794804573059
22906 0.9937834143638611
22907 0.9937873482704163
22908 0.9937912821769714
22909 0.9937952160835266
22910 0.9937991499900818
22911 0.993803083896637
22912 0.9938070178031921
22913 0.9938109517097473
22914 0.9938148856163025
22915 0.9938188195228577
22916 0.9938227534294128
22917 0.993826687335968
22918 0.9938305616378784
22919 0.9938344359397888
22920 0.9938383102416992
22921 0.9938421845436096
22922 0.99384605884552
22923 0.9938499331474304
22924 0.9938538074493408
22925 0.9938576817512512
22926 0.9938615560531616
22927 0.993865430355072
22928 0.9938693046569824
22929 0.9938731789588928
22930 0.9938770532608032
22931 0.9938809275627136
22932 0.993884801864624
22933 0.9938886761665344
22934 0.9938925504684448
22935 0.9938964247703552
22936 0.9939002990722656
22937 0.993904173374176
22938 0.9939080476760864
22939 0.9939119219779968
22940 0.9939157962799072
22941 0.9939196705818176
22942 0.993923544883728
22943 0.9939274191856384
22944 0.9939312934875488
22945 0.9939351677894592
22946 0.9939390420913696
22947 0.99394291639328
22948 0.9939467906951904
22949 0.9939506649971008
22950 0.9939545392990112
22951 0.9939584136009216
22952 0.993962287902832
22953 0.9939661622047424
22954 0.9939700365066528
22955 0.9939739108085632
22956 0.9939777851104736
22957 0.993981659412384
22958 0.9939855337142944
22959 0.9939894080162048
22960 0.9939932823181152
22961 0.9939971566200256
22962 0.9940009713172913
22963 0.9940047860145569
22964 0.9940086007118225
22965 0.9940124154090881
22966 0.9940162301063538
22967 0.9940200448036194
22968 0.994023859500885
22969 0.9940276741981506
22970 0.9940314888954163
22971 0.9940353035926819
22972 0.9940391182899475
22973 0.9940429329872131
22974 0.9940467476844788
22975 0.9940505623817444
22976 0.99405437707901
22977 0.9940581917762756
22978 0.9940620064735413
22979 0.9940658211708069
22980 0.9940696358680725
22981 0.9940734505653381
22982 0.9940772652626038
22983 0.9940810799598694
22984 0.994084894657135
22985 0.9940887093544006
22986 0.9940925240516663
22987 0.9940963387489319
22988 0.9941001534461975
22989 0.9941039681434631
22990 0.9941077828407288
22991 0.9941115975379944
22992 0.99411541223526
22993 0.9941192269325256
22994 0.9941230416297913
22995 0.9941268563270569
22996 0.9941306710243225
22997 0.9941344857215881
22998 0.9941383004188538
22999 0.9941421151161194
23000 0.994145929813385
23001 0.9941497445106506
23002 0.9941535592079163
23003 0.9941573739051819
23004 0.9941611886024475
23005 0.9941650032997131
23006 0.9941688179969788
23007 0.9941726326942444
23008 0.99417644739151
23009 0.9941802620887756
23010 0.9941840767860413
23011 0.9941878914833069
23012 0.9941917061805725
23013 0.9941955208778381
23014 0.9941993355751038
23015 0.9942031502723694
23016 0.994206964969635
23017 0.9942107796669006
23018 0.9942145943641663
23019 0.9942184090614319
23020 0.9942222237586975
23021 0.9942260384559631
23022 0.9942298531532288
23023 0.9942336678504944
23024 0.99423748254776
23025 0.9942412972450256
23026 0.9942451119422913
23027 0.9942488670349121
23028 0.994252622127533
23029 0.9942563772201538
23030 0.9942601323127747
23031 0.9942638874053955
23032 0.9942676424980164
23033 0.9942713975906372
23034 0.9942751526832581
23035 0.9942789077758789
23036 0.9942826628684998
23037 0.9942864179611206
23038 0.9942901730537415
23039 0.9942939281463623
23040 0.9942976832389832
23041 0.994301438331604
23042 0.9943051934242249
23043 0.9943089485168457
23044 0.9943127036094666
23045 0.9943164587020874
23046 0.9943202137947083
23047 0.9943239688873291
23048 0.99432772397995
23049 0.9943314790725708
23050 0.9943352341651917
23051 0.9943389892578125
23052 0.9943427443504333
23053 0.9943464994430542
23054 0.994350254535675
23055 0.9943540096282959
23056 0.9943577647209167
23057 0.9943615198135376
23058 0.9943652749061584
23059 0.9943690299987793
23060 0.9943727850914001
23061 0.994376540184021
23062 0.9943802952766418
23063 0.9943840503692627
23064 0.9943878054618835
23065 0.9943915605545044
23066 0.9943953156471252
23067 0.9943990111351013
23068 0.9944027066230774
23069 0.9944064021110535
23070 0.9944100975990295
23071 0.9944137930870056
23072 0.9944174885749817
23073 0.9944211840629578
23074 0.9944248795509338
23075 0.9944285750389099
23076 0.994432270526886
23077 0.9944359660148621
23078 0.9944396615028381
23079 0.9944433569908142
23080 0.9944470524787903
23081 0.9944507479667664
23082 0.9944544434547424
23083 0.9944581389427185
23084 0.9944618344306946
23085 0.9944655299186707
23086 0.9944692254066467
23087 0.9944729208946228
23088 0.9944766163825989
23089 0.994480311870575
23090 0.994484007358551
23091 0.9944877028465271
23092 0.9944913983345032
23093 0.9944950938224792
23094 0.9944987893104553
23095 0.9945024847984314
23096 0.9945061802864075
23097 0.9945098757743835
23098 0.9945135712623596
23099 0.9945172667503357
23100 0.9945209622383118
23101 0.9945246577262878
23102 0.9945283532142639
23103 0.99453204870224
23104 0.9945357441902161
23105 0.9945394396781921
23106 0.9945431351661682
23107 0.9945468306541443
23108 0.9945505261421204
23109 0.9945542216300964
23110 0.9945579171180725
23111 0.9945616126060486
23112 0.9945653080940247
23113 0.9945690035820007
23114 0.9945726990699768
23115 0.9945763945579529
23116 0.994580090045929
23117 0.994583785533905
23118 0.9945874810218811
23119 0.9945911765098572
23120 0.9945948719978333
23121 0.9945985674858093
23122 0.9946022629737854
23123 0.9946058988571167
23124 0.994609534740448
23125 0.9946131706237793
23126 0.9946168065071106
23127 0.9946204423904419
23128 0.9946240782737732
23129 0.9946277141571045
23130 0.9946313500404358
23131 0.9946349859237671
23132 0.9946386218070984
23133 0.9946422576904297
23134 0.994645893573761
23135 0.9946495294570923
23136 0.9946531653404236
23137 0.9946568012237549
23138 0.9946604371070862
23139 0.9946640729904175
23140 0.9946677088737488
23141 0.9946713447570801
23142 0.9946749806404114
23143 0.9946786165237427
23144 0.994682252407074
23145 0.9946858882904053
23146 0.9946895241737366
23147 0.9946931600570679
23148 0.9946967959403992
23149 0.9947004318237305
23150 0.9947040677070618
23151 0.9947077035903931
23152 0.9947113394737244
23153 0.9947149753570557
23154 0.994718611240387
23155 0.9947222471237183
23156 0.9947258830070496
23157 0.9947295188903809
23158 0.9947331547737122
23159 0.9947367906570435
23160 0.9947404265403748
23161 0.994744062423706
23162 0.9947476983070374
23163 0.9947513341903687
23164 0.9947549700737
23165 0.9947586059570312
23166 0.9947622418403625
23167 0.9947658777236938
23168 0.9947694540023804
23169 0.9947730302810669
23170 0.9947766065597534
23171 0.9947801828384399
23172 0.9947837591171265
23173 0.994787335395813
23174 0.9947909116744995
23175 0.994794487953186
23176 0.9947980642318726
23177 0.9948016405105591
23178 0.9948052167892456
23179 0.9948087930679321
23180 0.9948123693466187
23181 0.9948159456253052
23182 0.9948195219039917
23183 0.9948230981826782
23184 0.9948266744613647
23185 0.9948302507400513
23186 0.9948338270187378
23187 0.9948374032974243
23188 0.9948409795761108
23189 0.9948445558547974
23190 0.9948481321334839
23191 0.9948517084121704
23192 0.9948552846908569
23193 0.9948588609695435
23194 0.99486243724823
23195 0.9948660135269165
23196 0.994869589805603
23197 0.9948731660842896
23198 0.9948767423629761
23199 0.9948803186416626
23200 0.9948838949203491
23201 0.9948874711990356
23202 0.9948910474777222
23203 0.9948946237564087
23204 0.9948982000350952
23205 0.9949017763137817
23206 0.9949053525924683
23207 0.9949089288711548
23208 0.9949125051498413
23209 0.9949160814285278
23210 0.9949196577072144
23211 0.9949232339859009
23212 0.9949268102645874
23213 0.9949303865432739
23214 0.9949339628219604
23215 0.994937539100647
23216 0.9949411153793335
23217 0.99494469165802
23218 0.9949482679367065
23219 0.9949518442153931
23220 0.9949554204940796
23221 0.9949589967727661
23222 0.9949625730514526
23223 0.9949661493301392
23224 0.9949697256088257
23225 0.9949733018875122
23226 0.9949768781661987
23227 0.9949804544448853
23228 0.9949840307235718
23229 0.9949876070022583
23230 0.9949911832809448
23231 0.9949946999549866
23232 0.9949982166290283
23233 0.9950017333030701
23234 0.9950052499771118
23235 0.9950087666511536
23236 0.9950122833251953
23237 0.9950157999992371
23238 0.9950193166732788
23239 0.9950228333473206
23240 0.9950263500213623
23241 0.995029866695404
23242 0.9950333833694458
23243 0.9950369000434875
23244 0.9950404167175293
23245 0.995043933391571
23246 0.9950474500656128
23247 0.9950509667396545
23248 0.9950544834136963
23249 0.995058000087738
23250 0.9950615167617798
23251 0.9950650334358215
23252 0.9950685501098633
23253 0.995072066783905
23254 0.9950755834579468
23255 0.9950791001319885
23256 0.9950826168060303
23257 0.995086133480072
23258 0.9950896501541138
23259 0.9950931668281555
23260 0.9950966835021973
23261 0.995100200176239
23262 0.9951037168502808
23263 0.9951072335243225
23264 0.9951107501983643
23265 0.995114266872406
23266 0.9951177835464478
23267 0.9951213002204895
23268 0.9951248168945312
23269 0.9951282739639282
23270 0.9951317310333252
23271 0.9951351881027222
23272 0.9951386451721191
23273 0.9951421022415161
23274 0.9951455593109131
23275 0.9951490163803101
23276 0.995152473449707
23277 0.995155930519104
23278 0.995159387588501
23279 0.995162844657898
23280 0.9951663017272949
23281 0.9951697587966919
23282 0.9951732158660889
23283 0.9951766729354858
23284 0.9951801300048828
23285 0.9951835870742798
23286 0.9951870441436768
23287 0.9951905012130737
23288 0.9951939582824707
23289 0.9951974153518677
23290 0.9952008724212646
23291 0.9952043294906616
23292 0.9952077865600586
23293 0.9952112436294556
23294 0.9952147006988525
23295 0.9952181577682495
23296 0.9952216148376465
23297 0.9952250719070435
23298 0.9952285289764404
23299 0.9952319860458374
23300 0.9952354431152344
23301 0.9952389001846313
23302 0.9952423572540283
23303 0.9952458143234253
23304 0.9952492713928223
23305 0.9952527284622192
23306 0.9952561855316162
23307 0.9952596426010132
23308 0.9952630996704102
23309 0.9952665567398071
23310 0.9952700138092041
23311 0.9952734708786011
23312 0.995276927947998
23313 0.995280385017395
23314 0.995283842086792
23315 0.995287299156189
23316 0.9952907562255859
23317 0.9952942132949829
23318 0.9952976703643799
23319 0.9953011274337769
23320 0.9953045845031738
23321 0.9953080415725708
23322 0.9953114986419678
23323 0.9953149557113647
23324 0.9953184127807617
23325 0.9953218698501587
23326 0.9953253269195557
23327 0.9953287839889526
23328 0.9953322410583496
23329 0.9953356981277466
23330 0.9953391551971436
23331 0.9953425526618958
23332 0.995345950126648
23333 0.9953493475914001
23334 0.9953527450561523
23335 0.9953561425209045
23336 0.9953595399856567
23337 0.9953629374504089
23338 0.9953663349151611
23339 0.9953697323799133
23340 0.9953731298446655
23341 0.9953765273094177
23342 0.9953799247741699
23343 0.9953833222389221
23344 0.9953867197036743
23345 0.9953901171684265
23346 0.9953935146331787
23347 0.9953969120979309
23348 0.9954003095626831
23349 0.9954037070274353
23350 0.9954071044921875
23351 0.9954105019569397
23352 0.9954138994216919
23353 0.9954172968864441
23354 0.9954206943511963
23355 0.9954240918159485
23356 0.9954274892807007
23357 0.9954308867454529
23358 0.9954342842102051
23359 0.9954376816749573
23360 0.9954410791397095
23361 0.9954444766044617
23362 0.9954478740692139
23363 0.9954512715339661
23364 0.9954546689987183
23365 0.9954580664634705
23366 0.9954614639282227
23367 0.9954648613929749
23368 0.995468258857727
23369 0.9954716563224792
23370 0.9954750537872314
23371 0.9954784512519836
23372 0.9954818487167358
23373 0.995485246181488
23374 0.9954886436462402
23375 0.9954920411109924
23376 0.9954954385757446
23377 0.9954988360404968
23378 0.995502233505249
23379 0.9955056309700012
23380 0.9955090284347534
23381 0.9955124258995056
23382 0.9955158233642578
23383 0.9955191612243652
23384 0.9955224990844727
23385 0.9955258369445801
23386 0.9955291748046875
23387 0.9955325126647949
23388 0.9955358505249023
23389 0.9955391883850098
23390 0.9955425262451172
23391 0.9955458641052246
23392 0.995549201965332
23393 0.9955525398254395
23394 0.9955558776855469
23395 0.9955592155456543
23396 0.9955625534057617
23397 0.9955658912658691
23398 0.9955692291259766
23399 0.995572566986084
23400 0.9955759048461914
23401 0.9955792427062988
23402 0.9955825805664062
23403 0.9955859184265137
23404 0.9955892562866211
23405 0.9955925941467285
23406 0.9955959320068359
23407 0.9955992698669434
23408 0.9956026077270508
23409 0.9956059455871582
23410 0.9956092834472656
23411 0.995612621307373
23412 0.9956159591674805
23413 0.9956192970275879
23414 0.9956226348876953
23415 0.9956259727478027
23416 0.9956293106079102
23417 0.9956326484680176
23418 0.995635986328125
23419 0.9956393241882324
23420 0.9956426620483398
23421 0.9956459999084473
23422 0.9956493377685547
23423 0.9956526756286621
23424 0.9956560134887695
23425 0.995659351348877
23426 0.9956626892089844
23427 0.9956660270690918
23428 0.9956693649291992
23429 0.9956727027893066
23430 0.9956760406494141
23431 0.9956793785095215
23432 0.9956827163696289
23433 0.9956860542297363
23434 0.9956893920898438
23435 0.9956927299499512
23436 0.9956960678100586
23437 0.995699405670166
23438 0.9957026839256287
23439 0.9957059621810913
23440 0.995709240436554
23441 0.9957125186920166
23442 0.9957157969474792
23443 0.9957190752029419
23444 0.9957223534584045
23445 0.9957256317138672
23446 0.9957289099693298
23447 0.9957321882247925
23448 0.9957354664802551
23449 0.9957387447357178
23450 0.9957420229911804
23451 0.9957453012466431
23452 0.9957485795021057
23453 0.9957518577575684
23454 0.995755136013031
23455 0.9957584142684937
23456 0.9957616925239563
23457 0.995764970779419
23458 0.9957682490348816
23459 0.9957715272903442
23460 0.9957748055458069
23461 0.9957780838012695
23462 0.9957813620567322
23463 0.9957846403121948
23464 0.9957879185676575
23465 0.9957911968231201
23466 0.9957944750785828
23467 0.9957977533340454
23468 0.9958010315895081
23469 0.9958043098449707
23470 0.9958075881004333
23471 0.995810866355896
23472 0.9958141446113586
23473 0.9958174228668213
23474 0.9958207011222839
23475 0.9958239793777466
23476 0.9958272576332092
23477 0.9958305358886719
23478 0.9958338141441345
23479 0.9958370923995972
23480 0.9958403706550598
23481 0.9958436489105225
23482 0.9958469271659851
23483 0.995850145816803
23484 0.9958533644676208
23485 0.9958565831184387
23486 0.9958598017692566
23487 0.9958630204200745
23488 0.9958662390708923
23489 0.9958694577217102
23490 0.9958726763725281
23491 0.995875895023346
23492 0.9958791136741638
23493 0.9958823323249817
23494 0.9958855509757996
23495 0.9958887696266174
23496 0.9958919882774353
23497 0.9958952069282532
23498 0.995898425579071
23499 0.9959016442298889
23500 0.9959048628807068
23501 0.9959080815315247
23502 0.9959113001823425
23503 0.9959145188331604
23504 0.9959177374839783
23505 0.9959209561347961
23506 0.995924174785614
23507 0.9959273934364319
23508 0.9959306120872498
23509 0.9959338307380676
23510 0.9959370493888855
23511 0.9959402680397034
23512 0.9959434866905212
23513 0.9959467053413391
23514 0.995949923992157
23515 0.9959531426429749
23516 0.9959563612937927
23517 0.9959595799446106
23518 0.9959627985954285
23519 0.9959660172462463
23520 0.9959692358970642
23521 0.9959724545478821
23522 0.9959756731987
23523 0.9959788918495178
23524 0.9959821105003357
23525 0.9959853291511536
23526 0.9959885478019714
23527 0.9959917664527893
23528 0.9959949851036072
23529 0.995998203754425
23530 0.9960014224052429
23531 0.9960046410560608
23532 0.9960078597068787
23533 0.9960110783576965
23534 0.9960142970085144
23535 0.9960175156593323
23536 0.9960207343101501
23537 0.996023952960968
23538 0.9960271716117859
23539 0.9960303902626038
23540 0.9960336089134216
23541 0.9960368275642395
23542 0.9960399866104126
23543 0.9960431456565857
23544 0.9960463047027588
23545 0.9960494637489319
23546 0.996052622795105
23547 0.9960557818412781
23548 0.9960589408874512
23549 0.9960620999336243
23550 0.9960652589797974
23551 0.9960684180259705
23552 0.9960715770721436
23553 0.9960747361183167
23554 0.9960778951644897
23555 0.9960810542106628
23556 0.9960842132568359
23557 0.996087372303009
23558 0.9960905313491821
23559 0.9960936903953552
23560 0.9960968494415283
23561 0.9961000084877014
23562 0.9961031675338745
23563 0.9961063265800476
23564 0.9961094856262207
23565 0.9961126446723938
23566 0.9961158037185669
23567 0.99611896276474
23568 0.9961221218109131
23569 0.9961252808570862
23570 0.9961284399032593
23571 0.9961315989494324
23572 0.9961347579956055
23573 0.9961379170417786
23574 0.9961410760879517
23575 0.9961442351341248
23576 0.9961473941802979
23577 0.996150553226471
23578 0.996153712272644
23579 0.9961568713188171
23580 0.9961600303649902
23581 0.9961631894111633
23582 0.9961663484573364
23583 0.9961695075035095
23584 0.9961726665496826
23585 0.9961758255958557
23586 0.9961789846420288
23587 0.9961821436882019
23588 0.9961852431297302
23589 0.9961883425712585
23590 0.9961914420127869
23591 0.9961945414543152
23592 0.9961976408958435
23593 0.9962007403373718
23594 0.9962038397789001
23595 0.9962069392204285
23596 0.9962100386619568
23597 0.9962131381034851
23598 0.9962162375450134
23599 0.9962193369865417
23600 0.9962224364280701
23601 0.9962255358695984
23602 0.9962286353111267
23603 0.996231734752655
23604 0.9962348341941833
23605 0.9962379336357117
23606 0.99624103307724
23607 0.9962441325187683
23608 0.9962472319602966
23609 0.996250331401825
23610 0.9962534308433533
23611 0.9962565302848816
23612 0.9962596297264099
23613 0.9962627291679382
23614 0.9962658286094666
23615 0.9962689280509949
23616 0.9962720274925232
23617 0.9962751269340515
23618 0.9962782263755798
23619 0.9962813258171082
23620 0.9962844252586365
23621 0.9962875247001648
23622 0.9962906241416931
23623 0.9962937235832214
23624 0.9962968230247498
23625 0.9962999224662781
23626 0.9963030219078064
23627 0.9963061213493347
23628 0.996309220790863
23629 0.9963123202323914
23630 0.9963154196739197
23631 0.996318519115448
23632 0.9963216185569763
23633 0.9963247179985046
23634 0.996327817440033
23635 0.9963309168815613
23636 0.9963340163230896
23637 0.9963371157646179
23638 0.9963402152061462
23639 0.9963433146476746
23640 0.9963464140892029
23641 0.9963495135307312
23642 0.9963526129722595
23643 0.9963557124137878
23644 0.9963588118553162
23645 0.9963618516921997
23646 0.9963648915290833
23647 0.9963679313659668
23648 0.9963709712028503
23649 0.9963740110397339
23650 0.9963770508766174
23651 0.996380090713501
23652 0.9963831305503845
23653 0.9963861703872681
23654 0.9963892102241516
23655 0.9963922500610352
23656 0.9963952898979187
23657 0.9963983297348022
23658 0.9964013695716858
23659 0.9964044094085693
23660 0.9964074492454529
23661 0.9964104890823364
23662 0.99641352891922
23663 0.9964165687561035
23664 0.9964196085929871
23665 0.9964226484298706
23666 0.9964256882667542
23667 0.9964287281036377
23668 0.9964317679405212
23669 0.9964348077774048
23670 0.9964378476142883
23671 0.9964408874511719
23672 0.9964439272880554
23673 0.996446967124939
23674 0.9964500069618225
23675 0.996453046798706
23676 0.9964560866355896
23677 0.9964591264724731
23678 0.9964621663093567
23679 0.9964652061462402
23680 0.9964682459831238
23681 0.9964712262153625
23682 0.9964742064476013
23683 0.9964771866798401
23684 0.9964801669120789
23685 0.9964831471443176
23686 0.9964861273765564
23687 0.9964891076087952
23688 0.9964920878410339
23689 0.9964950680732727
23690 0.9964980483055115
23691 0.9965010285377502
23692 0.996504008769989
23693 0.9965069890022278
23694 0.9965099692344666
23695 0.9965129494667053
23696 0.9965159296989441
23697 0.9965189099311829
23698 0.9965218901634216
23699 0.9965248703956604
23700 0.9965278506278992
23701 0.9965308308601379
23702 0.9965338110923767
23703 0.9965367913246155
23704 0.9965397715568542
23705 0.996542751789093
23706 0.9965457320213318
23707 0.9965487122535706
23708 0.9965516924858093
23709 0.9965546727180481
23710 0.9965576529502869
23711 0.9965606331825256
23712 0.9965636134147644
23713 0.9965665936470032
23714 0.9965695738792419
23715 0.9965725541114807
23716 0.9965755343437195
23717 0.9965785145759583
23718 0.996581494808197
23719 0.9965844750404358
23720 0.9965874552726746
23721 0.9965904355049133
23722 0.9965934157371521
23723 0.9965963959693909
23724 0.9965993762016296
23725 0.9966023564338684
23726 0.9966053366661072
23727 0.996608316898346
23728 0.9966112971305847
23729 0.9966142773628235
23730 0.9966172575950623
23731 0.996620237827301
23732 0.9966232180595398
23733 0.9966261982917786
23734 0.9966291785240173
23735 0.9966321587562561
23736 0.9966351389884949
23737 0.9966381192207336
23738 0.9966410994529724
23739 0.9966440796852112
23740 0.99664705991745
23741 0.9966500401496887
23742 0.9966530203819275
23743 0.9966560006141663
23744 0.996658980846405
23745 0.9966619610786438
23746 0.9966648817062378
23747 0.9966678023338318
23748 0.9966707229614258
23749 0.9966736435890198
23750 0.9966765642166138
23751 0.9966794848442078
23752 0.9966824054718018
23753 0.9966853260993958
23754 0.9966882467269897
23755 0.9966911673545837
23756 0.9966940879821777
23757 0.9966970086097717
23758 0.9966999292373657
23759 0.9967028498649597
23760 0.9967057704925537
23761 0.9967086911201477
23762 0.9967116117477417
23763 0.9967145323753357
23764 0.9967174530029297
23765 0.9967203736305237
23766 0.9967232942581177
23767 0.9967262148857117
23768 0.9967291355133057
23769 0.9967320561408997
23770 0.9967349767684937
23771 0.9967378973960876
23772 0.9967408180236816
23773 0.9967437386512756
23774 0.9967466592788696
23775 0.9967495799064636
23776 0.9967525005340576
23777 0.9967554211616516
23778 0.9967583417892456
23779 0.9967612624168396
23780 0.9967641830444336
23781 0.9967671036720276
23782 0.9967700242996216
23783 0.9967729449272156
23784 0.9967758655548096
23785 0.9967787265777588
23786 0.996781587600708
23787 0.9967844486236572
23788 0.9967873096466064
23789 0.9967901706695557
23790 0.9967930316925049
23791 0.9967958927154541
23792 0.9967987537384033
23793 0.9968016147613525
23794 0.9968044757843018
23795 0.996807336807251
23796 0.9968101978302002
23797 0.9968130588531494
23798 0.9968159198760986
23799 0.9968187808990479
23800 0.9968216419219971
23801 0.9968245029449463
23802 0.9968273639678955
23803 0.9968302249908447
23804 0.996833086013794
23805 0.9968359470367432
23806 0.9968388080596924
23807 0.9968416690826416
23808 0.9968445301055908
23809 0.99684739112854
23810 0.9968502521514893
23811 0.9968531131744385
23812 0.9968559741973877
23813 0.9968588352203369
23814 0.9968616962432861
23815 0.9968645572662354
23816 0.9968674182891846
23817 0.9968702793121338
23818 0.996873140335083
23819 0.9968760013580322
23820 0.9968788623809814
23821 0.9968817234039307
23822 0.9968845844268799
23823 0.9968874454498291
23824 0.9968903064727783
23825 0.9968931674957275
23826 0.9968960285186768
23827 0.996898889541626
23828 0.9969017505645752
23829 0.9969046115875244
23830 0.9969074726104736
23831 0.9969103336334229
23832 0.9969131946563721
23833 0.9969160556793213
23834 0.9969189167022705
23835 0.9969217777252197
23836 0.996924638748169
23837 0.9969274997711182
23838 0.9969303607940674
23839 0.9969332218170166
23840 0.9969360828399658
23841 0.996938943862915
23842 0.9969418048858643
23843 0.9969446659088135
23844 0.9969475269317627
23845 0.9969503879547119
23846 0.9969532489776611
23847 0.9969561100006104
23848 0.9969589710235596
23849 0.9969618320465088
23850 0.996964693069458
23851 0.9969675540924072
23852 0.9969704151153564
23853 0.9969732761383057
23854 0.9969760775566101
23855 0.9969788789749146
23856 0.996981680393219
23857 0.9969844818115234
23858 0.9969872832298279
23859 0.9969900846481323
23860 0.9969928860664368
23861 0.9969956874847412
23862 0.9969984889030457
23863 0.9970012903213501
23864 0.9970040917396545
23865 0.997006893157959
23866 0.9970096945762634
23867 0.9970124959945679
23868 0.9970152974128723
23869 0.9970180988311768
23870 0.9970209002494812
23871 0.9970237016677856
23872 0.9970265030860901
23873 0.9970293045043945
23874 0.997032105922699
23875 0.9970349073410034
23876 0.9970377087593079
23877 0.9970405101776123
23878 0.9970433115959167
23879 0.9970461130142212
23880 0.9970489144325256
23881 0.9970517158508301
23882 0.9970545172691345
23883 0.997057318687439
23884 0.9970601201057434
23885 0.9970629215240479
23886 0.9970657229423523
23887 0.9970685243606567
23888 0.9970713257789612
23889 0.9970741271972656
23890 0.9970769286155701
23891 0.9970797300338745
23892 0.997082531452179
23893 0.9970853328704834
23894 0.9970881342887878
23895 0.9970909357070923
23896 0.9970937371253967
23897 0.9970965385437012
23898 0.9970993399620056
23899 0.9971021413803101
23900 0.9971049427986145
23901 0.997107744216919
23902 0.9971105456352234
23903 0.9971132874488831
23904 0.9971160292625427
23905 0.9971187710762024
23906 0.9971215128898621
23907 0.9971242547035217
23908 0.9971269965171814
23909 0.9971297383308411
23910 0.9971324801445007
23911 0.9971352219581604
23912 0.9971379637718201
23913 0.9971407055854797
23914 0.9971434473991394
23915 0.9971461892127991
23916 0.9971489310264587
23917 0.9971516728401184
23918 0.9971544146537781
23919 0.9971571564674377
23920 0.9971598982810974
23921 0.9971626400947571
23922 0.9971653819084167
23923 0.9971681237220764
23924 0.9971708655357361
23925 0.9971736073493958
23926 0.9971763491630554
23927 0.9971790909767151
23928 0.9971818327903748
23929 0.9971845746040344
23930 0.9971873164176941
23931 0.9971900582313538
23932 0.9971928000450134
23933 0.9971955418586731
23934 0.9971982836723328
23935 0.9972010254859924
23936 0.9972037672996521
23937 0.9972065091133118
23938 0.9972092509269714
23939 0.9972119927406311
23940 0.9972147345542908
23941 0.9972174763679504
23942 0.9972202181816101
23943 0.9972229599952698
23944 0.9972257018089294
23945 0.9972284436225891
23946 0.9972311854362488
23947 0.9972339272499084
23948 0.9972366094589233
23949 0.9972392916679382
23950 0.9972419738769531
23951 0.997244656085968
23952 0.9972473382949829
23953 0.9972500205039978
23954 0.9972527027130127
23955 0.9972553849220276
23956 0.9972580671310425
23957 0.9972607493400574
23958 0.9972634315490723
23959 0.9972661137580872
23960 0.997268795967102
23961 0.9972714781761169
23962 0.9972741603851318
23963 0.9972768425941467
23964 0.9972795248031616
23965 0.9972822070121765
23966 0.9972848892211914
23967 0.9972875714302063
23968 0.9972902536392212
23969 0.9972929358482361
23970 0.997295618057251
23971 0.9972983002662659
23972 0.9973009824752808
23973 0.9973036646842957
23974 0.9973063468933105
23975 0.9973090291023254
23976 0.9973117113113403
23977 0.9973143935203552
23978 0.9973170757293701
23979 0.997319757938385
23980 0.9973224401473999
23981 0.9973251223564148
23982 0.9973278045654297
23983 0.9973304867744446
23984 0.9973331689834595
23985 0.9973358511924744
23986 0.9973385334014893
23987 0.9973412156105042
23988 0.997343897819519
23989 0.9973465800285339
23990 0.9973492622375488
23991 0.9973519444465637
23992 0.9973546266555786
23993 0.9973573088645935
23994 0.9973599910736084
23995 0.9973626136779785
23996 0.9973652362823486
23997 0.9973678588867188
23998 0.9973704814910889
23999 0.997373104095459
24000 0.9973757266998291
24001 0.9973783493041992
24002 0.9973809719085693
24003 0.9973835945129395
24004 0.9973862171173096
24005 0.9973888397216797
24006 0.9973914623260498
24007 0.9973940849304199
24008 0.99739670753479
24009 0.9973993301391602
24010 0.9974019527435303
24011 0.9974045753479004
24012 0.9974071979522705
24013 0.9974098205566406
24014 0.9974124431610107
24015 0.9974150657653809
24016 0.997417688369751
24017 0.9974203109741211
24018 0.9974229335784912
24019 0.9974255561828613
24020 0.9974281787872314
24021 0.9974308013916016
24022 0.9974334239959717
24023 0.9974360466003418
24024 0.9974386692047119
24025 0.997441291809082
24026 0.9974439144134521
24027 0.9974465370178223
24028 0.9974491596221924
24029 0.9974517822265625
24030 0.9974544048309326
24031 0.9974570274353027
24032 0.9974596500396729
24033 0.997462272644043
24034 0.9974648952484131
24035 0.9974675178527832
24036 0.9974701404571533
24037 0.9974727630615234
24038 0.9974753856658936
24039 0.9974780082702637
24040 0.9974806308746338
24041 0.9974832534790039
24042 0.997485876083374
24043 0.9974884986877441
24044 0.9974911212921143
24045 0.9974937438964844
24046 0.9974963665008545
24047 0.9974989295005798
24048 0.9975014925003052
24049 0.9975040555000305
24050 0.9975066184997559
24051 0.9975091814994812
24052 0.9975117444992065
24053 0.9975143074989319
24054 0.9975168704986572
24055 0.9975194334983826
24056 0.9975219964981079
24057 0.9975245594978333
24058 0.9975271224975586
24059 0.9975296854972839
24060 0.9975322484970093
24061 0.9975348114967346
24062 0.99753737449646
24063 0.9975399374961853
24064 0.9975425004959106
24065 0.997545063495636
24066 0.9975476264953613
24067 0.9975501894950867
24068 0.997552752494812
24069 0.9975553154945374
24070 0.9975578784942627
24071 0.997560441493988
24072 0.9975630044937134
24073 0.9975655674934387
24074 0.9975681304931641
24075 0.9975706934928894
24076 0.9975732564926147
24077 0.9975758194923401
24078 0.9975783824920654
24079 0.9975809454917908
24080 0.9975835084915161
24081 0.9975860714912415
24082 0.9975886344909668
24083 0.9975911974906921
24084 0.9975937604904175
24085 0.9975963234901428
24086 0.9975988864898682
24087 0.9976014494895935
24088 0.9976040124893188
24089 0.9976065158843994
24090 0.99760901927948
24091 0.9976115226745605
24092 0.9976140260696411
24093 0.9976165294647217
24094 0.9976190328598022
24095 0.9976215362548828
24096 0.9976240396499634
24097 0.997626543045044
24098 0.9976290464401245
24099 0.9976315498352051
24100 0.9976340532302856
24101 0.9976365566253662
24102 0.9976390600204468
24103 0.9976415634155273
24104 0.9976440668106079
24105 0.9976465702056885
24106 0.997649073600769
24107 0.9976515769958496
24108 0.9976540803909302
24109 0.9976565837860107
24110 0.9976590871810913
24111 0.9976615905761719
24112 0.9976640939712524
24113 0.997666597366333
24114 0.9976691007614136
24115 0.9976716041564941
24116 0.9976741075515747
24117 0.9976766109466553
24118 0.9976791143417358
24119 0.9976816177368164
24120 0.997684121131897
24121 0.9976866245269775
24122 0.9976891279220581
24123 0.9976916313171387
24124 0.9976941347122192
24125 0.9976966381072998
24126 0.9976991415023804
24127 0.9977016448974609
24128 0.9977041482925415
24129 0.9977066516876221
24130 0.9977091550827026
24131 0.9977115988731384
24132 0.9977140426635742
24133 0.99771648645401
24134 0.9977189302444458
24135 0.9977213740348816
24136 0.9977238178253174
24137 0.9977262616157532
24138 0.997728705406189
24139 0.9977311491966248
24140 0.9977335929870605
24141 0.9977360367774963
24142 0.9977384805679321
24143 0.9977409243583679
24144 0.9977433681488037
24145 0.9977458119392395
24146 0.9977482557296753
24147 0.9977506995201111
24148 0.9977531433105469
24149 0.9977555871009827
24150 0.9977580308914185
24151 0.9977604746818542
24152 0.99776291847229
24153 0.9977653622627258
24154 0.9977678060531616
24155 0.9977702498435974
24156 0.9977726936340332
24157 0.997775137424469
24158 0.9977775812149048
24159 0.9977800250053406
24160 0.9977824687957764
24161 0.9977848529815674
24162 0.9977872371673584
24163 0.9977896213531494
24164 0.9977920055389404
24165 0.9977943897247314
24166 0.9977967739105225
24167 0.9977991580963135
24168 0.9978015422821045
24169 0.9978039264678955
24170 0.9978063106536865
24171 0.9978086948394775
24172 0.9978110790252686
24173 0.9978134632110596
24174 0.9978158473968506
24175 0.9978182315826416
24176 0.9978206157684326
24177 0.9978229999542236
24178 0.9978253841400146
24179 0.9978277683258057
24180 0.9978301525115967
24181 0.9978325366973877
24182 0.9978349208831787
24183 0.9978373050689697
24184 0.9978396892547607
24185 0.9978420734405518
24186 0.9978444576263428
24187 0.9978468418121338
24188 0.9978492259979248
24189 0.9978516101837158
24190 0.9978539943695068
24191 0.9978563785552979
24192 0.9978587627410889
24193 0.9978611469268799
24194 0.9978635311126709
24195 0.9978659152984619
24196 0.9978682994842529
24197 0.997870683670044
24198 0.997873067855835
24199 0.997875452041626
24200 0.997877836227417
24201 0.9978801608085632
24202 0.9978824853897095
24203 0.9978848099708557
24204 0.997887134552002
24205 0.9978894591331482
24206 0.9978917837142944
24207 0.9978941082954407
24208 0.9978964328765869
24209 0.9978987574577332
24210 0.9979010820388794
24211 0.9979034066200256
24212 0.9979057312011719
24213 0.9979080557823181
24214 0.9979103803634644
24215 0.9979127049446106
24216 0.9979150295257568
24217 0.9979173541069031
24218 0.9979196786880493
24219 0.9979220032691956
24220 0.9979243278503418
24221 0.997926652431488
24222 0.9979289770126343
24223 0.9979313015937805
24224 0.9979336261749268
24225 0.997935950756073
24226 0.9979382753372192
24227 0.9979405999183655
24228 0.9979429244995117
24229 0.997945249080658
24230 0.9979475736618042
24231 0.9979498982429504
24232 0.9979522228240967
24233 0.9979545474052429
24234 0.9979568719863892
24235 0.9979591965675354
24236 0.9979615211486816
24237 0.9979638457298279
24238 0.9979661703109741
24239 0.9979684948921204
24240 0.9979708194732666
24241 0.9979731440544128
24242 0.9979754686355591
24243 0.9979777932167053
24244 0.9979801177978516
24245 0.9979824423789978
24246 0.997984766960144
24247 0.9979870915412903
24248 0.9979894161224365
24249 0.9979917407035828
24250 0.997994065284729
24251 0.9979963898658752
24252 0.9979987144470215
24253 0.9980010390281677
24254 0.998003363609314
24255 0.9980056881904602
24256 0.9980080127716064
24257 0.9980103373527527
24258 0.9980126619338989
24259 0.9980149269104004
24260 0.9980171918869019
24261 0.9980194568634033
24262 0.9980217218399048
24263 0.9980239868164062
24264 0.9980262517929077
24265 0.9980285167694092
24266 0.9980307817459106
24267 0.9980330467224121
24268 0.9980353116989136
24269 0.998037576675415
24270 0.9980398416519165
24271 0.998042106628418
24272 0.9980443716049194
24273 0.9980466365814209
24274 0.9980489015579224
24275 0.9980511665344238
24276 0.9980534315109253
24277 0.9980556964874268
24278 0.9980579614639282
24279 0.9980602264404297
24280 0.9980624914169312
24281 0.9980647563934326
24282 0.9980670213699341
24283 0.9980692863464355
24284 0.998071551322937
24285 0.9980738162994385
24286 0.9980760812759399
24287 0.9980783462524414
24288 0.9980806112289429
24289 0.9980828762054443
24290 0.9980851411819458
24291 0.9980874061584473
24292 0.9980896711349487
24293 0.9980919361114502
24294 0.9980942010879517
24295 0.9980964660644531
24296 0.9980987310409546
24297 0.998100996017456
24298 0.9981032609939575
24299 0.998105525970459
24300 0.9981077909469604
24301 0.9981100559234619
24302 0.9981123208999634
24303 0.9981145858764648
24304 0.9981168508529663
24305 0.9981191158294678
24306 0.9981213808059692
24307 0.9981236457824707
24308 0.9981259107589722
24309 0.9981281757354736
24310 0.9981304407119751
24311 0.9981327056884766
24312 0.998134970664978
24313 0.9981372356414795
24314 0.998139500617981
24315 0.9981417655944824
24316 0.9981440305709839
24317 0.9981462359428406
24318 0.9981484413146973
24319 0.998150646686554
24320 0.9981528520584106
24321 0.9981550574302673
24322 0.998157262802124
24323 0.9981594681739807
24324 0.9981616735458374
24325 0.9981638789176941
24326 0.9981660842895508
24327 0.9981682896614075
24328 0.9981704950332642
24329 0.9981727004051208
24330 0.9981749057769775
24331 0.9981771111488342
24332 0.9981793165206909
24333 0.9981815218925476
24334 0.9981837272644043
24335 0.998185932636261
24336 0.9981881380081177
24337 0.9981903433799744
24338 0.998192548751831
24339 0.9981947541236877
24340 0.9981969594955444
24341 0.9981991648674011
24342 0.9982013702392578
24343 0.9982035756111145
24344 0.9982057809829712
24345 0.9982079863548279
24346 0.9982101917266846
24347 0.9982123970985413
24348 0.998214602470398
24349 0.9982168078422546
24350 0.9982190132141113
24351 0.998221218585968
24352 0.9982234239578247
24353 0.9982255697250366
24354 0.9982277154922485
24355 0.9982298612594604
24356 0.9982320070266724
24357 0.9982341527938843
24358 0.9982362985610962
24359 0.9982384443283081
24360 0.99824059009552
24361 0.9982427358627319
24362 0.9982448816299438
24363 0.9982470273971558
24364 0.9982491731643677
24365 0.9982513189315796
24366 0.9982534646987915
24367 0.9982556104660034
24368 0.9982577562332153
24369 0.9982599020004272
24370 0.9982620477676392
24371 0.9982641935348511
24372 0.998266339302063
24373 0.9982684850692749
24374 0.9982706308364868
24375 0.9982727766036987
24376 0.9982749223709106
24377 0.9982770681381226
24378 0.9982792139053345
24379 0.9982813596725464
24380 0.9982835054397583
24381 0.9982856512069702
24382 0.9982877969741821
24383 0.998289942741394
24384 0.998292088508606
24385 0.9982942342758179
24386 0.9982963800430298
24387 0.9982985258102417
24388 0.9983006715774536
24389 0.9983028173446655
24390 0.9983049631118774
24391 0.9983071088790894
24392 0.9983092546463013
24393 0.9983114004135132
24394 0.9983135461807251
24395 0.998315691947937
24396 0.9983178377151489
24397 0.9983199834823608
24398 0.9983221292495728
24399 0.9983242750167847
24400 0.9983264207839966
24401 0.9983285665512085
24402 0.9983307123184204
24403 0.9983328580856323
24404 0.9983350038528442
24405 0.9983371496200562
24406 0.9983392953872681
24407 0.99834144115448
24408 0.9983435869216919
24409 0.9983457326889038
24410 0.9983478784561157
24411 0.9983500242233276
24412 0.9983521699905396
24413 0.9983543157577515
24414 0.9983564019203186
24415 0.9983584880828857
24416 0.9983605742454529
24417 0.99836266040802
24418 0.9983647465705872
24419 0.9983668327331543
24420 0.9983689188957214
24421 0.9983710050582886
24422 0.9983730912208557
24423 0.9983751773834229
24424 0.99837726354599
24425 0.9983793497085571
24426 0.9983814358711243
24427 0.9983835220336914
24428 0.9983856081962585
24429 0.9983876943588257
24430 0.9983897805213928
24431 0.99839186668396
24432 0.9983939528465271
24433 0.9983960390090942
24434 0.9983981251716614
24435 0.9984002113342285
24436 0.9984022974967957
24437 0.9984043836593628
24438 0.9984064698219299
24439 0.9984085559844971
24440 0.9984106421470642
24441 0.9984127283096313
24442 0.9984148144721985
24443 0.9984169006347656
24444 0.9984189867973328
24445 0.9984210729598999
24446 0.998423159122467
24447 0.9984252452850342
24448 0.9984273314476013
24449 0.9984294176101685
24450 0.9984315037727356
24451 0.998433530330658
24452 0.9984355568885803
24453 0.9984375834465027
24454 0.998439610004425
24455 0.9984416365623474
24456 0.9984436631202698
24457 0.9984456896781921
24458 0.9984477162361145
24459 0.9984497427940369
24460 0.9984517693519592
24461 0.9984537959098816
24462 0.998455822467804
24463 0.9984578490257263
24464 0.9984598755836487
24465 0.998461902141571
24466 0.9984639286994934
24467 0.9984659552574158
24468 0.9984679818153381
24469 0.9984700083732605
24470 0.9984720349311829
24471 0.9984740614891052
24472 0.9984760880470276
24473 0.99847811460495
24474 0.9984801411628723
24475 0.9984821677207947
24476 0.998484194278717
24477 0.9984862208366394
24478 0.9984882473945618
24479 0.9984902739524841
24480 0.9984923005104065
24481 0.9984943270683289
24482 0.9984963536262512
24483 0.9984983801841736
24484 0.998500406742096
24485 0.9985024333000183
24486 0.9985044598579407
24487 0.998506486415863
24488 0.9985085129737854
24489 0.9985105395317078
24490 0.9985125660896301
24491 0.9985145926475525
24492 0.9985166192054749
24493 0.9985186457633972
24494 0.9985206723213196
24495 0.9985226988792419
24496 0.9985247254371643
24497 0.9985266923904419
24498 0.9985286593437195
24499 0.9985306262969971
24500 0.9985325932502747
24501 0.9985345602035522
24502 0.9985365271568298
24503 0.9985384941101074
24504 0.998540461063385
24505 0.9985424280166626
24506 0.9985443949699402
24507 0.9985463619232178
24508 0.9985483288764954
24509 0.998550295829773
24510 0.9985522627830505
24511 0.9985542297363281
24512 0.9985561966896057
24513 0.9985581636428833
24514 0.9985601305961609
24515 0.9985620975494385
24516 0.9985640645027161
24517 0.9985660314559937
24518 0.9985679984092712
24519 0.9985699653625488
24520 0.9985719323158264
24521 0.998573899269104
24522 0.9985758662223816
24523 0.9985778331756592
24524 0.9985798001289368
24525 0.9985817670822144
24526 0.9985837340354919
24527 0.9985857009887695
24528 0.9985876679420471
24529 0.9985896348953247
24530 0.9985916018486023
24531 0.9985935688018799
24532 0.9985955357551575
24533 0.9985975027084351
24534 0.9985994696617126
24535 0.9986014366149902
24536 0.9986034035682678
24537 0.9986053705215454
24538 0.9986072778701782
24539 0.998609185218811
24540 0.9986110925674438
24541 0.9986129999160767
24542 0.9986149072647095
24543 0.9986168146133423
24544 0.9986187219619751
24545 0.9986206293106079
24546 0.9986225366592407
24547 0.9986244440078735
24548 0.9986263513565063
24549 0.9986282587051392
24550 0.998630166053772
24551 0.9986320734024048
24552 0.9986339807510376
24553 0.9986358880996704
24554 0.9986377954483032
24555 0.998639702796936
24556 0.9986416101455688
24557 0.9986435174942017
24558 0.9986454248428345
24559 0.9986473321914673
24560 0.9986492395401001
24561 0.9986511468887329
24562 0.9986530542373657
24563 0.9986549615859985
24564 0.9986568689346313
24565 0.9986587762832642
24566 0.998660683631897
24567 0.9986625909805298
24568 0.9986644983291626
24569 0.9986664056777954
24570 0.9986683130264282
24571 0.998670220375061
24572 0.9986721277236938
24573 0.9986740350723267
24574 0.9986759424209595
24575 0.9986778497695923
24576 0.9986797571182251
24577 0.9986816644668579
24578 0.9986835718154907
24579 0.9986854791641235
24580 0.9986873865127563
24581 0.9986892938613892
24582 0.998691201210022
24583 0.9986931085586548
24584 0.9986950159072876
24585 0.9986969232559204
24586 0.9986988306045532
24587 0.998700737953186
24588 0.9987026453018188
24589 0.9987045526504517
24590 0.9987064599990845
24591 0.9987083673477173
24592 0.9987102746963501
24593 0.9987121820449829
24594 0.9987140893936157
24595 0.9987159967422485
24596 0.9987178444862366
24597 0.9987196922302246
24598 0.9987215399742126
24599 0.9987233877182007
24600 0.9987252354621887
24601 0.9987270832061768
24602 0.9987289309501648
24603 0.9987307786941528
24604 0.9987326264381409
24605 0.9987344741821289
24606 0.9987363219261169
24607 0.998738169670105
24608 0.998740017414093
24609 0.998741865158081
24610 0.9987437129020691
24611 0.9987455606460571
24612 0.9987474083900452
24613 0.9987492561340332
24614 0.9987511038780212
24615 0.9987529516220093
24616 0.9987547993659973
24617 0.9987566471099854
24618 0.9987584948539734
24619 0.9987603425979614
24620 0.9987621903419495
24621 0.9987640380859375
24622 0.9987658858299255
24623 0.9987677335739136
24624 0.9987695813179016
24625 0.9987714290618896
24626 0.9987732768058777
24627 0.9987751245498657
24628 0.9987769722938538
24629 0.9987788200378418
24630 0.9987806677818298
24631 0.9987825155258179
24632 0.9987843632698059
24633 0.998786211013794
24634 0.998788058757782
24635 0.99878990650177
24636 0.9987917542457581
24637 0.9987936019897461
24638 0.9987954497337341
24639 0.9987972974777222
24640 0.9987991452217102
24641 0.9988009929656982
24642 0.9988028407096863
24643 0.9988046884536743
24644 0.9988065361976624
24645 0.9988083243370056
24646 0.9988101124763489
24647 0.9988119006156921
24648 0.9988136887550354
24649 0.9988154768943787
24650 0.9988172650337219
24651 0.9988190531730652
24652 0.9988208413124084
24653 0.9988226294517517
24654 0.998824417591095
24655 0.9988262057304382
24656 0.9988279938697815
24657 0.9988297820091248
24658 0.998831570148468
24659 0.9988333582878113
24660 0.9988351464271545
24661 0.9988369345664978
24662 0.9988387227058411
24663 0.9988405108451843
24664 0.9988422989845276
24665 0.9988440871238708
24666 0.9988458752632141
24667 0.9988476634025574
24668 0.9988494515419006
24669 0.9988512396812439
24670 0.9988530278205872
24671 0.9988547563552856
24672 0.9988564848899841
24673 0.9988582134246826
24674 0.9988599419593811
24675 0.9988616704940796
24676 0.9988633990287781
24677 0.9988651275634766
24678 0.998866856098175
24679 0.9988685846328735
24680 0.998870313167572
24681 0.9988720417022705
24682 0.998873770236969
24683 0.9988754987716675
24684 0.998877227306366
24685 0.9988789558410645
24686 0.9988806843757629
24687 0.9988824129104614
24688 0.9988841414451599
24689 0.9988858699798584
24690 0.9988875985145569
24691 0.9988893270492554
24692 0.9988910555839539
24693 0.9988927841186523
24694 0.9988945126533508
24695 0.9988962411880493
24696 0.9988979697227478
24697 0.9988996982574463
24698 0.9989014267921448
24699 0.9989031553268433
24700 0.9989048838615417
24701 0.9989066123962402
24702 0.9989083409309387
24703 0.9989100694656372
24704 0.9989117980003357
24705 0.9989135265350342
24706 0.9989152550697327
24707 0.9989169836044312
24708 0.9989187121391296
24709 0.9989204406738281
24710 0.9989221692085266
24711 0.9989238977432251
24712 0.9989256262779236
24713 0.9989273548126221
24714 0.9989290833473206
24715 0.998930811882019
24716 0.9989325404167175
24717 0.998934268951416
24718 0.9989359974861145
24719 0.998937726020813
24720 0.9989394545555115
24721 0.99894118309021
24722 0.9989429116249084
24723 0.9989446401596069
24724 0.9989463686943054
24725 0.9989480972290039
24726 0.9989498257637024
24727 0.9989515542984009
24728 0.9989532828330994
24729 0.9989550113677979
24730 0.9989566802978516
24731 0.9989583492279053
24732 0.998960018157959
24733 0.9989616870880127
24734 0.9989633560180664
24735 0.9989650249481201
24736 0.9989666938781738
24737 0.9989683628082275
24738 0.9989700317382812
24739 0.998971700668335
24740 0.9989733695983887
24741 0.9989750385284424
24742 0.9989767074584961
24743 0.9989783763885498
24744 0.9989800453186035
24745 0.9989817142486572
24746 0.9989833831787109
24747 0.9989850521087646
24748 0.9989867210388184
24749 0.9989883899688721
24750 0.9989900588989258
24751 0.9989917278289795
24752 0.9989933967590332
24753 0.9989950656890869
24754 0.9989967346191406
24755 0.9989984035491943
24756 0.999000072479248
24757 0.9990017414093018
24758 0.9990034103393555
24759 0.9990050792694092
24760 0.9990067481994629
24761 0.9990084171295166
24762 0.9990100860595703
24763 0.999011754989624
24764 0.9990134239196777
24765 0.9990150928497314
24766 0.9990167617797852
24767 0.9990183711051941
24768 0.999019980430603
24769 0.999021589756012
24770 0.9990231990814209
24771 0.9990248084068298
24772 0.9990264177322388
24773 0.9990280270576477
24774 0.9990296363830566
24775 0.9990312457084656
24776 0.9990328550338745
24777 0.9990344643592834
24778 0.9990360736846924
24779 0.9990376830101013
24780 0.9990392923355103
24781 0.9990409016609192
24782 0.9990425109863281
24783 0.9990441203117371
24784 0.999045729637146
24785 0.9990473389625549
24786 0.9990489482879639
24787 0.9990505576133728
24788 0.9990521669387817
24789 0.9990537762641907
24790 0.9990553855895996
24791 0.9990569949150085
24792 0.9990586042404175
24793 0.9990602135658264
24794 0.9990618228912354
24795 0.9990634322166443
24796 0.9990650415420532
24797 0.9990666508674622
24798 0.9990682601928711
24799 0.99906986951828
24800 0.999071478843689
24801 0.9990730881690979
24802 0.9990746974945068
24803 0.9990763068199158
24804 0.9990779161453247
24805 0.9990795254707336
24806 0.9990811347961426
24807 0.9990827441215515
24808 0.9990843534469604
24809 0.9990859627723694
24810 0.9990875720977783
24811 0.9990891814231873
24812 0.9990907907485962
24813 0.9990924000740051
24814 0.9990940093994141
24815 0.999095618724823
24816 0.9990972280502319
24817 0.9990988373756409
24818 0.9991004467010498
24819 0.9991020560264587
24820 0.9991036653518677
24821 0.9991052746772766
24822 0.9991068840026855
24823 0.9991084933280945
24824 0.9991101026535034
24825 0.9991116523742676
24826 0.9991132020950317
24827 0.9991147518157959
24828 0.9991163015365601
24829 0.9991178512573242
24830 0.9991194009780884
24831 0.9991209506988525
24832 0.9991225004196167
24833 0.9991240501403809
24834 0.999125599861145
24835 0.9991271495819092
24836 0.9991286993026733
24837 0.9991302490234375
24838 0.9991317987442017
24839 0.9991333484649658
24840 0.99913489818573
24841 0.9991364479064941
24842 0.9991379976272583
24843 0.9991395473480225
24844 0.9991410970687866
24845 0.9991426467895508
24846 0.9991441965103149
24847 0.9991457462310791
24848 0.9991472959518433
24849 0.9991488456726074
24850 0.9991503953933716
24851 0.9991519451141357
24852 0.9991534948348999
24853 0.9991550445556641
24854 0.9991565942764282
24855 0.9991581439971924
24856 0.9991596937179565
24857 0.9991612434387207
24858 0.9991627931594849
24859 0.999164342880249
24860 0.9991658926010132
24861 0.9991674423217773
24862 0.9991689920425415
24863 0.9991704821586609
24864 0.9991719722747803
24865 0.9991734623908997
24866 0.999174952507019
24867 0.9991764426231384
24868 0.9991779327392578
24869 0.9991794228553772
24870 0.9991809129714966
24871 0.999182403087616
24872 0.9991838932037354
24873 0.9991853833198547
24874 0.9991868734359741
24875 0.9991883635520935
24876 0.9991898536682129
24877 0.9991913437843323
24878 0.9991928339004517
24879 0.999194324016571
24880 0.9991958141326904
24881 0.9991973042488098
24882 0.9991987943649292
24883 0.9992002844810486
24884 0.999201774597168
24885 0.9992032647132874
24886 0.9992047548294067
24887 0.9992062449455261
24888 0.9992077350616455
24889 0.9992092251777649
24890 0.9992107152938843
24891 0.9992122054100037
24892 0.999213695526123
24893 0.9992151856422424
24894 0.9992166757583618
24895 0.9992181658744812
24896 0.9992196559906006
24897 0.99922114610672
24898 0.9992226362228394
24899 0.9992241263389587
24900 0.9992256164550781
24901 0.9992271065711975
24902 0.9992285966873169
24903 0.9992300868034363
24904 0.9992315769195557
24905 0.999233067035675
24906 0.9992345571517944
24907 0.9992360472679138
24908 0.9992375373840332
24909 0.9992390275001526
24910 0.999240517616272
24911 0.9992420077323914
24912 0.9992434978485107
24913 0.9992449283599854
24914 0.99924635887146
24915 0.9992477893829346
24916 0.9992492198944092
24917 0.9992506504058838
24918 0.9992520809173584
24919 0.999253511428833
24920 0.9992549419403076
24921 0.9992563724517822
24922 0.9992578029632568
24923 0.9992592334747314
24924 0.999260663986206
24925 0.9992620944976807
24926 0.9992635250091553
24927 0.9992649555206299
24928 0.9992663860321045
24929 0.9992678165435791
24930 0.9992692470550537
24931 0.9992706775665283
24932 0.9992721080780029
24933 0.9992735385894775
24934 0.9992749691009521
24935 0.9992763996124268
24936 0.9992778301239014
24937 0.999279260635376
24938 0.9992806911468506
24939 0.9992821216583252
24940 0.9992835521697998
24941 0.9992849826812744
24942 0.999286413192749
24943 0.9992877840995789
24944 0.9992891550064087
24945 0.9992905259132385
24946 0.9992918968200684
24947 0.9992932677268982
24948 0.999294638633728
24949 0.9992960095405579
24950 0.9992973804473877
24951 0.9992987513542175
24952 0.9993001222610474
24953 0.9993014931678772
24954 0.999302864074707
24955 0.9993042349815369
24956 0.9993056058883667
24957 0.9993069767951965
24958 0.9993083477020264
24959 0.9993097186088562
24960 0.999311089515686
24961 0.9993124604225159
24962 0.9993138313293457
24963 0.9993152022361755
24964 0.9993165731430054
24965 0.9993179440498352
24966 0.999319314956665
24967 0.9993206858634949
24968 0.9993220567703247
24969 0.9993234276771545
24970 0.9993247985839844
24971 0.9993261694908142
24972 0.999327540397644
24973 0.9993289113044739
24974 0.9993302822113037
24975 0.9993316531181335
24976 0.9993330240249634
24977 0.9993343949317932
24978 0.999335765838623
24979 0.9993371367454529
24980 0.9993385076522827
24981 0.9993398189544678
24982 0.9993411302566528
24983 0.9993424415588379
24984 0.999343752861023
24985 0.999345064163208
24986 0.9993463754653931
24987 0.9993476867675781
24988 0.9993489980697632
24989 0.9993503093719482
24990 0.9993516206741333
24991 0.9993529319763184
24992 0.9993542432785034
24993 0.9993555545806885
24994 0.9993568658828735
24995 0.9993581771850586
24996 0.9993594884872437
24997 0.9993607997894287
24998 0.9993621110916138
24999 0.9993634223937988
25000 0.9993647336959839
25001 0.999366044998169
25002 0.999367356300354
25003 0.9993686676025391
25004 0.9993699789047241
25005 0.9993712902069092
25006 0.9993726015090942
25007 0.9993739128112793
25008 0.9993752241134644
25009 0.9993765354156494
25010 0.9993778467178345
25011 0.9993791580200195
25012 0.9993804693222046
25013 0.9993817210197449
25014 0.9993829727172852
25015 0.9993842244148254
25016 0.9993854761123657
25017 0.999386727809906
25018 0.9993879795074463
25019 0.9993892312049866
25020 0.9993904829025269
25021 0.9993917346000671
25022 0.9993929862976074
25023 0.9993942379951477
25024 0.999395489692688
25025 0.9993967413902283
25026 0.9993979930877686
25027 0.9993992447853088
25028 0.9994004964828491
25029 0.9994017481803894
25030 0.9994029998779297
25031 0.99940425157547
25032 0.9994055032730103
25033 0.9994067549705505
25034 0.9994080066680908
25035 0.9994092583656311
25036 0.9994105100631714
25037 0.9994117617607117
25038 0.999413013458252
25039 0.9994142651557922
25040 0.9994155168533325
25041 0.9994167685508728
25042 0.9994180202484131
25043 0.9994192719459534
25044 0.9994205236434937
25045 0.9994217753410339
25046 0.9994230270385742
25047 0.9994242787361145
25048 0.9994255304336548
25049 0.9994267821311951
25050 0.9994280338287354
25051 0.9994292855262756
25052 0.9994305372238159
25053 0.9994317889213562
25054 0.9994330406188965
25055 0.9994342923164368
25056 0.999435544013977
25057 0.9994367957115173
25058 0.9994380474090576
25059 0.9994392991065979
25060 0.9994405508041382
25061 0.9994418025016785
25062 0.9994430541992188
25063 0.999444305896759
25064 0.9994455575942993
25065 0.9994467496871948
25066 0.9994479417800903
25067 0.9994491338729858
25068 0.9994503259658813
25069 0.9994515180587769
25070 0.9994527101516724
25071 0.9994539022445679
25072 0.9994550943374634
25073 0.9994562864303589
25074 0.9994574785232544
25075 0.9994586706161499
25076 0.9994598627090454
25077 0.9994610548019409
25078 0.9994622468948364
25079 0.9994634389877319
25080 0.9994646310806274
25081 0.999465823173523
25082 0.9994670152664185
25083 0.999468207359314
25084 0.9994693994522095
25085 0.999470591545105
25086 0.9994717836380005
25087 0.999472975730896
25088 0.9994741678237915
25089 0.999475359916687
25090 0.9994765520095825
25091 0.999477744102478
25092 0.9994789361953735
25093 0.999480128288269
25094 0.9994813203811646
25095 0.9994825124740601
25096 0.9994837045669556
25097 0.9994848966598511
25098 0.9994860887527466
25099 0.9994872808456421
25100 0.9994884729385376
25101 0.9994896650314331
25102 0.9994908571243286
25103 0.9994920492172241
25104 0.9994932413101196
25105 0.9994943737983704
25106 0.9994955062866211
25107 0.9994966387748718
25108 0.9994977712631226
25109 0.9994989037513733
25110 0.999500036239624
25111 0.9995011687278748
25112 0.9995023012161255
25113 0.9995034337043762
25114 0.999504566192627
25115 0.9995056986808777
25116 0.9995068311691284
25117 0.9995079636573792
25118 0.9995090961456299
25119 0.9995102286338806
25120 0.9995113611221313
25121 0.9995124936103821
25122 0.9995136260986328
25123 0.9995147585868835
25124 0.9995158910751343
25125 0.999517023563385
25126 0.9995181560516357
25127 0.9995192885398865
25128 0.9995204210281372
25129 0.9995215535163879
25130 0.9995226860046387
25131 0.9995238184928894
25132 0.9995249509811401
25133 0.9995260834693909
25134 0.9995272159576416
25135 0.9995283484458923
25136 0.9995294809341431
25137 0.9995306134223938
25138 0.9995317459106445
25139 0.9995328783988953
25140 0.999534010887146
25141 0.9995351433753967
25142 0.9995362758636475
25143 0.9995374083518982
25144 0.9995385408401489
25145 0.9995396733283997
25146 0.9995407462120056
25147 0.9995418190956116
25148 0.9995428919792175
25149 0.9995439648628235
25150 0.9995450377464294
25151 0.9995461106300354
25152 0.9995471835136414
25153 0.9995482563972473
25154 0.9995493292808533
25155 0.9995504021644592
25156 0.9995514750480652
25157 0.9995525479316711
25158 0.9995536208152771
25159 0.9995546936988831
25160 0.999555766582489
25161 0.999556839466095
25162 0.9995579123497009
25163 0.9995589852333069
25164 0.9995600581169128
25165 0.9995611310005188
25166 0.9995622038841248
25167 0.9995632767677307
25168 0.9995643496513367
25169 0.9995654225349426
25170 0.9995664954185486
25171 0.9995675683021545
25172 0.9995686411857605
25173 0.9995697140693665
25174 0.9995707869529724
25175 0.9995718598365784
25176 0.9995729327201843
25177 0.9995740056037903
25178 0.9995750784873962
25179 0.9995761513710022
25180 0.9995772242546082
25181 0.9995782971382141
25182 0.9995793700218201
25183 0.9995803833007812
25184 0.9995813965797424
25185 0.9995824098587036
25186 0.9995834231376648
25187 0.999584436416626
25188 0.9995854496955872
25189 0.9995864629745483
25190 0.9995874762535095
25191 0.9995884895324707
25192 0.9995895028114319
25193 0.9995905160903931
25194 0.9995915293693542
25195 0.9995925426483154
25196 0.9995935559272766
25197 0.9995945692062378
25198 0.999595582485199
25199 0.9995965957641602
25200 0.9995976090431213
25201 0.9995986223220825
25202 0.9995996356010437
25203 0.9996006488800049
25204 0.9996016621589661
25205 0.9996026754379272
25206 0.9996036887168884
25207 0.9996047019958496
25208 0.9996057152748108
25209 0.999606728553772
25210 0.9996077418327332
25211 0.9996087551116943
25212 0.9996097683906555
25213 0.9996107816696167
25214 0.9996117949485779
25215 0.9996128082275391
25216 0.9996138215065002
25217 0.9996148347854614
25218 0.9996158480644226
25219 0.9996168613433838
25220 0.999617874622345
25221 0.9996188879013062
25222 0.9996199011802673
25223 0.9996209144592285
25224 0.9996219277381897
25225 0.9996229410171509
25226 0.9996239542961121
25227 0.9996249675750732
25228 0.9996259808540344
25229 0.9996269941329956
25230 0.9996280074119568
25231 0.999629020690918
25232 0.9996300339698792
25233 0.9996310472488403
25234 0.9996320009231567
25235 0.9996329545974731
25236 0.9996339082717896
25237 0.999634861946106
25238 0.9996358156204224
25239 0.9996367692947388
25240 0.9996377229690552
25241 0.9996386766433716
25242 0.999639630317688
25243 0.9996405839920044
25244 0.9996415376663208
25245 0.9996424913406372
25246 0.9996434450149536
25247 0.99964439868927
25248 0.9996453523635864
25249 0.9996463060379028
25250 0.9996472597122192
25251 0.9996482133865356
25252 0.999649167060852
25253 0.9996501207351685
25254 0.9996510744094849
25255 0.9996520280838013
25256 0.9996529817581177
25257 0.9996539354324341
25258 0.9996548891067505
25259 0.9996558427810669
25260 0.9996567964553833
25261 0.9996577501296997
25262 0.9996587038040161
25263 0.9996596574783325
25264 0.9996606111526489
25265 0.9996615648269653
25266 0.9996625185012817
25267 0.9996634721755981
25268 0.9996644258499146
25269 0.999665379524231
25270 0.9996662735939026
25271 0.9996671676635742
25272 0.9996680617332458
25273 0.9996689558029175
25274 0.9996698498725891
25275 0.9996707439422607
25276 0.9996716380119324
25277 0.999672532081604
25278 0.9996734261512756
25279 0.9996743202209473
25280 0.9996752142906189
25281 0.9996761083602905
25282 0.9996770024299622
25283 0.9996778964996338
25284 0.9996787905693054
25285 0.999679684638977
25286 0.9996805787086487
25287 0.9996814727783203
25288 0.9996823668479919
25289 0.9996832609176636
25290 0.9996841549873352
25291 0.9996850490570068
25292 0.9996859431266785
25293 0.9996868371963501
25294 0.9996877312660217
25295 0.9996886253356934
25296 0.999689519405365
25297 0.9996904134750366
25298 0.9996913075447083
25299 0.9996922016143799
25300 0.9996930956840515
25301 0.9996939897537231
25302 0.9996948838233948
25303 0.9996957778930664
25304 0.999696671962738
25305 0.9996975660324097
25306 0.9996984601020813
25307 0.9996993541717529
25308 0.9997002482414246
25309 0.9997011423110962
25310 0.9997020363807678
25311 0.9997029304504395
25312 0.9997038245201111
25313 0.9997047185897827
25314 0.9997056126594543
25315 0.999706506729126
25316 0.9997074007987976
25317 0.9997082948684692
25318 0.9997091889381409
25319 0.9997100830078125
25320 0.9997109174728394
25321 0.9997117519378662
25322 0.9997125864028931
25323 0.9997134208679199
25324 0.9997142553329468
25325 0.9997150897979736
25326 0.9997159242630005
25327 0.9997167587280273
25328 0.9997175931930542
25329 0.999718427658081
25330 0.9997192621231079
25331 0.9997200965881348
25332 0.9997209310531616
25333 0.9997217655181885
25334 0.9997225999832153
25335 0.9997234344482422
25336 0.999724268913269
25337 0.9997251033782959
25338 0.9997259378433228
25339 0.9997267723083496
25340 0.9997276067733765
25341 0.9997284412384033
25342 0.9997292757034302
25343 0.999730110168457
25344 0.9997309446334839
25345 0.9997317790985107
25346 0.9997326135635376
25347 0.9997334480285645
25348 0.9997342824935913
25349 0.9997351169586182
25350 0.999735951423645
25351 0.9997367858886719
25352 0.9997376203536987
25353 0.9997384548187256
25354 0.9997392892837524
25355 0.9997400641441345
25356 0.9997408390045166
25357 0.9997416138648987
25358 0.9997423887252808
25359 0.9997431635856628
25360 0.9997439384460449
25361 0.999744713306427
25362 0.9997454881668091
25363 0.9997462630271912
25364 0.9997470378875732
25365 0.9997478127479553
25366 0.9997485876083374
25367 0.9997493624687195
25368 0.9997501373291016
25369 0.9997509121894836
25370 0.9997516870498657
25371 0.9997524619102478
25372 0.9997532367706299
25373 0.999754011631012
25374 0.999754786491394
25375 0.9997555613517761
25376 0.9997563362121582
25377 0.9997571110725403
25378 0.9997578859329224
25379 0.9997586607933044
25380 0.9997594356536865
25381 0.9997602105140686
25382 0.9997609853744507
25383 0.9997617602348328
25384 0.9997625350952148
25385 0.9997633099555969
25386 0.999764084815979
25387 0.9997648596763611
25388 0.9997656345367432
25389 0.9997664093971252
25390 0.9997671842575073
25391 0.9997679591178894
25392 0.9997687339782715
25393 0.9997695088386536
25394 0.9997702836990356
25395 0.9997710585594177
25396 0.9997718334197998
25397 0.9997726082801819
25398 0.999773383140564
25399 0.999774158000946
25400 0.9997749328613281
25401 0.9997757077217102
25402 0.9997764229774475
25403 0.9997771382331848
25404 0.9997778534889221
25405 0.9997785687446594
25406 0.9997792840003967
25407 0.999779999256134
25408 0.9997807145118713
25409 0.9997814297676086
25410 0.999782145023346
25411 0.9997828602790833
25412 0.9997835755348206
25413 0.9997842907905579
25414 0.9997850060462952
25415 0.9997857213020325
25416 0.9997864365577698
25417 0.9997871518135071
25418 0.9997878670692444
25419 0.9997885823249817
25420 0.999789297580719
25421 0.9997900128364563
25422 0.9997907280921936
25423 0.9997914433479309
25424 0.9997921586036682
25425 0.9997928738594055
25426 0.9997935891151428
25427 0.9997943043708801
25428 0.9997950196266174
25429 0.9997957348823547
25430 0.999796450138092
25431 0.9997971653938293
25432 0.9997978806495667
25433 0.999798595905304
25434 0.9997993111610413
25435 0.9998000264167786
25436 0.9998007416725159
25437 0.9998014569282532
25438 0.9998021721839905
25439 0.9998028874397278
25440 0.9998036026954651
25441 0.9998043179512024
25442 0.9998050332069397
25443 0.999805748462677
25444 0.9998064637184143
25445 0.9998071789741516
25446 0.9998078942298889
25447 0.9998086094856262
25448 0.9998093247413635
25449 0.9998100399971008
25450 0.9998106956481934
25451 0.9998113512992859
25452 0.9998120069503784
25453 0.999812662601471
25454 0.9998133182525635
25455 0.999813973903656
25456 0.9998146295547485
25457 0.9998152852058411
25458 0.9998159408569336
25459 0.9998165965080261
25460 0.9998172521591187
25461 0.9998179078102112
25462 0.9998185634613037
25463 0.9998192191123962
25464 0.9998198747634888
25465 0.9998205304145813
25466 0.9998211860656738
25467 0.9998218417167664
25468 0.9998224973678589
25469 0.9998231530189514
25470 0.999823808670044
25471 0.9998244643211365
25472 0.999825119972229
25473 0.9998257756233215
25474 0.9998264312744141
25475 0.9998270869255066
25476 0.9998277425765991
25477 0.9998283982276917
25478 0.9998290538787842
25479 0.9998297095298767
25480 0.9998303651809692
25481 0.9998310208320618
25482 0.9998316764831543
25483 0.9998323321342468
25484 0.9998329877853394
25485 0.9998336434364319
25486 0.9998342990875244
25487 0.9998349547386169
25488 0.9998356103897095
25489 0.999836266040802
25490 0.9998369216918945
25491 0.9998375773429871
25492 0.9998382329940796
25493 0.9998388886451721
25494 0.9998395442962646
25495 0.9998401999473572
25496 0.9998408555984497
25497 0.9998415112495422
25498 0.9998421669006348
25499 0.9998428225517273
25500 0.9998434782028198
25501 0.9998441338539124
25502 0.9998447895050049
25503 0.9998454451560974
25504 0.9998460412025452
25505 0.9998466372489929
25506 0.9998472332954407
25507 0.9998478293418884
25508 0.9998484253883362
25509 0.9998490214347839
25510 0.9998496174812317
25511 0.9998502135276794
25512 0.9998508095741272
25513 0.999851405620575
25514 0.9998520016670227
25515 0.9998525977134705
25516 0.9998531937599182
25517 0.999853789806366
25518 0.9998543858528137
25519 0.9998549818992615
25520 0.9998555779457092
25521 0.999856173992157
25522 0.9998567700386047
25523 0.9998573660850525
25524 0.9998579621315002
25525 0.999858558177948
25526 0.9998591542243958
25527 0.9998597502708435
25528 0.9998603463172913
25529 0.999860942363739
25530 0.9998615384101868
25531 0.9998621344566345
25532 0.9998627305030823
25533 0.99986332654953
25534 0.9998639225959778
25535 0.9998645186424255
25536 0.9998651146888733
25537 0.999865710735321
25538 0.9998663067817688
25539 0.9998669028282166
25540 0.9998674988746643
25541 0.9998680949211121
25542 0.9998686909675598
25543 0.9998692870140076
25544 0.9998698234558105
25545 0.9998703598976135
25546 0.9998708963394165
25547 0.9998714327812195
25548 0.9998719692230225
25549 0.9998725056648254
25550 0.9998730421066284
25551 0.9998735785484314
25552 0.9998741149902344
25553 0.9998746514320374
25554 0.9998751878738403
25555 0.9998757243156433
25556 0.9998762607574463
25557 0.9998767971992493
25558 0.9998773336410522
25559 0.9998778700828552
25560 0.9998784065246582
25561 0.9998789429664612
25562 0.9998794794082642
25563 0.9998800158500671
25564 0.9998805522918701
25565 0.9998810887336731
25566 0.9998816251754761
25567 0.999882161617279
25568 0.999882698059082
25569 0.999883234500885
25570 0.999883770942688
25571 0.999884307384491
25572 0.999884843826294
25573 0.9998853802680969
25574 0.9998859167098999
25575 0.9998864531517029
25576 0.9998869895935059
25577 0.9998875260353088
25578 0.9998880624771118
25579 0.9998885989189148
25580 0.9998891353607178
25581 0.9998896718025208
25582 0.9998902082443237
25583 0.9998906850814819
25584 0.9998911619186401
25585 0.9998916387557983
25586 0.9998921155929565
25587 0.9998925924301147
25588 0.999893069267273
25589 0.9998935461044312
25590 0.9998940229415894
25591 0.9998944997787476
25592 0.9998949766159058
25593 0.999895453453064
25594 0.9998959302902222
25595 0.9998964071273804
25596 0.9998968839645386
25597 0.9998973608016968
25598 0.999897837638855
25599 0.9998983144760132
25600 0.9998987913131714
25601 0.9998992681503296
25602 0.9998997449874878
25603 0.999900221824646
25604 0.9999006986618042
25605 0.9999011754989624
25606 0.9999016523361206
25607 0.9999021291732788
25608 0.999902606010437
25609 0.9999030828475952
25610 0.9999035596847534
25611 0.9999040365219116
25612 0.9999045133590698
25613 0.999904990196228
25614 0.9999054670333862
25615 0.9999059438705444
25616 0.9999064207077026
25617 0.9999068975448608
25618 0.999907374382019
25619 0.9999078512191772
25620 0.9999083280563354
25621 0.9999088048934937
25622 0.9999092817306519
25623 0.9999097585678101
25624 0.9999102354049683
25625 0.9999107122421265
25626 0.9999111890792847
25627 0.9999116063117981
25628 0.9999120235443115
25629 0.999912440776825
25630 0.9999128580093384
25631 0.9999132752418518
25632 0.9999136924743652
25633 0.9999141097068787
25634 0.9999145269393921
25635 0.9999149441719055
25636 0.999915361404419
25637 0.9999157786369324
25638 0.9999161958694458
25639 0.9999166131019592
25640 0.9999170303344727
25641 0.9999174475669861
25642 0.9999178647994995
25643 0.9999182820320129
25644 0.9999186992645264
25645 0.9999191164970398
25646 0.9999195337295532
25647 0.9999199509620667
25648 0.9999203681945801
25649 0.9999207854270935
25650 0.9999212026596069
25651 0.9999216198921204
25652 0.9999220371246338
25653 0.9999224543571472
25654 0.9999228715896606
25655 0.9999232888221741
25656 0.9999237060546875
25657 0.9999241232872009
25658 0.9999245405197144
25659 0.9999249577522278
25660 0.9999253749847412
25661 0.9999257922172546
25662 0.9999262094497681
25663 0.9999266266822815
25664 0.9999270439147949
25665 0.9999274611473083
25666 0.9999278783798218
25667 0.9999282956123352
25668 0.9999287128448486
25669 0.9999291300773621
25670 0.9999295473098755
25671 0.9999299645423889
25672 0.9999303817749023
25673 0.9999307990074158
25674 0.9999311566352844
25675 0.9999315142631531
25676 0.9999318718910217
25677 0.9999322295188904
25678 0.999932587146759
25679 0.9999329447746277
25680 0.9999333024024963
25681 0.999933660030365
25682 0.9999340176582336
25683 0.9999343752861023
25684 0.999934732913971
25685 0.9999350905418396
25686 0.9999354481697083
25687 0.9999358057975769
25688 0.9999361634254456
25689 0.9999365210533142
25690 0.9999368786811829
25691 0.9999372363090515
25692 0.9999375939369202
25693 0.9999379515647888
25694 0.9999383091926575
25695 0.9999386668205261
25696 0.9999390244483948
25697 0.9999393820762634
25698 0.9999397397041321
25699 0.9999400973320007
25700 0.9999404549598694
25701 0.999940812587738
25702 0.9999411702156067
25703 0.9999415278434753
25704 0.999941885471344
25705 0.9999422430992126
25706 0.9999426007270813
25707 0.99994295835495
25708 0.9999433159828186
25709 0.9999436736106873
25710 0.9999440312385559
25711 0.9999443888664246
25712 0.9999447464942932
25713 0.9999451041221619
25714 0.9999454617500305
25715 0.9999458193778992
25716 0.999946117401123
25717 0.9999464154243469
25718 0.9999467134475708
25719 0.9999470114707947
25720 0.9999473094940186
25721 0.9999476075172424
25722 0.9999479055404663
25723 0.9999482035636902
25724 0.9999485015869141
25725 0.9999487996101379
25726 0.9999490976333618
25727 0.9999493956565857
25728 0.9999496936798096
25729 0.9999499917030334
25730 0.9999502897262573
25731 0.9999505877494812
25732 0.9999508857727051
25733 0.999951183795929
25734 0.9999514818191528
25735 0.9999517798423767
25736 0.9999520778656006
25737 0.9999523758888245
25738 0.9999526739120483
25739 0.9999529719352722
25740 0.9999532699584961
25741 0.99995356798172
25742 0.9999538660049438
25743 0.9999541640281677
25744 0.9999544620513916
25745 0.9999547600746155
25746 0.9999550580978394
25747 0.9999553561210632
25748 0.9999556541442871
25749 0.999955952167511
25750 0.9999562501907349
25751 0.9999565482139587
25752 0.9999568462371826
25753 0.9999571442604065
25754 0.9999574422836304
25755 0.9999577403068542
25756 0.9999580383300781
25757 0.999958336353302
25758 0.9999586343765259
25759 0.9999589323997498
25760 0.9999592304229736
25761 0.9999595284461975
25762 0.9999598264694214
25763 0.9999601244926453
25764 0.9999604225158691
25765 0.999960720539093
25766 0.9999610185623169
25767 0.9999613165855408
25768 0.9999616146087646
25769 0.9999619126319885
25770 0.9999622106552124
25771 0.9999625086784363
25772 0.9999628067016602
25773 0.999963104724884
25774 0.9999634027481079
25775 0.999963641166687
25776 0.9999638795852661
25777 0.9999641180038452
25778 0.9999643564224243
25779 0.9999645948410034
25780 0.9999648332595825
25781 0.9999650716781616
25782 0.9999653100967407
25783 0.9999655485153198
25784 0.9999657869338989
25785 0.999966025352478
25786 0.9999662637710571
25787 0.9999665021896362
25788 0.9999667406082153
25789 0.9999669790267944
25790 0.9999672174453735
25791 0.9999674558639526
25792 0.9999676942825317
25793 0.9999679327011108
25794 0.9999681711196899
25795 0.999968409538269
25796 0.9999686479568481
25797 0.9999688863754272
25798 0.9999691247940063
25799 0.9999693632125854
25800 0.9999696016311646
25801 0.9999698400497437
25802 0.9999700784683228
25803 0.9999703168869019
25804 0.999970555305481
25805 0.9999707937240601
25806 0.9999710321426392
25807 0.9999712705612183
25808 0.9999715089797974
25809 0.9999717473983765
25810 0.9999719858169556
25811 0.9999722242355347
25812 0.9999724626541138
25813 0.9999727010726929
25814 0.999972939491272
25815 0.9999731779098511
25816 0.9999734163284302
25817 0.9999736547470093
25818 0.9999738931655884
25819 0.9999741315841675
25820 0.9999743700027466
25821 0.9999746084213257
25822 0.9999748468399048
25823 0.9999750256538391
25824 0.9999752044677734
25825 0.9999753832817078
25826 0.9999755620956421
25827 0.9999757409095764
25828 0.9999759197235107
25829 0.9999760985374451
25830 0.9999762773513794
25831 0.9999764561653137
25832 0.999976634979248
25833 0.9999768137931824
25834 0.9999769926071167
25835 0.999977171421051
25836 0.9999773502349854
25837 0.9999775290489197
25838 0.999977707862854
25839 0.9999778866767883
25840 0.9999780654907227
25841 0.999978244304657
25842 0.9999784231185913
25843 0.9999786019325256
25844 0.99997878074646
25845 0.9999789595603943
25846 0.9999791383743286
25847 0.9999793171882629
25848 0.9999794960021973
25849 0.9999796748161316
25850 0.9999798536300659
25851 0.9999800324440002
25852 0.9999802112579346
25853 0.9999803900718689
25854 0.9999805688858032
25855 0.9999807476997375
25856 0.9999809265136719
25857 0.9999811053276062
25858 0.9999812841415405
25859 0.9999814629554749
25860 0.9999816417694092
25861 0.9999818205833435
25862 0.9999819993972778
25863 0.9999821782112122
25864 0.9999823570251465
25865 0.9999825358390808
25866 0.9999827146530151
25867 0.9999828934669495
25868 0.9999830722808838
25869 0.9999832510948181
25870 0.9999834299087524
25871 0.9999836087226868
25872 0.9999837875366211
25873 0.9999839663505554
25874 0.9999841451644897
25875 0.9999843239784241
25876 0.9999845027923584
25877 0.9999846816062927
25878 0.999984860420227
25879 0.9999850392341614
25880 0.9999852180480957
25881 0.99998539686203
25882 0.9999855756759644
25883 0.9999857544898987
25884 0.999985933303833
25885 0.9999861121177673
25886 0.9999862909317017
25887 0.999986469745636
25888 0.9999866485595703
25889 0.9999868273735046
25890 0.999987006187439
25891 0.9999871850013733
25892 0.9999873638153076
25893 0.9999875426292419
25894 0.9999877214431763
25895 0.9999879002571106
25896 0.9999880790710449
25897 0.9999882578849792
25898 0.9999884366989136
25899 0.9999885559082031
25900 0.9999886751174927
25901 0.9999887943267822
25902 0.9999889135360718
25903 0.9999890327453613
25904 0.9999891519546509
25905 0.9999892711639404
25906 0.99998939037323
25907 0.9999895095825195
25908 0.9999896287918091
25909 0.9999897480010986
25910 0.9999898672103882
25911 0.9999899864196777
25912 0.9999901056289673
25913 0.9999902248382568
25914 0.9999903440475464
25915 0.9999904632568359
25916 0.9999905824661255
25917 0.999990701675415
25918 0.9999908208847046
25919 0.9999909400939941
25920 0.9999910593032837
25921 0.9999911785125732
25922 0.9999912977218628
25923 0.9999914169311523
25924 0.9999915361404419
25925 0.9999916553497314
25926 0.999991774559021
25927 0.9999918937683105
25928 0.9999920129776001
25929 0.9999921321868896
25930 0.9999922513961792
25931 0.9999923706054688
25932 0.9999924898147583
25933 0.9999926090240479
25934 0.9999927282333374
25935 0.999992847442627
25936 0.9999929666519165
25937 0.999993085861206
25938 0.9999932050704956
25939 0.9999933242797852
25940 0.9999934434890747
25941 0.9999935626983643
25942 0.9999936819076538
25943 0.9999938011169434
25944 0.9999939203262329
25945 0.9999940395355225
25946 0.999994158744812
25947 0.9999942779541016
25948 0.9999943971633911
25949 0.9999945163726807
25950 0.9999946355819702
25951 0.999994695186615
25952 0.9999947547912598
25953 0.9999948143959045
25954 0.9999948740005493
25955 0.9999949336051941
25956 0.9999949932098389
25957 0.9999950528144836
25958 0.9999951124191284
25959 0.9999951720237732
25960 0.999995231628418
25961 0.9999952912330627
25962 0.9999953508377075
25963 0.9999954104423523
25964 0.9999954700469971
25965 0.9999955296516418
25966 0.9999955892562866
25967 0.9999956488609314
25968 0.9999957084655762
25969 0.999995768070221
25970 0.9999958276748657
25971 0.9999958872795105
25972 0.9999959468841553
25973 0.9999960064888
25974 0.9999960660934448
25975 0.9999961256980896
25976 0.9999961853027344
25977 0.9999962449073792
25978 0.9999963045120239
25979 0.9999963641166687
25980 0.9999964237213135
25981 0.9999964833259583
25982 0.999996542930603
25983 0.9999966025352478
25984 0.9999966621398926
25985 0.9999967217445374
25986 0.9999967813491821
25987 0.9999968409538269
25988 0.9999969005584717
25989 0.9999969601631165
25990 0.9999970197677612
25991 0.999997079372406
25992 0.9999971389770508
25993 0.9999971985816956
25994 0.9999972581863403
25995 0.9999973177909851
25996 0.9999973773956299
25997 0.9999974370002747
25998 0.9999974966049194
25999 0.9999975562095642
26000 0.999997615814209
26001 0.9999976754188538
26002 0.9999977350234985
26003 0.9999977946281433
26004 0.9999978542327881
26005 0.9999979138374329
26006 0.9999979734420776
26007 0.9999980330467224
26008 0.9999980926513672
26009 0.999998152256012
26010 0.9999982118606567
26011 0.9999982714653015
26012 0.9999983310699463
26013 0.9999983906745911
26014 0.9999984502792358
26015 0.9999985098838806
26016 0.9999985694885254
26017 0.9999986290931702
26018 0.9999986886978149
26019 0.9999987483024597
26020 0.9999988079071045
26021 0.9999988675117493
26022 0.999998927116394
26023 0.9999989867210388
26024 0.9999990463256836
26025 0.9999990463256836
26026 0.9999990463256836
26027 0.9999990463256836
26028 0.9999990463256836
26029 0.9999990463256836
26030 0.9999990463256836
26031 0.9999990463256836
26032 0.9999990463256836
26033 0.9999990463256836
26034 0.9999990463256836
26035 0.9999990463256836
26036 0.9999990463256836
26037 0.9999990463256836
26038 0.9999990463256836
26039 0.9999990463256836
26040 0.9999990463256836
26041 0.9999990463256836
26042 0.9999990463256836
26043 0.9999990463256836
26044 0.9999990463256836
26045 0.9999990463256836
26046 0.9999990463256836
26047 0.9999990463256836
26048 0.9999990463256836
26049 0.9999990463256836
26050 0.9999990463256836
26051 0.9999990463256836
26052 0.9999990463256836
26053 0.9999990463256836
26054 0.9999990463256836
26055 0.9999990463256836
26056 0.9999990463256836
26057 0.9999990463256836
26058 0.9999990463256836
26059 0.9999990463256836
26060 0.9999990463256836
26061 0.9999990463256836
26062 0.9999990463256836
26063 0.9999990463256836
26064 0.9999990463256836
26065 0.9999990463256836
26066 0.9999990463256836
26067 0.9999990463256836
26068 0.9999990463256836
26069 0.9999990463256836
26070 0.9999990463256836
26071 0.9999990463256836
26072 0.9999990463256836
26073 0.9999990463256836
26074 0.9999990463256836
26075 0.9999990463256836
26076 0.9999990463256836
26077 0.9999990463256836
26078 0.9999990463256836
26079 0.9999990463256836
26080 0.9999990463256836
26081 0.9999990463256836
26082 0.9999990463256836
26083 0.9999990463256836
26084 0.9999990463256836
26085 0.9999990463256836
26086 0.9999990463256836
26087 0.9999990463256836
26088 0.9999990463256836
26089 0.9999990463256836
26090 0.9999990463256836
26091 0.9999990463256836
26092 0.9999990463256836
26093 0.9999990463256836
26094 0.9999990463256836
26095 0.9999990463256836
26096 0.9999990463256836
26097 0.9999990463256836
26098 0.9999990463256836
26099 0.9999990463256836
26100 0.9999990463256836
26101 0.9999990463256836
26102 0.9999990463256836
26103 0.9999990463256836
26104 0.9999990463256836
26105 0.9999990463256836
26106 0.9999990463256836
26107 0.9999990463256836
26108 0.9999990463256836
26109 0.9999990463256836
26110 0.9999990463256836
26111 0.9999990463256836
26112 0.9999990463256836
26113 0.9999990463256836
26114 0.9999990463256836
26115 0.9999990463256836
26116 0.9999990463256836
26117 0.9999990463256836
26118 0.9999990463256836
26119 0.9999990463256836
26120 0.9999990463256836
26121 0.9999990463256836
26122 0.9999990463256836
26123 0.9999990463256836
26124 0.9999990463256836
26125 0.9999990463256836
26126 0.9999990463256836
26127 0.9999990463256836
26128 0.9999990463256836
26129 0.9999990463256836
26130 0.9999990463256836
26131 0.9999990463256836
26132 0.9999990463256836
26133 0.9999990463256836
26134 0.9999990463256836
26135 0.9999990463256836
26136 0.9999990463256836
26137 0.9999990463256836
26138 0.9999990463256836
26139 0.9999990463256836
26140 0.9999990463256836
26141 0.9999990463256836
26142 0.9999990463256836
26143 0.9999990463256836
26144 0.9999990463256836
26145 0.9999990463256836
26146 0.9999990463256836
26147 0.9999990463256836
26148 0.9999990463256836
26149 0.9999990463256836
26150 0.9999990463256836
26151 0.9999990463256836
26152 0.9999990463256836
26153 0.9999990463256836
26154 0.9999990463256836
26155 0.9999990463256836
26156 0.9999990463256836
26157 0.9999990463256836
26158 0.9999990463256836
26159 0.9999990463256836
26160 0.9999990463256836
26161 0.9999990463256836
26162 0.9999990463256836
26163 0.9999990463256836
26164 0.9999990463256836
26165 0.9999990463256836
26166 0.9999990463256836
26167 0.9999990463256836
26168 0.9999990463256836
26169 0.9999990463256836
26170 0.9999990463256836
26171 0.9999990463256836
26172 0.9999990463256836
26173 0.9999990463256836
26174 0.9999990463256836
26175 0.9999990463256836
26176 0.9999990463256836
26177 0.9999990463256836
26178 0.9999990463256836
26179 0.9999990463256836
26180 0.9999990463256836
26181 0.9999990463256836
26182 0.9999990463256836
26183 0.9999990463256836
26184 0.9999990463256836
26185 0.9999990463256836
26186 0.9999990463256836
26187 0.9999990463256836
26188 0.9999990463256836
26189 0.9999990463256836
26190 0.9999990463256836
26191 0.9999990463256836
26192 0.9999990463256836
26193 0.9999990463256836
26194 0.9999990463256836
26195 0.9999990463256836
26196 0.9999990463256836
26197 0.9999990463256836
26198 0.9999990463256836
26199 0.9999990463256836
26200 0.9999990463256836
26201 0.9999990463256836
26202 0.9999990463256836
26203 0.9999990463256836
26204 0.9999990463256836
26205 0.9999990463256836
26206 0.9999990463256836
26207 0.9999990463256836
26208 0.9999990463256836
26209 0.9999990463256836
26210 0.9999990463256836
26211 0.9999990463256836
26212 0.9999990463256836
26213 0.9999990463256836
26214 0.9999990463256836
26215 0.9999990463256836
26216 0.9999990463256836
26217 0.9999990463256836
26218 0.9999990463256836
26219 0.9999990463256836
26220 0.9999990463256836
26221 0.9999990463256836
26222 0.9999990463256836
26223 0.9999990463256836
26224 0.9999990463256836
26225 0.9999990463256836
26226 0.9999990463256836
26227 0.9999990463256836
26228 0.9999990463256836
26229 0.9999990463256836
26230 0.9999990463256836
26231 0.9999990463256836
26232 0.9999990463256836
26233 0.9999990463256836
26234 0.9999990463256836
26235 0.9999990463256836
26236 0.9999990463256836
26237 0.9999990463256836
26238 0.9999990463256836
26239 0.9999990463256836
26240 0.9999990463256836
26241 0.9999990463256836
26242 0.9999990463256836
26243 0.9999990463256836
26244 0.9999990463256836
26245 0.9999990463256836
26246 0.9999990463256836
26247 0.9999990463256836
26248 0.9999990463256836
26249 0.9999990463256836
26250 0.9999990463256836
26251 0.9999990463256836
26252 0.9999990463256836
26253 0.9999990463256836
26254 0.9999990463256836
26255 0.9999990463256836
26256 0.9999990463256836
26257 0.9999990463256836
26258 0.9999990463256836
26259 0.9999990463256836
26260 0.9999990463256836
26261 0.9999990463256836
26262 0.9999990463256836
26263 0.9999990463256836
26264 0.9999990463256836
26265 0.9999990463256836
26266 0.9999990463256836
26267 0.9999990463256836
26268 0.9999990463256836
26269 0.9999990463256836
26270 0.9999990463256836
26271 0.9999990463256836
26272 0.9999990463256836
26273 0.9999990463256836
26274 0.9999990463256836
26275 0.9999990463256836
26276 0.9999990463256836
26277 0.9999990463256836
26278 0.9999990463256836
26279 0.9999990463256836
26280 0.9999990463256836
26281 0.9999990463256836
26282 0.9999990463256836
26283 0.9999990463256836
26284 0.9999990463256836
26285 0.9999990463256836
26286 0.9999990463256836
26287 0.9999990463256836
26288 0.9999990463256836
26289 0.9999990463256836
26290 0.9999990463256836
26291 0.9999990463256836
26292 0.9999990463256836
26293 0.9999990463256836
26294 0.9999990463256836
26295 0.9999990463256836
26296 0.9999990463256836
26297 0.9999990463256836
26298 0.9999990463256836
26299 0.9999990463256836
26300 0.9999990463256836
26301 0.9999990463256836
26302 0.9999990463256836
26303 0.9999990463256836
26304 0.9999990463256836
26305 0.9999990463256836
26306 0.9999990463256836
26307 0.9999990463256836
26308 0.9999990463256836
26309 0.9999990463256836
26310 0.9999990463256836
26311 0.9999990463256836
26312 0.9999990463256836
26313 0.9999990463256836
26314 0.9999990463256836
26315 0.9999990463256836
26316 0.9999990463256836
26317 0.9999990463256836
26318 0.9999990463256836
26319 0.9999990463256836
26320 0.9999990463256836
26321 0.9999990463256836
26322 0.9999990463256836
26323 0.9999990463256836
26324 0.9999990463256836
26325 0.9999990463256836
26326 0.9999990463256836
26327 0.9999990463256836
26328 0.9999990463256836
26329 0.9999990463256836
26330 0.9999990463256836
26331 0.9999990463256836
26332 0.9999990463256836
26333 0.9999990463256836
26334 0.9999990463256836
26335 0.9999990463256836
26336 0.9999990463256836
26337 0.9999990463256836
26338 0.9999990463256836
26339 0.9999990463256836
26340 0.9999990463256836
26341 0.9999990463256836
26342 0.9999990463256836
26343 0.9999990463256836
26344 0.9999990463256836
26345 0.9999990463256836
26346 0.9999990463256836
26347 0.9999990463256836
26348 0.9999990463256836
26349 0.9999990463256836
26350 0.9999990463256836
26351 0.9999990463256836
26352 0.9999990463256836
26353 0.9999990463256836
26354 0.9999990463256836
26355 0.9999990463256836
26356 0.9999990463256836
26357 0.9999990463256836
26358 0.9999990463256836
26359 0.9999990463256836
26360 0.9999990463256836
26361 0.9999990463256836
26362 0.9999990463256836
26363 0.9999990463256836
26364 0.9999990463256836
26365 0.9999990463256836
26366 0.9999990463256836
26367 0.9999990463256836
26368 0.9999990463256836
26369 0.9999990463256836
26370 0.9999990463256836
26371 0.9999990463256836
26372 0.9999990463256836
26373 0.9999990463256836
26374 0.9999990463256836
26375 0.9999990463256836
26376 0.9999990463256836
26377 0.9999990463256836
26378 0.9999990463256836
26379 0.9999990463256836
26380 0.9999990463256836
26381 0.9999990463256836
26382 0.9999990463256836
26383 0.9999990463256836
26384 0.9999990463256836
26385 0.9999990463256836
26386 0.9999990463256836
26387 0.9999990463256836
26388 0.9999990463256836
26389 0.9999990463256836
26390 0.9999990463256836
26391 0.9999990463256836
26392 0.9999990463256836
26393 0.9999990463256836
26394 0.9999990463256836
26395 0.9999990463256836
26396 0.9999990463256836
26397 0.9999990463256836
26398 0.9999990463256836
26399 0.9999990463256836
26400 0.9999990463256836
26401 0.9999990463256836
26402 0.9999990463256836
26403 0.9999990463256836
26404 0.9999990463256836
26405 0.9999990463256836
26406 0.9999990463256836
26407 0.9999990463256836
26408 0.9999990463256836
26409 0.9999990463256836
26410 0.9999990463256836
26411 0.9999990463256836
26412 0.9999990463256836
26413 0.9999990463256836
26414 0.9999990463256836
26415 0.9999990463256836
26416 0.9999990463256836
26417 0.9999990463256836
26418 0.9999990463256836
26419 0.9999990463256836
26420 0.9999990463256836
26421 0.9999990463256836
26422 0.9999990463256836
26423 0.9999990463256836
26424 0.9999990463256836
26425 0.9999990463256836
26426 0.9999990463256836
26427 0.9999990463256836
26428 0.9999990463256836
26429 0.9999990463256836
26430 0.9999990463256836
26431 0.9999990463256836
26432 0.9999990463256836
26433 0.9999990463256836
26434 0.9999990463256836
26435 0.9999990463256836
26436 0.9999990463256836
26437 0.9999990463256836
26438 0.9999990463256836
26439 0.9999990463256836
26440 0.9999990463256836
26441 0.9999990463256836
26442 0.9999990463256836
26443 0.9999990463256836
26444 0.9999990463256836
26445 0.9999990463256836
26446 0.9999990463256836
26447 0.9999990463256836
26448 0.9999990463256836
26449 0.9999990463256836
26450 0.9999990463256836
26451 0.9999990463256836
26452 0.9999990463256836
26453 0.9999990463256836
26454 0.9999990463256836
26455 0.9999990463256836
26456 0.9999990463256836
26457 0.9999990463256836
26458 0.9999990463256836
26459 0.9999990463256836
26460 0.9999990463256836
26461 0.9999990463256836
26462 0.9999990463256836
26463 0.9999990463256836
26464 0.9999990463256836
26465 0.9999990463256836
26466 0.9999990463256836
26467 0.9999990463256836
26468 0.9999990463256836
26469 0.9999990463256836
26470 0.9999990463256836
26471 0.9999990463256836
26472 0.9999990463256836
26473 0.9999990463256836
26474 0.9999990463256836
26475 0.9999990463256836
26476 0.9999990463256836
26477 0.9999990463256836
26478 0.9999990463256836
26479 0.9999990463256836
26480 0.9999990463256836
26481 0.9999990463256836
26482 0.9999990463256836
26483 0.9999990463256836
26484 0.9999990463256836
26485 0.9999990463256836
26486 0.9999990463256836
26487 0.9999990463256836
26488 0.9999990463256836
26489 0.9999990463256836
26490 0.9999990463256836
26491 0.9999990463256836
26492 0.9999990463256836
26493 0.9999990463256836
26494 0.9999990463256836
26495 0.9999990463256836
26496 0.9999990463256836
26497 0.9999990463256836
26498 0.9999990463256836
26499 0.9999990463256836
26500 0.9999990463256836
26501 0.9999990463256836
26502 0.9999990463256836
26503 0.9999990463256836
26504 0.9999990463256836
26505 0.9999990463256836
26506 0.9999990463256836
26507 0.9999990463256836
26508 0.9999990463256836
26509 0.9999990463256836
26510 0.9999990463256836
26511 0.9999990463256836
26512 0.9999990463256836
26513 0.9999990463256836
26514 0.9999990463256836
26515 0.9999990463256836
26516 0.9999990463256836
26517 0.9999990463256836
26518 0.9999990463256836
26519 0.9999990463256836
26520 0.9999990463256836
26521 0.9999990463256836
26522 0.9999990463256836
26523 0.9999990463256836
26524 0.9999990463256836
26525 0.9999990463256836
26526 0.9999990463256836
26527 0.9999990463256836
26528 0.9999990463256836
26529 0.9999990463256836
26530 0.9999990463256836
26531 0.9999990463256836
26532 0.9999990463256836
26533 0.9999990463256836
26534 0.9999990463256836
26535 0.9999990463256836
26536 0.9999990463256836
26537 0.9999990463256836
26538 0.9999990463256836
26539 0.9999990463256836
26540 0.9999990463256836
26541 0.9999990463256836
26542 0.9999990463256836
26543 0.9999990463256836
26544 0.9999990463256836
26545 0.9999990463256836
26546 0.9999990463256836
26547 0.9999990463256836
26548 0.9999990463256836
26549 0.9999990463256836
26550 0.9999990463256836
26551 0.9999990463256836
26552 0.9999990463256836
26553 0.9999990463256836
26554 0.9999990463256836
26555 0.9999990463256836
26556 0.9999990463256836
26557 0.9999990463256836
26558 0.9999990463256836
26559 0.9999990463256836
26560 0.9999990463256836
26561 0.9999990463256836
26562 0.9999990463256836
26563 0.9999990463256836
26564 0.9999990463256836
26565 0.9999990463256836
26566 0.9999990463256836
26567 0.9999990463256836
26568 0.9999990463256836
26569 0.9999990463256836
26570 0.9999990463256836
26571 0.9999990463256836
26572 0.9999990463256836
26573 0.9999990463256836
26574 0.9999990463256836
26575 0.9999990463256836
26576 0.9999990463256836
26577 0.9999990463256836
26578 0.9999990463256836
26579 0.9999990463256836
26580 0.9999990463256836
26581 0.9999990463256836
26582 0.9999990463256836
26583 0.9999990463256836
26584 0.9999990463256836
26585 0.9999990463256836
26586 0.9999990463256836
26587 0.9999990463256836
26588 0.9999990463256836
26589 0.9999990463256836
26590 0.9999990463256836
26591 0.9999990463256836
26592 0.9999990463256836
26593 0.9999990463256836
26594 0.9999990463256836
26595 0.9999990463256836
26596 0.9999990463256836
26597 0.9999990463256836
26598 0.9999990463256836
26599 0.9999990463256836
26600 0.9999990463256836
26601 0.9999990463256836
26602 0.9999990463256836
26603 0.9999990463256836
26604 0.9999990463256836
26605 0.9999990463256836
26606 0.9999990463256836
26607 0.9999990463256836
26608 0.9999990463256836
26609 0.9999990463256836
26610 0.9999990463256836
26611 0.9999990463256836
26612 0.9999990463256836
26613 0.9999990463256836
26614 0.9999990463256836
26615 0.9999990463256836
26616 0.9999990463256836
26617 0.9999990463256836
26618 0.9999990463256836
26619 0.9999990463256836
26620 0.9999990463256836
26621 0.9999990463256836
26622 0.9999990463256836
26623 0.9999990463256836
26624 0.9999990463256836
26625 0.9999990463256836
26626 0.9999990463256836
26627 0.9999990463256836
26628 0.9999990463256836
26629 0.9999990463256836
26630 0.9999990463256836
26631 0.9999990463256836
26632 0.9999990463256836
26633 0.9999990463256836
26634 0.9999990463256836
26635 0.9999990463256836
26636 0.9999990463256836
26637 0.9999990463256836
26638 0.9999990463256836
26639 0.9999990463256836
26640 0.9999990463256836
26641 0.9999990463256836
26642 0.9999990463256836
26643 0.9999990463256836
26644 0.9999990463256836
26645 0.9999990463256836
26646 0.9999990463256836
26647 0.9999990463256836
26648 0.9999990463256836
26649 0.9999990463256836
26650 0.9999990463256836
26651 0.9999990463256836
26652 0.9999990463256836
26653 0.9999990463256836
26654 0.9999990463256836
26655 0.9999990463256836
26656 0.9999990463256836
26657 0.9999990463256836
26658 0.9999990463256836
26659 0.9999990463256836
26660 0.9999990463256836
26661 0.9999990463256836
26662 0.9999990463256836
26663 0.9999990463256836
26664 0.9999990463256836
26665 0.9999990463256836
26666 0.9999990463256836
26667 0.9999990463256836
26668 0.9999990463256836
26669 0.9999990463256836
26670 0.9999990463256836
26671 0.9999990463256836
26672 0.9999990463256836
26673 0.9999990463256836
26674 0.9999990463256836
26675 0.9999990463256836
26676 0.9999990463256836
26677 0.9999990463256836
26678 0.9999990463256836
26679 0.9999990463256836
26680 0.9999990463256836
26681 0.9999990463256836
26682 0.9999990463256836
26683 0.9999990463256836
26684 0.9999990463256836
26685 0.9999990463256836
26686 0.9999990463256836
26687 0.9999990463256836
26688 0.9999990463256836
26689 0.9999990463256836
26690 0.9999990463256836
26691 0.9999990463256836
26692 0.9999990463256836
26693 0.9999990463256836
26694 0.9999990463256836
26695 0.9999990463256836
26696 0.9999990463256836
26697 0.9999990463256836
26698 0.9999990463256836
26699 0.9999990463256836
26700 0.9999990463256836
26701 0.9999990463256836
26702 0.9999990463256836
26703 0.9999990463256836
26704 0.9999990463256836
26705 0.9999990463256836
26706 0.9999990463256836
26707 0.9999990463256836
26708 0.9999990463256836
26709 0.9999990463256836
26710 0.9999990463256836
26711 0.9999990463256836
26712 0.9999990463256836
26713 0.9999990463256836
26714 0.9999990463256836
26715 0.9999990463256836
26716 0.9999990463256836
26717 0.9999990463256836
26718 0.9999990463256836
26719 0.9999990463256836
26720 0.9999990463256836
26721 0.9999990463256836
26722 0.9999990463256836
26723 0.9999990463256836
26724 0.9999990463256836
26725 0.9999990463256836
26726 0.9999990463256836
26727 0.9999990463256836
26728 0.9999990463256836
26729 0.9999990463256836
26730 0.9999990463256836
26731 0.9999990463256836
26732 0.9999990463256836
26733 0.9999990463256836
26734 0.9999990463256836
26735 0.9999990463256836
26736 0.9999990463256836
26737 0.9999990463256836
26738 0.9999990463256836
26739 0.9999990463256836
26740 0.9999990463256836
26741 0.9999990463256836
26742 0.9999990463256836
26743 0.9999990463256836
26744 0.9999990463256836
26745 0.9999990463256836
26746 0.9999990463256836
26747 0.9999990463256836
26748 0.9999990463256836
26749 0.9999990463256836
26750 0.9999990463256836
26751 0.9999990463256836
26752 0.9999990463256836
26753 0.9999990463256836
26754 0.9999990463256836
26755 0.9999990463256836
26756 0.9999990463256836
26757 0.9999990463256836
26758 0.9999990463256836
26759 0.9999990463256836
26760 0.9999990463256836
26761 0.9999990463256836
26762 0.9999990463256836
26763 0.9999990463256836
26764 0.9999990463256836
26765 0.9999990463256836
26766 0.9999990463256836
26767 0.9999990463256836
26768 0.9999990463256836
26769 0.9999990463256836
26770 0.9999990463256836
26771 0.9999990463256836
26772 0.9999990463256836
26773 0.9999990463256836
26774 0.9999990463256836
26775 0.9999990463256836
26776 0.9999990463256836
26777 0.9999990463256836
26778 0.9999990463256836
26779 0.9999990463256836
26780 0.9999990463256836
26781 0.9999990463256836
26782 0.9999990463256836
26783 0.9999990463256836
26784 0.9999990463256836
26785 0.9999990463256836
26786 0.9999990463256836
26787 0.9999990463256836
26788 0.9999990463256836
26789 0.9999990463256836
26790 0.9999990463256836
26791 0.9999990463256836
26792 0.9999990463256836
26793 0.9999990463256836
26794 0.9999990463256836
26795 0.9999990463256836
26796 0.9999990463256836
26797 0.9999990463256836
26798 0.9999990463256836
26799 0.9999990463256836
26800 0.9999990463256836
26801 0.9999990463256836
26802 0.9999990463256836
26803 0.9999990463256836
26804 0.9999990463256836
26805 0.9999990463256836
26806 0.9999990463256836
26807 0.9999990463256836
26808 0.9999990463256836
26809 0.9999990463256836
26810 0.9999990463256836
26811 0.9999990463256836
26812 0.9999990463256836
26813 0.9999990463256836
26814 0.9999990463256836
26815 0.9999990463256836
26816 0.9999990463256836
26817 0.9999990463256836
26818 0.9999990463256836
26819 0.9999990463256836
26820 0.9999990463256836
26821 0.9999990463256836
26822 0.9999990463256836
26823 0.9999990463256836
26824 0.9999990463256836
26825 0.9999990463256836
26826 0.9999990463256836
26827 0.9999990463256836
26828 0.9999990463256836
26829 0.9999990463256836
26830 0.9999990463256836
26831 0.9999990463256836
26832 0.9999990463256836
26833 0.9999990463256836
26834 0.9999990463256836
26835 0.9999990463256836
26836 0.9999990463256836
26837 0.9999990463256836
26838 0.9999990463256836
26839 0.9999990463256836
26840 0.9999990463256836
26841 0.9999990463256836
26842 0.9999990463256836
26843 0.9999990463256836
26844 0.9999990463256836
26845 0.9999990463256836
26846 0.9999990463256836
26847 0.9999990463256836
26848 0.9999990463256836
26849 0.9999990463256836
26850 0.9999990463256836
26851 0.9999990463256836
26852 0.9999990463256836
26853 0.9999990463256836
26854 0.9999990463256836
26855 0.9999990463256836
26856 0.9999990463256836
26857 0.9999990463256836
26858 0.9999990463256836
26859 0.9999990463256836
26860 0.9999990463256836
26861 0.9999990463256836
26862 0.9999990463256836
26863 0.9999990463256836
26864 0.9999990463256836
26865 0.9999990463256836
26866 0.9999990463256836
26867 0.9999990463256836
26868 0.9999990463256836
26869 0.9999990463256836
26870 0.9999990463256836
26871 0.9999990463256836
26872 0.9999990463256836
26873 0.9999990463256836
26874 0.9999990463256836
26875 0.9999990463256836
26876 0.9999990463256836
26877 0.9999990463256836
26878 0.9999990463256836
26879 0.9999990463256836
26880 0.9999990463256836
26881 0.9999990463256836
26882 0.9999990463256836
26883 0.9999990463256836
26884 0.9999990463256836
26885 0.9999990463256836
26886 0.9999990463256836
26887 0.9999990463256836
26888 0.9999990463256836
26889 0.9999990463256836
26890 0.9999990463256836
26891 0.9999990463256836
26892 0.9999990463256836
26893 0.9999990463256836
26894 0.9999990463256836
26895 0.9999990463256836
26896 0.9999990463256836
26897 0.9999990463256836
26898 0.9999990463256836
26899 0.9999990463256836
26900 0.9999990463256836
26901 0.9999990463256836
26902 0.9999990463256836
26903 0.9999990463256836
26904 0.9999990463256836
26905 0.9999990463256836
26906 0.9999990463256836
26907 0.9999990463256836
26908 0.9999990463256836
26909 0.9999990463256836
26910 0.9999990463256836
26911 0.9999990463256836
26912 0.9999990463256836
26913 0.9999990463256836
26914 0.9999990463256836
26915 0.9999990463256836
26916 0.9999990463256836
26917 0.9999990463256836
26918 0.9999990463256836
26919 0.9999990463256836
26920 0.9999990463256836
26921 0.9999990463256836
26922 0.9999990463256836
26923 0.9999990463256836
26924 0.9999990463256836
26925 0.9999990463256836
26926 0.9999990463256836
26927 0.9999990463256836
26928 0.9999990463256836
26929 0.9999990463256836
26930 0.9999990463256836
26931 0.9999990463256836
26932 0.9999990463256836
26933 0.9999990463256836
26934 0.9999990463256836
26935 0.9999990463256836
26936 0.9999990463256836
26937 0.9999990463256836
26938 0.9999990463256836
26939 0.9999990463256836
26940 0.9999990463256836
26941 0.9999990463256836
26942 0.9999990463256836
26943 0.9999990463256836
26944 0.9999990463256836
26945 0.9999990463256836
26946 0.9999990463256836
26947 0.9999990463256836
26948 0.9999990463256836
26949 0.9999990463256836
26950 0.9999990463256836
26951 0.9999990463256836
26952 0.9999990463256836
26953 0.9999990463256836
26954 0.9999990463256836
26955 0.9999990463256836
26956 0.9999990463256836
26957 0.9999990463256836
26958 0.9999990463256836
26959 0.9999990463256836
26960 0.9999990463256836
26961 0.9999990463256836
26962 0.9999990463256836
26963 0.9999990463256836
26964 0.9999990463256836
26965 0.9999990463256836
26966 0.9999990463256836
26967 0.9999990463256836
26968 0.9999990463256836
26969 0.9999990463256836
26970 0.9999990463256836
26971 0.9999990463256836
26972 0.9999990463256836
26973 0.9999990463256836
26974 0.9999990463256836
26975 0.9999990463256836
26976 0.9999990463256836
26977 0.9999990463256836
26978 0.9999990463256836
26979 0.9999990463256836
26980 0.9999990463256836
26981 0.9999990463256836
26982 0.9999990463256836
26983 0.9999990463256836
26984 0.9999990463256836
26985 0.9999990463256836
26986 0.9999990463256836
26987 0.9999990463256836
26988 0.9999990463256836
26989 0.9999990463256836
26990 0.9999990463256836
26991 0.9999990463256836
26992 0.9999990463256836
26993 0.9999990463256836
26994 0.9999990463256836
26995 0.9999990463256836
26996 0.9999990463256836
26997 0.9999990463256836
26998 0.9999990463256836
26999 0.9999990463256836
27000 0.9999990463256836
27001 0.9999990463256836
27002 0.9999990463256836
27003 0.9999990463256836
27004 0.9999990463256836
27005 0.9999990463256836
27006 0.9999990463256836
27007 0.9999990463256836
27008 0.9999990463256836
27009 0.9999990463256836
27010 0.9999990463256836
27011 0.9999990463256836
27012 0.9999990463256836
27013 0.9999990463256836
27014 0.9999990463256836
27015 0.9999990463256836
27016 0.9999990463256836
27017 0.9999990463256836
27018 0.9999990463256836
27019 0.9999990463256836
27020 0.9999990463256836
27021 0.9999990463256836
27022 0.9999990463256836
27023 0.9999990463256836
27024 0.9999990463256836
27025 0.9999990463256836
27026 0.9999990463256836
27027 0.9999990463256836
27028 0.9999990463256836
27029 0.9999990463256836
27030 0.9999990463256836
27031 0.9999990463256836
27032 0.9999990463256836
27033 0.9999990463256836
27034 0.9999990463256836
27035 0.9999990463256836
27036 0.9999990463256836
27037 0.9999990463256836
27038 0.9999990463256836
27039 0.9999990463256836
27040 0.9999990463256836
27041 0.9999990463256836
27042 0.9999990463256836
27043 0.9999990463256836
27044 0.9999990463256836
27045 0.9999990463256836
27046 0.9999990463256836
27047 0.9999990463256836
27048 0.9999990463256836
27049 0.9999990463256836
27050 0.9999990463256836
27051 0.9999990463256836
27052 0.9999990463256836
27053 0.9999990463256836
27054 0.9999990463256836
27055 0.9999990463256836
27056 0.9999990463256836
27057 0.9999990463256836
27058 0.9999990463256836
27059 0.9999990463256836
27060 0.9999990463256836
27061 0.9999990463256836
27062 0.9999990463256836
27063 0.9999990463256836
27064 0.9999990463256836
27065 0.9999990463256836
27066 0.9999990463256836
27067 0.9999990463256836
27068 0.9999990463256836
27069 0.9999990463256836
27070 0.9999990463256836
27071 0.9999990463256836
27072 0.9999990463256836
27073 0.9999990463256836
27074 0.9999990463256836
27075 0.9999990463256836
27076 0.9999990463256836
27077 0.9999990463256836
27078 0.9999990463256836
27079 0.9999990463256836
27080 0.9999990463256836
27081 0.9999990463256836
27082 0.9999990463256836
27083 0.9999990463256836
27084 0.9999990463256836
27085 0.9999990463256836
27086 0.9999990463256836
27087 0.9999990463256836
27088 0.9999990463256836
27089 0.9999990463256836
27090 0.9999990463256836
27091 0.9999990463256836
27092 0.9999990463256836
27093 0.9999990463256836
27094 0.9999990463256836
27095 0.9999990463256836
27096 0.9999990463256836
27097 0.9999990463256836
27098 0.9999990463256836
27099 0.9999990463256836
27100 0.9999990463256836
27101 0.9999990463256836
27102 0.9999990463256836
27103 0.9999990463256836
27104 0.9999990463256836
27105 0.9999990463256836
27106 0.9999990463256836
27107 0.9999990463256836
27108 0.9999990463256836
27109 0.9999990463256836
27110 0.9999990463256836
27111 0.9999990463256836
27112 0.9999990463256836
27113 0.9999990463256836
27114 0.9999990463256836
27115 0.9999990463256836
27116 0.9999990463256836
27117 0.9999990463256836
27118 0.9999990463256836
27119 0.9999990463256836
27120 0.9999990463256836
27121 0.9999990463256836
27122 0.9999990463256836
27123 0.9999990463256836
27124 0.9999990463256836
27125 0.9999990463256836
27126 0.9999990463256836
27127 0.9999990463256836
27128 0.9999990463256836
27129 0.9999990463256836
27130 0.9999990463256836
27131 0.9999990463256836
27132 0.9999990463256836
27133 0.9999990463256836
27134 0.9999990463256836
27135 0.9999990463256836
27136 0.9999990463256836
27137 0.9999990463256836
27138 0.9999990463256836
27139 0.9999990463256836
27140 0.9999990463256836
27141 0.9999990463256836
27142 0.9999990463256836
27143 0.9999990463256836
27144 0.9999990463256836
27145 0.9999990463256836
27146 0.9999990463256836
27147 0.9999990463256836
27148 0.9999990463256836
27149 0.9999990463256836
27150 0.9999990463256836
27151 0.9999990463256836
27152 0.9999990463256836
27153 0.9999990463256836
27154 0.9999990463256836
27155 0.9999990463256836
27156 0.9999990463256836
27157 0.9999990463256836
27158 0.9999990463256836
27159 0.9999990463256836
27160 0.9999990463256836
27161 0.9999990463256836
27162 0.9999990463256836
27163 0.9999990463256836
27164 0.9999990463256836
27165 0.9999990463256836
27166 0.9999990463256836
27167 0.9999990463256836
27168 0.9999990463256836
27169 0.9999990463256836
27170 0.9999990463256836
27171 0.9999990463256836
27172 0.9999990463256836
27173 0.9999990463256836
27174 0.9999990463256836
27175 0.9999990463256836
27176 0.9999990463256836
27177 0.9999990463256836
27178 0.9999990463256836
27179 0.9999990463256836
27180 0.9999990463256836
27181 0.9999990463256836
27182 0.9999990463256836
27183 0.9999990463256836
27184 0.9999990463256836
27185 0.9999990463256836
27186 0.9999990463256836
27187 0.9999990463256836
27188 0.9999990463256836
27189 0.9999990463256836
27190 0.9999990463256836
27191 0.9999990463256836
27192 0.9999990463256836
27193 0.9999990463256836
27194 0.9999990463256836
27195 0.9999990463256836
27196 0.9999990463256836
27197 0.9999990463256836
27198 0.9999990463256836
27199 0.9999990463256836
27200 0.9999990463256836
27201 0.9999990463256836
27202 0.9999990463256836
27203 0.9999990463256836
27204 0.9999990463256836
27205 0.9999990463256836
27206 0.9999990463256836
27207 0.9999990463256836
27208 0.9999990463256836
27209 0.9999990463256836
27210 0.9999990463256836
27211 0.9999990463256836
27212 0.9999990463256836
27213 0.9999990463256836
27214 0.9999990463256836
27215 0.9999990463256836
27216 0.9999990463256836
27217 0.9999990463256836
27218 0.9999990463256836
27219 0.9999990463256836
27220 0.9999990463256836
27221 0.9999990463256836
27222 0.9999990463256836
27223 0.9999990463256836
27224 0.9999990463256836
27225 0.9999990463256836
27226 0.9999990463256836
27227 0.9999990463256836
27228 0.9999990463256836
27229 0.9999990463256836
27230 0.9999990463256836
27231 0.9999990463256836
27232 0.9999990463256836
27233 0.9999990463256836
27234 0.9999990463256836
27235 0.9999990463256836
27236 0.9999990463256836
27237 0.9999990463256836
27238 0.9999990463256836
27239 0.9999990463256836
27240 0.9999990463256836
27241 0.9999990463256836
27242 0.9999990463256836
27243 0.9999990463256836
27244 0.9999990463256836
27245 0.9999990463256836
27246 0.9999990463256836
27247 0.9999990463256836
27248 0.9999990463256836
27249 0.9999990463256836
27250 0.9999990463256836
27251 0.9999990463256836
27252 0.9999990463256836
27253 0.9999990463256836
27254 0.9999990463256836
27255 0.9999990463256836
27256 0.9999990463256836
27257 0.9999990463256836
27258 0.9999990463256836
27259 0.9999990463256836
27260 0.9999990463256836
27261 0.9999990463256836
27262 0.9999990463256836
27263 0.9999990463256836
27264 0.9999990463256836
27265 0.9999990463256836
27266 0.9999990463256836
27267 0.9999990463256836
27268 0.9999990463256836
27269 0.9999990463256836
27270 0.9999990463256836
27271 0.9999990463256836
27272 0.9999990463256836
27273 0.9999990463256836
27274 0.9999990463256836
27275 0.9999990463256836
27276 0.9999990463256836
27277 0.9999990463256836
27278 0.9999990463256836
27279 0.9999990463256836
27280 0.9999990463256836
27281 0.9999990463256836
27282 0.9999990463256836
27283 0.9999990463256836
27284 0.9999990463256836
27285 0.9999990463256836
27286 0.9999990463256836
27287 0.9999990463256836
27288 0.9999990463256836
27289 0.9999990463256836
27290 0.9999990463256836
27291 0.9999990463256836
27292 0.9999990463256836
27293 0.9999990463256836
27294 0.9999990463256836
27295 0.9999990463256836
27296 0.9999990463256836
27297 0.9999990463256836
27298 0.9999990463256836
27299 0.9999990463256836
27300 0.9999990463256836
27301 0.9999990463256836
27302 0.9999990463256836
27303 0.9999990463256836
27304 0.9999990463256836
27305 0.9999990463256836
27306 0.9999990463256836
27307 0.9999990463256836
27308 0.9999990463256836
27309 0.9999990463256836
27310 0.9999990463256836
27311 0.9999990463256836
27312 0.9999990463256836
27313 0.9999990463256836
27314 0.9999990463256836
27315 0.9999990463256836
27316 0.9999990463256836
27317 0.9999990463256836
27318 0.9999990463256836
27319 0.9999990463256836
27320 0.9999990463256836
27321 0.9999990463256836
27322 0.9999990463256836
27323 0.9999990463256836
27324 0.9999990463256836
27325 0.9999990463256836
27326 0.9999990463256836
27327 0.9999990463256836
27328 0.9999990463256836
27329 0.9999990463256836
27330 0.9999990463256836
27331 0.9999990463256836
27332 0.9999990463256836
27333 0.9999990463256836
27334 0.9999990463256836
27335 0.9999990463256836
27336 0.9999990463256836
27337 0.9999990463256836
27338 0.9999990463256836
27339 0.9999990463256836
27340 0.9999990463256836
27341 0.9999990463256836
27342 0.9999990463256836
27343 0.9999990463256836
27344 0.9999990463256836
27345 0.9999990463256836
27346 0.9999990463256836
27347 0.9999990463256836
27348 0.9999990463256836
27349 0.9999990463256836
27350 0.9999990463256836
27351 0.9999990463256836
27352 0.9999990463256836
27353 0.9999990463256836
27354 0.9999990463256836
27355 0.9999990463256836
27356 0.9999990463256836
27357 0.9999990463256836
27358 0.9999990463256836
27359 0.9999990463256836
27360 0.9999990463256836
27361 0.9999990463256836
27362 0.9999990463256836
27363 0.9999990463256836
27364 0.9999990463256836
27365 0.9999990463256836
27366 0.9999990463256836
27367 0.9999990463256836
27368 0.9999990463256836
27369 0.9999990463256836
27370 0.9999990463256836
27371 0.9999990463256836
27372 0.9999990463256836
27373 0.9999990463256836
27374 0.9999990463256836
27375 0.9999990463256836
27376 0.9999990463256836
27377 0.9999990463256836
27378 0.9999990463256836
27379 0.9999990463256836
27380 0.9999990463256836
27381 0.9999990463256836
27382 0.9999990463256836
27383 0.9999990463256836
27384 0.9999990463256836
27385 0.9999990463256836
27386 0.9999990463256836
27387 0.9999990463256836
27388 0.9999990463256836
27389 0.9999990463256836
27390 0.9999990463256836
27391 0.9999990463256836
27392 0.9999990463256836
27393 0.9999990463256836
27394 0.9999990463256836
27395 0.9999990463256836
27396 0.9999990463256836
27397 0.9999990463256836
27398 0.9999990463256836
27399 0.9999990463256836
27400 0.9999990463256836
27401 0.9999990463256836
27402 0.9999990463256836
27403 0.9999990463256836
27404 0.9999990463256836
27405 0.9999990463256836
27406 0.9999990463256836
27407 0.9999990463256836
27408 0.9999990463256836
27409 0.9999990463256836
27410 0.9999990463256836
27411 0.9999990463256836
27412 0.9999990463256836
27413 0.9999990463256836
27414 0.9999990463256836
27415 0.9999990463256836
27416 0.9999990463256836
27417 0.9999990463256836
27418 0.9999990463256836
27419 0.9999990463256836
27420 0.9999990463256836
27421 0.9999990463256836
27422 0.9999990463256836
27423 0.9999990463256836
27424 0.9999990463256836
27425 0.9999990463256836
27426 0.9999990463256836
27427 0.9999990463256836
27428 0.9999990463256836
27429 0.9999990463256836
27430 0.9999990463256836
27431 0.9999990463256836
27432 0.9999990463256836
27433 0.9999990463256836
27434 0.9999990463256836
27435 0.9999990463256836
27436 0.9999990463256836
27437 0.9999990463256836
27438 0.9999990463256836
27439 0.9999990463256836
27440 0.9999990463256836
27441 0.9999990463256836
27442 0.9999990463256836
27443 0.9999990463256836
27444 0.9999990463256836
27445 0.9999990463256836
27446 0.9999990463256836
27447 0.9999990463256836
27448 0.9999990463256836
27449 0.9999990463256836
27450 0.9999990463256836
27451 0.9999990463256836
27452 0.9999990463256836
27453 0.9999990463256836
27454 0.9999990463256836
27455 0.9999990463256836
27456 0.9999990463256836
27457 0.9999990463256836
27458 0.9999990463256836
27459 0.9999990463256836
27460 0.9999990463256836
27461 0.9999990463256836
27462 0.9999990463256836
27463 0.9999990463256836
27464 0.9999990463256836
27465 0.9999990463256836
27466 0.9999990463256836
27467 0.9999990463256836
27468 0.9999990463256836
27469 0.9999990463256836
27470 0.9999990463256836
27471 0.9999990463256836
27472 0.9999990463256836
27473 0.9999990463256836
27474 0.9999990463256836
27475 0.9999990463256836
27476 0.9999990463256836
27477 0.9999990463256836
27478 0.9999990463256836
27479 0.9999990463256836
27480 0.9999990463256836
27481 0.9999990463256836
27482 0.9999990463256836
27483 0.9999990463256836
27484 0.9999990463256836
27485 0.9999990463256836
27486 0.9999990463256836
27487 0.9999990463256836
27488 0.9999990463256836
27489 0.9999990463256836
27490 0.9999990463256836
27491 0.9999990463256836
27492 0.9999990463256836
27493 0.9999990463256836
27494 0.9999990463256836
27495 0.9999990463256836
27496 0.9999990463256836
27497 0.9999990463256836
27498 0.9999990463256836
27499 0.9999990463256836
27500 0.9999990463256836
27501 0.9999990463256836
27502 0.9999990463256836
27503 0.9999990463256836
27504 0.9999990463256836
27505 0.9999990463256836
27506 0.9999990463256836
27507 0.9999990463256836
27508 0.9999990463256836
27509 0.9999990463256836
27510 0.9999990463256836
27511 0.9999990463256836
27512 0.9999990463256836
27513 0.9999990463256836
27514 0.9999990463256836
27515 0.9999990463256836
27516 0.9999990463256836
27517 0.9999990463256836
27518 0.9999990463256836
27519 0.9999990463256836
27520 0.9999990463256836
27521 0.9999990463256836
27522 0.9999990463256836
27523 0.9999990463256836
27524 0.9999990463256836
27525 0.9999990463256836
27526 0.9999990463256836
27527 0.9999990463256836
27528 0.9999990463256836
27529 0.9999990463256836
27530 0.9999990463256836
27531 0.9999990463256836
27532 0.9999990463256836
27533 0.9999990463256836
27534 0.9999990463256836
27535 0.9999990463256836
27536 0.9999990463256836
27537 0.9999990463256836
27538 0.9999990463256836
27539 0.9999990463256836
27540 0.9999990463256836
27541 0.9999990463256836
27542 0.9999990463256836
27543 0.9999990463256836
27544 0.9999990463256836
27545 0.9999990463256836
27546 0.9999990463256836
27547 0.9999990463256836
27548 0.9999990463256836
27549 0.9999990463256836
27550 0.9999990463256836
27551 0.9999990463256836
27552 0.9999990463256836
27553 0.9999990463256836
27554 0.9999990463256836
27555 0.9999990463256836
27556 0.9999990463256836
27557 0.9999990463256836
27558 0.9999990463256836
27559 0.9999990463256836
27560 0.9999990463256836
27561 0.9999990463256836
27562 0.9999990463256836
27563 0.9999990463256836
27564 0.9999990463256836
27565 0.9999990463256836
27566 0.9999990463256836
27567 0.9999990463256836
27568 0.9999990463256836
27569 0.9999990463256836
27570 0.9999990463256836
27571 0.9999990463256836
27572 0.9999990463256836
27573 0.9999990463256836
27574 0.9999990463256836
27575 0.9999990463256836
27576 0.9999990463256836
27577 0.9999990463256836
27578 0.9999990463256836
27579 0.9999990463256836
27580 0.9999990463256836
27581 0.9999990463256836
27582 0.9999990463256836
27583 0.9999990463256836
27584 0.9999990463256836
27585 0.9999990463256836
27586 0.9999990463256836
27587 0.9999990463256836
27588 0.9999990463256836
27589 0.9999990463256836
27590 0.9999990463256836
27591 0.9999990463256836
27592 0.9999990463256836
27593 0.9999990463256836
27594 0.9999990463256836
27595 0.9999990463256836
27596 0.9999990463256836
27597 0.9999990463256836
27598 0.9999990463256836
27599 0.9999990463256836
27600 0.9999990463256836
27601 0.9999990463256836
27602 0.9999990463256836
27603 0.9999990463256836
27604 0.9999990463256836
27605 0.9999990463256836
27606 0.9999990463256836
27607 0.9999990463256836
27608 0.9999990463256836
27609 0.9999990463256836
27610 0.9999990463256836
27611 0.9999990463256836
27612 0.9999990463256836
27613 0.9999990463256836
27614 0.9999990463256836
27615 0.9999990463256836
27616 0.9999990463256836
27617 0.9999990463256836
27618 0.9999990463256836
27619 0.9999990463256836
27620 0.9999990463256836
27621 0.9999990463256836
27622 0.9999990463256836
27623 0.9999990463256836
27624 0.9999990463256836
27625 0.9999990463256836
27626 0.9999990463256836
27627 0.9999990463256836
27628 0.9999990463256836
27629 0.9999990463256836
27630 0.9999990463256836
27631 0.9999990463256836
27632 0.9999990463256836
27633 0.9999990463256836
27634 0.9999990463256836
27635 0.9999990463256836
27636 0.9999990463256836
27637 0.9999990463256836
27638 0.9999990463256836
27639 0.9999990463256836
27640 0.9999990463256836
27641 0.9999990463256836
27642 0.9999990463256836
27643 0.9999990463256836
27644 0.9999990463256836
27645 0.9999990463256836
27646 0.9999990463256836
27647 0.9999990463256836
27648 0.9999990463256836
27649 0.9999990463256836
27650 0.9999990463256836
27651 0.9999990463256836
27652 0.9999990463256836
27653 0.9999990463256836
27654 0.9999990463256836
27655 0.9999990463256836
27656 0.9999990463256836
27657 0.9999990463256836
27658 0.9999990463256836
27659 0.9999990463256836
27660 0.9999990463256836
27661 0.9999990463256836
27662 0.9999990463256836
27663 0.9999990463256836
27664 0.9999990463256836
27665 0.9999990463256836
27666 0.9999990463256836
27667 0.9999990463256836
27668 0.9999990463256836
27669 0.9999990463256836
27670 0.9999990463256836
27671 0.9999990463256836
27672 0.9999990463256836
27673 0.9999990463256836
27674 0.9999990463256836
27675 0.9999990463256836
27676 0.9999990463256836
27677 0.9999990463256836
27678 0.9999990463256836
27679 0.9999990463256836
27680 0.9999990463256836
27681 0.9999990463256836
27682 0.9999990463256836
27683 0.9999990463256836
27684 0.9999990463256836
27685 0.9999990463256836
27686 0.9999990463256836
27687 0.9999990463256836
27688 0.9999990463256836
27689 0.9999990463256836
27690 0.9999990463256836
27691 0.9999990463256836
27692 0.9999990463256836
27693 0.9999990463256836
27694 0.9999990463256836
27695 0.9999990463256836
27696 0.9999990463256836
27697 0.9999990463256836
27698 0.9999990463256836
27699 0.9999990463256836
27700 0.9999990463256836
27701 0.9999990463256836
27702 0.9999990463256836
27703 0.9999990463256836
27704 0.9999990463256836
27705 0.9999990463256836
27706 0.9999990463256836
27707 0.9999990463256836
27708 0.9999990463256836
27709 0.9999990463256836
27710 0.9999990463256836
27711 0.9999990463256836
27712 0.9999990463256836
27713 0.9999990463256836
27714 0.9999990463256836
27715 0.9999990463256836
27716 0.9999990463256836
27717 0.9999990463256836
27718 0.9999990463256836
27719 0.9999990463256836
27720 0.9999990463256836
27721 0.9999990463256836
27722 0.9999990463256836
27723 0.9999990463256836
27724 0.9999990463256836
27725 0.9999990463256836
27726 0.9999990463256836
27727 0.9999990463256836
27728 0.9999990463256836
27729 0.9999990463256836
27730 0.9999990463256836
27731 0.9999990463256836
27732 0.9999990463256836
27733 0.9999990463256836
27734 0.9999990463256836
27735 0.9999990463256836
27736 0.9999990463256836
27737 0.9999990463256836
27738 0.9999990463256836
27739 0.9999990463256836
27740 0.9999990463256836
27741 0.9999990463256836
27742 0.9999990463256836
27743 0.9999990463256836
27744 0.9999990463256836
27745 0.9999990463256836
27746 0.9999990463256836
27747 0.9999990463256836
27748 0.9999990463256836
27749 0.9999990463256836
27750 0.9999990463256836
27751 0.9999990463256836
27752 0.9999990463256836
27753 0.9999990463256836
27754 0.9999990463256836
27755 0.9999990463256836
27756 0.9999990463256836
27757 0.9999990463256836
27758 0.9999990463256836
27759 0.9999990463256836
27760 0.9999990463256836
27761 0.9999990463256836
27762 0.9999990463256836
27763 0.9999990463256836
27764 0.9999990463256836
27765 0.9999990463256836
27766 0.9999990463256836
27767 0.9999990463256836
27768 0.9999990463256836
27769 0.9999990463256836
27770 0.9999990463256836
27771 0.9999990463256836
27772 0.9999990463256836
27773 0.9999990463256836
27774 0.9999990463256836
27775 0.9999990463256836
27776 0.9999990463256836
27777 0.9999990463256836
27778 0.9999990463256836
27779 0.9999990463256836
27780 0.9999990463256836
27781 0.9999990463256836
27782 0.9999990463256836
27783 0.9999990463256836
27784 0.9999990463256836
27785 0.9999990463256836
27786 0.9999990463256836
27787 0.9999990463256836
27788 0.9999990463256836
27789 0.9999990463256836
27790 0.9999990463256836
27791 0.9999990463256836
27792 0.9999990463256836
27793 0.9999990463256836
27794 0.9999990463256836
27795 0.9999990463256836
27796 0.9999990463256836
27797 0.9999990463256836
27798 0.9999990463256836
27799 0.9999990463256836
27800 0.9999990463256836
27801 0.9999990463256836
27802 0.9999990463256836
27803 0.9999990463256836
27804 0.9999990463256836
27805 0.9999990463256836
27806 0.9999990463256836
27807 0.9999990463256836
27808 0.9999990463256836
27809 0.9999990463256836
27810 0.9999990463256836
27811 0.9999990463256836
27812 0.9999990463256836
27813 0.9999990463256836
27814 0.9999990463256836
27815 0.9999990463256836
27816 0.9999990463256836
27817 0.9999990463256836
27818 0.9999990463256836
27819 0.9999990463256836
27820 0.9999990463256836
27821 0.9999990463256836
27822 0.9999990463256836
27823 0.9999990463256836
27824 0.9999990463256836
27825 0.9999990463256836
27826 0.9999990463256836
27827 0.9999990463256836
27828 0.9999990463256836
27829 0.9999990463256836
27830 0.9999990463256836
27831 0.9999990463256836
27832 0.9999990463256836
27833 0.9999990463256836
27834 0.9999990463256836
27835 0.9999990463256836
27836 0.9999990463256836
27837 0.9999990463256836
27838 0.9999990463256836
27839 0.9999990463256836
27840 0.9999990463256836
27841 0.9999990463256836
27842 0.9999990463256836
27843 0.9999990463256836
27844 0.9999990463256836
27845 0.9999990463256836
27846 0.9999990463256836
27847 0.9999990463256836
27848 0.9999990463256836
27849 0.9999990463256836
27850 0.9999990463256836
27851 0.9999990463256836
27852 0.9999990463256836
27853 0.9999990463256836
27854 0.9999990463256836
27855 0.9999990463256836
27856 0.9999990463256836
27857 0.9999990463256836
27858 0.9999990463256836
27859 0.9999990463256836
27860 0.9999990463256836
27861 0.9999990463256836
27862 0.9999990463256836
27863 0.9999990463256836
27864 0.9999990463256836
27865 0.9999990463256836
27866 0.9999990463256836
27867 0.9999990463256836
27868 0.9999990463256836
27869 0.9999990463256836
27870 0.9999990463256836
27871 0.9999990463256836
27872 0.9999990463256836
27873 0.9999990463256836
27874 0.9999990463256836
27875 0.9999990463256836
27876 0.9999990463256836
27877 0.9999990463256836
27878 0.9999990463256836
27879 0.9999990463256836
27880 0.9999990463256836
27881 0.9999990463256836
27882 0.9999990463256836
27883 0.9999990463256836
27884 0.9999990463256836
27885 0.9999990463256836
27886 0.9999990463256836
27887 0.9999990463256836
27888 0.9999990463256836
27889 0.9999990463256836
27890 0.9999990463256836
27891 0.9999990463256836
27892 0.9999990463256836
27893 0.9999990463256836
27894 0.9999990463256836
27895 0.9999990463256836
27896 0.9999990463256836
27897 0.9999990463256836
27898 0.9999990463256836
27899 0.9999990463256836
27900 0.9999990463256836
27901 0.9999990463256836
27902 0.9999990463256836
27903 0.9999990463256836
27904 0.9999990463256836
27905 0.9999990463256836
27906 0.9999990463256836
27907 0.9999990463256836
27908 0.9999990463256836
27909 0.9999990463256836
27910 0.9999990463256836
27911 0.9999990463256836
27912 0.9999990463256836
27913 0.9999990463256836
27914 0.9999990463256836
27915 0.9999990463256836
27916 0.9999990463256836
27917 0.9999990463256836
27918 0.9999990463256836
27919 0.9999990463256836
27920 0.9999990463256836
27921 0.9999990463256836
27922 0.9999990463256836
27923 0.9999990463256836
27924 0.9999990463256836
27925 0.9999990463256836
27926 0.9999990463256836
27927 0.9999990463256836
27928 0.9999990463256836
27929 0.9999990463256836
27930 0.9999990463256836
27931 0.9999990463256836
27932 0.9999990463256836
27933 0.9999990463256836
27934 0.9999990463256836
27935 0.9999990463256836
27936 0.9999990463256836
27937 0.9999990463256836
27938 0.9999990463256836
27939 0.9999990463256836
27940 0.9999990463256836
27941 0.9999990463256836
27942 0.9999990463256836
27943 0.9999990463256836
27944 0.9999990463256836
27945 0.9999990463256836
27946 0.9999990463256836
27947 0.9999990463256836
27948 0.9999990463256836
27949 0.9999990463256836
27950 0.9999990463256836
27951 0.9999990463256836
27952 0.9999990463256836
27953 0.9999990463256836
27954 0.9999990463256836
27955 0.9999990463256836
27956 0.9999990463256836
27957 0.9999990463256836
27958 0.9999990463256836
27959 0.9999990463256836
27960 0.9999990463256836
27961 0.9999990463256836
27962 0.9999990463256836
27963 0.9999990463256836
27964 0.9999990463256836
27965 0.9999990463256836
27966 0.9999990463256836
27967 0.9999990463256836
27968 0.9999990463256836
27969 0.9999990463256836
27970 0.9999990463256836
27971 0.9999990463256836
27972 0.9999990463256836
27973 0.9999990463256836
27974 0.9999990463256836
27975 0.9999990463256836
27976 0.9999990463256836
27977 0.9999990463256836
27978 0.9999990463256836
27979 0.9999990463256836
27980 0.9999990463256836
27981 0.9999990463256836
27982 0.9999990463256836
27983 0.9999990463256836
27984 0.9999990463256836
27985 0.9999990463256836
27986 0.9999990463256836
27987 0.9999990463256836
27988 0.9999990463256836
27989 0.9999990463256836
27990 0.9999990463256836
27991 0.9999990463256836
27992 0.9999990463256836
27993 0.9999990463256836
27994 0.9999990463256836
27995 0.9999990463256836
27996 0.9999990463256836
27997 0.9999990463256836
27998 0.9999990463256836
27999 0.9999990463256836
28000 0.9999990463256836
28001 0.9999990463256836
28002 0.9999990463256836
28003 0.9999990463256836
28004 0.9999990463256836
28005 0.9999990463256836
28006 0.9999990463256836
28007 0.9999990463256836
28008 0.9999990463256836
28009 0.9999990463256836
28010 0.9999990463256836
28011 0.9999990463256836
28012 0.9999990463256836
28013 0.9999990463256836
28014 0.9999990463256836
28015 0.9999990463256836
28016 0.9999990463256836
28017 0.9999990463256836
28018 0.9999990463256836
28019 0.9999990463256836
28020 0.9999990463256836
28021 0.9999990463256836
28022 0.9999990463256836
28023 0.9999990463256836
28024 0.9999990463256836
28025 0.9999990463256836
28026 0.9999990463256836
28027 0.9999990463256836
28028 0.9999990463256836
28029 0.9999990463256836
28030 0.9999990463256836
28031 0.9999990463256836
28032 0.9999990463256836
28033 0.9999990463256836
28034 0.9999990463256836
28035 0.9999990463256836
28036 0.9999990463256836
28037 0.9999990463256836
28038 0.9999990463256836
28039 0.9999990463256836
28040 0.9999990463256836
28041 0.9999990463256836
28042 0.9999990463256836
28043 0.9999990463256836
28044 0.9999990463256836
28045 0.9999990463256836
28046 0.9999990463256836
28047 0.9999990463256836
28048 0.9999990463256836
28049 0.9999990463256836
28050 0.9999990463256836
28051 0.9999990463256836
28052 0.9999990463256836
28053 0.9999990463256836
28054 0.9999990463256836
28055 0.9999990463256836
28056 0.9999990463256836
28057 0.9999990463256836
28058 0.9999990463256836
28059 0.9999990463256836
28060 0.9999990463256836
28061 0.9999990463256836
28062 0.9999990463256836
28063 0.9999990463256836
28064 0.9999990463256836
28065 0.9999990463256836
28066 0.9999990463256836
28067 0.9999990463256836
28068 0.9999990463256836
28069 0.9999990463256836
28070 0.9999990463256836
28071 0.9999990463256836
28072 0.9999990463256836
28073 0.9999990463256836
28074 0.9999990463256836
28075 0.9999990463256836
28076 0.9999990463256836
28077 0.9999990463256836
28078 0.9999990463256836
28079 0.9999990463256836
28080 0.9999990463256836
28081 0.9999990463256836
28082 0.9999990463256836
28083 0.9999990463256836
28084 0.9999990463256836
28085 0.9999990463256836
28086 0.9999990463256836
28087 0.9999990463256836
28088 0.9999990463256836
28089 0.9999990463256836
28090 0.9999990463256836
28091 0.9999990463256836
28092 0.9999990463256836
28093 0.9999990463256836
28094 0.9999990463256836
28095 0.9999990463256836
28096 0.9999990463256836
28097 0.9999990463256836
28098 0.9999990463256836
28099 0.9999990463256836
28100 0.9999990463256836
28101 0.9999990463256836
28102 0.9999990463256836
28103 0.9999990463256836
28104 0.9999990463256836
28105 0.9999990463256836
28106 0.9999990463256836
28107 0.9999990463256836
28108 0.9999990463256836
28109 0.9999990463256836
28110 0.9999990463256836
28111 0.9999990463256836
28112 0.9999990463256836
28113 0.9999990463256836
28114 0.9999990463256836
28115 0.9999990463256836
28116 0.9999990463256836
28117 0.9999990463256836
28118 0.9999990463256836
28119 0.9999990463256836
28120 0.9999990463256836
28121 0.9999990463256836
28122 0.9999990463256836
28123 0.9999990463256836
28124 0.9999990463256836
28125 0.9999990463256836
28126 0.9999990463256836
28127 0.9999990463256836
28128 0.9999990463256836
28129 0.9999990463256836
28130 0.9999990463256836
28131 0.9999990463256836
28132 0.9999990463256836
28133 0.9999990463256836
28134 0.9999990463256836
28135 0.9999990463256836
28136 0.9999990463256836
28137 0.9999990463256836
28138 0.9999990463256836
28139 0.9999990463256836
28140 0.9999990463256836
28141 0.9999990463256836
28142 0.9999990463256836
28143 0.9999990463256836
28144 0.9999990463256836
28145 0.9999990463256836
28146 0.9999990463256836
28147 0.9999990463256836
28148 0.9999990463256836
28149 0.9999990463256836
28150 0.9999990463256836
28151 0.9999990463256836
28152 0.9999990463256836
28153 0.9999990463256836
28154 0.9999990463256836
28155 0.9999990463256836
28156 0.9999990463256836
28157 0.9999990463256836
28158 0.9999990463256836
28159 0.9999990463256836
28160 0.9999990463256836
28161 0.9999990463256836
28162 0.9999990463256836
28163 0.9999990463256836
28164 0.9999990463256836
28165 0.9999990463256836
28166 0.9999990463256836
28167 0.9999990463256836
28168 0.9999990463256836
28169 0.9999990463256836
28170 0.9999990463256836
28171 0.9999990463256836
28172 0.9999990463256836
28173 0.9999990463256836
28174 0.9999990463256836
28175 0.9999990463256836
28176 0.9999990463256836
28177 0.9999990463256836
28178 0.9999990463256836
28179 0.9999990463256836
28180 0.9999990463256836
28181 0.9999990463256836
28182 0.9999990463256836
28183 0.9999990463256836
28184 0.9999990463256836
28185 0.9999990463256836
28186 0.9999990463256836
28187 0.9999990463256836
28188 0.9999990463256836
28189 0.9999990463256836
28190 0.9999990463256836
28191 0.9999990463256836
28192 0.9999990463256836
28193 0.9999990463256836
28194 0.9999990463256836
28195 0.9999990463256836
28196 0.9999990463256836
28197 0.9999990463256836
28198 0.9999990463256836
28199 0.9999990463256836
28200 0.9999990463256836
28201 0.9999990463256836
28202 0.9999990463256836
28203 0.9999990463256836
28204 0.9999990463256836
28205 0.9999990463256836
28206 0.9999990463256836
28207 0.9999990463256836
28208 0.9999990463256836
28209 0.9999990463256836
28210 0.9999990463256836
28211 0.9999990463256836
28212 0.9999990463256836
28213 0.9999990463256836
28214 0.9999990463256836
28215 0.9999990463256836
28216 0.9999990463256836
28217 0.9999990463256836
28218 0.9999990463256836
28219 0.9999990463256836
28220 0.9999990463256836
28221 0.9999990463256836
28222 0.9999990463256836
28223 0.9999990463256836
28224 0.9999990463256836
28225 0.9999990463256836
28226 0.9999990463256836
28227 0.9999990463256836
28228 0.9999990463256836
28229 0.9999990463256836
28230 0.9999990463256836
28231 0.9999990463256836
28232 0.9999990463256836
28233 0.9999990463256836
28234 0.9999990463256836
28235 0.9999990463256836
28236 0.9999990463256836
28237 0.9999990463256836
28238 0.9999990463256836
28239 0.9999990463256836
28240 0.9999990463256836
28241 0.9999990463256836
28242 0.9999990463256836
28243 0.9999990463256836
28244 0.9999990463256836
28245 0.9999990463256836
28246 0.9999990463256836
28247 0.9999990463256836
28248 0.9999990463256836
28249 0.9999990463256836
28250 0.9999990463256836
28251 0.9999990463256836
28252 0.9999990463256836
28253 0.9999990463256836
28254 0.9999990463256836
28255 0.9999990463256836
28256 0.9999990463256836
28257 0.9999990463256836
28258 0.9999990463256836
28259 0.9999990463256836
28260 0.9999990463256836
28261 0.9999990463256836
28262 0.9999990463256836
28263 0.9999990463256836
28264 0.9999990463256836
28265 0.9999990463256836
28266 0.9999990463256836
28267 0.9999990463256836
28268 0.9999990463256836
28269 0.9999990463256836
28270 0.9999990463256836
28271 0.9999990463256836
28272 0.9999990463256836
28273 0.9999990463256836
28274 0.9999990463256836
28275 0.9999990463256836
28276 0.9999990463256836
28277 0.9999990463256836
28278 0.9999990463256836
28279 0.9999990463256836
28280 0.9999990463256836
28281 0.9999990463256836
28282 0.9999990463256836
28283 0.9999990463256836
28284 0.9999990463256836
28285 0.9999990463256836
28286 0.9999990463256836
28287 0.9999990463256836
28288 0.9999990463256836
28289 0.9999990463256836
28290 0.9999990463256836
28291 0.9999990463256836
28292 0.9999990463256836
28293 0.9999990463256836
28294 0.9999990463256836
28295 0.9999990463256836
28296 0.9999990463256836
28297 0.9999990463256836
28298 0.9999990463256836
28299 0.9999990463256836
28300 0.9999990463256836
28301 0.9999990463256836
28302 0.9999990463256836
28303 0.9999990463256836
28304 0.9999990463256836
28305 0.9999990463256836
28306 0.9999990463256836
28307 0.9999990463256836
28308 0.9999990463256836
28309 0.9999990463256836
28310 0.9999990463256836
28311 0.9999990463256836
28312 0.9999990463256836
28313 0.9999990463256836
28314 0.9999990463256836
28315 0.9999990463256836
28316 0.9999990463256836
28317 0.9999990463256836
28318 0.9999990463256836
28319 0.9999990463256836
28320 0.9999990463256836
28321 0.9999990463256836
28322 0.9999990463256836
28323 0.9999990463256836
28324 0.9999990463256836
28325 0.9999990463256836
28326 0.9999990463256836
28327 0.9999990463256836
28328 0.9999990463256836
28329 0.9999990463256836
28330 0.9999990463256836
28331 0.9999990463256836
28332 0.9999990463256836
28333 0.9999990463256836
28334 0.9999990463256836
28335 0.9999990463256836
28336 0.9999990463256836
28337 0.9999990463256836
28338 0.9999990463256836
28339 0.9999990463256836
28340 0.9999990463256836
28341 0.9999990463256836
28342 0.9999990463256836
28343 0.9999990463256836
28344 0.9999990463256836
28345 0.9999990463256836
28346 0.9999990463256836
28347 0.9999990463256836
28348 0.9999990463256836
28349 0.9999990463256836
28350 0.9999990463256836
28351 0.9999990463256836
28352 0.9999990463256836
28353 0.9999990463256836
28354 0.9999990463256836
28355 0.9999990463256836
28356 0.9999990463256836
28357 0.9999990463256836
28358 0.9999990463256836
28359 0.9999990463256836
28360 0.9999990463256836
28361 0.9999990463256836
28362 0.9999990463256836
28363 0.9999990463256836
28364 0.9999990463256836
28365 0.9999990463256836
28366 0.9999990463256836
28367 0.9999990463256836
28368 0.9999990463256836
28369 0.9999990463256836
28370 0.9999990463256836
28371 0.9999990463256836
28372 0.9999990463256836
28373 0.9999990463256836
28374 0.9999990463256836
28375 0.9999990463256836
28376 0.9999990463256836
28377 0.9999990463256836
28378 0.9999990463256836
28379 0.9999990463256836
28380 0.9999990463256836
28381 0.9999990463256836
28382 0.9999990463256836
28383 0.9999990463256836
28384 0.9999990463256836
28385 0.9999990463256836
28386 0.9999990463256836
28387 0.9999990463256836
28388 0.9999990463256836
28389 0.9999990463256836
28390 0.9999990463256836
28391 0.9999990463256836
28392 0.9999990463256836
28393 0.9999990463256836
28394 0.9999990463256836
28395 0.9999990463256836
28396 0.9999990463256836
28397 0.9999990463256836
28398 0.9999990463256836
28399 0.9999990463256836
28400 0.9999990463256836
28401 0.9999990463256836
28402 0.9999990463256836
28403 0.9999990463256836
28404 0.9999990463256836
28405 0.9999990463256836
28406 0.9999990463256836
28407 0.9999990463256836
28408 0.9999990463256836
28409 0.9999990463256836
28410 0.9999990463256836
28411 0.9999990463256836
28412 0.9999990463256836
28413 0.9999990463256836
28414 0.9999990463256836
28415 0.9999990463256836
28416 0.9999990463256836
28417 0.9999990463256836
28418 0.9999990463256836
28419 0.9999990463256836
28420 0.9999990463256836
28421 0.9999990463256836
28422 0.9999990463256836
28423 0.9999990463256836
28424 0.9999990463256836
28425 0.9999990463256836
28426 0.9999990463256836
28427 0.9999990463256836
28428 0.9999990463256836
28429 0.9999990463256836
28430 0.9999990463256836
28431 0.9999990463256836
28432 0.9999990463256836
28433 0.9999990463256836
28434 0.9999990463256836
28435 0.9999990463256836
28436 0.9999990463256836
28437 0.9999990463256836
28438 0.9999990463256836
28439 0.9999990463256836
28440 0.9999990463256836
28441 0.9999990463256836
28442 0.9999990463256836
28443 0.9999990463256836
28444 0.9999990463256836
28445 0.9999990463256836
28446 0.9999990463256836
28447 0.9999990463256836
28448 0.9999990463256836
28449 0.9999990463256836
28450 0.9999990463256836
28451 0.9999990463256836
28452 0.9999990463256836
28453 0.9999990463256836
28454 0.9999990463256836
28455 0.9999990463256836
28456 0.9999990463256836
28457 0.9999990463256836
28458 0.9999990463256836
28459 0.9999990463256836
28460 0.9999990463256836
28461 0.9999990463256836
28462 0.9999990463256836
28463 0.9999990463256836
28464 0.9999990463256836
28465 0.9999990463256836
28466 0.9999990463256836
28467 0.9999990463256836
28468 0.9999990463256836
28469 0.9999990463256836
28470 0.9999990463256836
28471 0.9999990463256836
28472 0.9999990463256836
28473 0.9999990463256836
28474 0.9999990463256836
28475 0.9999990463256836
28476 0.9999990463256836
28477 0.9999990463256836
28478 0.9999990463256836
28479 0.9999990463256836
28480 0.9999990463256836
28481 0.9999990463256836
28482 0.9999990463256836
28483 0.9999990463256836
28484 0.9999990463256836
28485 0.9999990463256836
28486 0.9999990463256836
28487 0.9999990463256836
28488 0.9999990463256836
28489 0.9999990463256836
28490 0.9999990463256836
28491 0.9999990463256836
28492 0.9999990463256836
28493 0.9999990463256836
28494 0.9999990463256836
28495 0.9999990463256836
28496 0.9999990463256836
28497 0.9999990463256836
28498 0.9999990463256836
28499 0.9999990463256836
28500 0.9999990463256836
28501 0.9999990463256836
28502 0.9999990463256836
28503 0.9999990463256836
28504 0.9999990463256836
28505 0.9999990463256836
28506 0.9999990463256836
28507 0.9999990463256836
28508 0.9999990463256836
28509 0.9999990463256836
28510 0.9999990463256836
28511 0.9999990463256836
28512 0.9999990463256836
28513 0.9999990463256836
28514 0.9999990463256836
28515 0.9999990463256836
28516 0.9999990463256836
28517 0.9999990463256836
28518 0.9999990463256836
28519 0.9999990463256836
28520 0.9999990463256836
28521 0.9999990463256836
28522 0.9999990463256836
28523 0.9999990463256836
28524 0.9999990463256836
28525 0.9999990463256836
28526 0.9999990463256836
28527 0.9999990463256836
28528 0.9999990463256836
28529 0.9999990463256836
28530 0.9999990463256836
28531 0.9999990463256836
28532 0.9999990463256836
28533 0.9999990463256836
28534 0.9999990463256836
28535 0.9999990463256836
28536 0.9999990463256836
28537 0.9999990463256836
28538 0.9999990463256836
28539 0.9999990463256836
28540 0.9999990463256836
28541 0.9999990463256836
28542 0.9999990463256836
28543 0.9999990463256836
28544 0.9999990463256836
28545 0.9999990463256836
28546 0.9999990463256836
28547 0.9999990463256836
28548 0.9999990463256836
28549 0.9999990463256836
28550 0.9999990463256836
28551 0.9999990463256836
28552 0.9999990463256836
28553 0.9999990463256836
28554 0.9999990463256836
28555 0.9999990463256836
28556 0.9999990463256836
28557 0.9999990463256836
28558 0.9999990463256836
28559 0.9999990463256836
28560 0.9999990463256836
28561 0.9999990463256836
28562 0.9999990463256836
28563 0.9999990463256836
28564 0.9999990463256836
28565 0.9999990463256836
28566 0.9999990463256836
28567 0.9999990463256836
28568 0.9999990463256836
28569 0.9999990463256836
28570 0.9999990463256836
28571 0.9999990463256836
28572 0.9999990463256836
28573 0.9999990463256836
28574 0.9999990463256836
28575 0.9999990463256836
28576 0.9999990463256836
28577 0.9999990463256836
28578 0.9999990463256836
28579 0.9999990463256836
28580 0.9999990463256836
28581 0.9999990463256836
28582 0.9999990463256836
28583 0.9999990463256836
28584 0.9999990463256836
28585 0.9999990463256836
28586 0.9999990463256836
28587 0.9999990463256836
28588 0.9999990463256836
28589 0.9999990463256836
28590 0.9999990463256836
28591 0.9999990463256836
28592 0.9999990463256836
28593 0.9999990463256836
28594 0.9999990463256836
28595 0.9999990463256836
28596 0.9999990463256836
28597 0.9999990463256836
28598 0.9999990463256836
28599 0.9999990463256836
28600 0.9999990463256836
28601 0.9999990463256836
28602 0.9999990463256836
28603 0.9999990463256836
28604 0.9999990463256836
28605 0.9999990463256836
28606 0.9999990463256836
28607 0.9999990463256836
28608 0.9999990463256836
28609 0.9999990463256836
28610 0.9999990463256836
28611 0.9999990463256836
28612 0.9999990463256836
28613 0.9999990463256836
28614 0.9999990463256836
28615 0.9999990463256836
28616 0.9999990463256836
28617 0.9999990463256836
28618 0.9999990463256836
28619 0.9999990463256836
28620 0.9999990463256836
28621 0.9999990463256836
28622 0.9999990463256836
28623 0.9999990463256836
28624 0.9999990463256836
28625 0.9999990463256836
28626 0.9999990463256836
28627 0.9999990463256836
28628 0.9999990463256836
28629 0.9999990463256836
28630 0.9999990463256836
28631 0.9999990463256836
28632 0.9999990463256836
28633 0.9999990463256836
28634 0.9999990463256836
28635 0.9999990463256836
28636 0.9999990463256836
28637 0.9999990463256836
28638 0.9999990463256836
28639 0.9999990463256836
28640 0.9999990463256836
28641 0.9999990463256836
28642 0.9999990463256836
28643 0.9999990463256836
28644 0.9999990463256836
28645 0.9999990463256836
28646 0.9999990463256836
28647 0.9999990463256836
28648 0.9999990463256836
28649 0.9999990463256836
28650 0.9999990463256836
28651 0.9999990463256836
28652 0.9999990463256836
28653 0.9999990463256836
28654 0.9999990463256836
28655 0.9999990463256836
28656 0.9999990463256836
28657 0.9999990463256836
28658 0.9999990463256836
28659 0.9999990463256836
28660 0.9999990463256836
28661 0.9999990463256836
28662 0.9999990463256836
28663 0.9999990463256836
28664 0.9999990463256836
28665 0.9999990463256836
28666 0.9999990463256836
28667 0.9999990463256836
28668 0.9999990463256836
28669 0.9999990463256836
28670 0.9999990463256836
28671 0.9999990463256836


==> evaluation/frequency_hot.dat <==
index	frequency
1	0.9697137
2	0.91867733
3	0.8960866
4	0.76909196
5	0.74782217
6	0.68926436
7	0.67193085
8	0.6443226
9	0.63691264
10	0.6151259
11	0.6088125
12	0.60741496
13	0.5986423
14	0.5921255
15	0.5690373
16	0.56685257
17	0.5583251
18	0.55726194
19	0.55552167
20	0.5552639
21	0.55503255
22	0.5537326
23	0.55096114
24	0.54604113
25	0.5454852
26	0.5438536
27	0.54305655
28	0.5380028
29	0.53538185
30	0.531362
31	0.5300912
32	0.5278061
33	0.5236093
34	0.5111428
35	0.5093816
36	0.50717586
37	0.50429857
38	0.5006061
39	0.4979601
40	0.49477765
41	0.49431783
42	0.49151856
43	0.4893853
44	0.4889018
45	0.48797104
46	0.48527902
47	0.48441374
48	0.48331717
49	0.4830803
50	0.4783707
51	0.47748312
52	0.47720584
53	0.4769216
54	0.47682825
55	0.47502384
56	0.4745041
57	0.47444278
58	0.4738715
59	0.47124222
60	0.47030586
61	0.46999097
62	0.46844572
63	0.4640357
64	0.4635996
65	0.4624598
66	0.4578756
67	0.45607954
68	0.4528734
69	0.45257384
70	0.4501215
71	0.44952095
72	0.4480886
73	0.44690838
74	0.4455777
75	0.44538683
76	0.4453311
77	0.4447668
78	0.4433804
79	0.44233814
80	0.44218764
81	0.44037488
82	0.43943435
83	0.43720078
84	0.43481532
85	0.4334345
86	0.43192407
87	0.4307439
88	0.43023393
89	0.42891997
90	0.42747924
91	0.42707235
92	0.42690238
93	0.42257318
94	0.4223795
95	0.42069212
96	0.41976273
97	0.4177089
98	0.41753057
99	0.4146212
100	0.4114276
101	0.41130358
102	0.41118655
103	0.41100958
104	0.411004
105	0.40964827
106	0.409031
107	0.40797344
108	0.4076446
109	0.40631393
110	0.40603805
111	0.40520898
112	0.40515465
113	0.4047227
114	0.40456107
115	0.40454435
116	0.4034171
117	0.40261033
118	0.40221322
119	0.4021575
120	0.4021157
121	0.40195826
122	0.40149426
123	0.40117794
124	0.40085608
125	0.400838
126	0.4006401
127	0.4003712
128	0.40004516
129	0.39986402
130	0.3997358
131	0.3995728
132	0.39952123
133	0.39947805
134	0.39942092
135	0.39941534
136	0.39674702
137	0.3951781
138	0.3943644
139	0.39323574
140	0.3928818
141	0.39256832
142	0.39165565
143	0.3916069
144	0.39091995
145	0.39076808
146	0.38771522
147	0.3869614
148	0.38585088
149	0.38415095
150	0.3837009
151	0.3831561
152	0.38289693
153	0.3823577
154	0.3820177
155	0.38117892
156	0.38106048
157	0.3789732
158	0.37850782
159	0.37843674
160	0.37697232
161	0.3768079
162	0.37485996
163	0.37475267
164	0.37467185
165	0.3735697
166	0.3724327
167	0.37219167
168	0.37206766
169	0.37171233
170	0.3713027
171	0.3710951
172	0.36954704
173	0.36951777
174	0.36902174
175	0.36885872
176	0.3677719
177	0.3649907
178	0.36474827
179	0.36399725
180	0.3632922
181	0.36060578
182	0.3604316
183	0.35716695
184	0.3565288
185	0.35651764
186	0.35649115
187	0.35524687
188	0.3547759
189	0.3538117
190	0.35366678
191	0.350554
192	0.34933898
193	0.34905472
194	0.348868
195	0.34885967
196	0.34831902
197	0.34668183
198	0.34649095
199	0.3462429
200	0.3459364
201	0.34564793
202	0.3455532
203	0.3453247
204	0.34470603
205	0.34378362
206	0.34335166
207	0.3426271
208	0.34190953
209	0.34181756
210	0.3417465
211	0.34062344
212	0.3399198
213	0.33785203
214	0.3375622
215	0.33714002
216	0.33607408
217	0.3360699
218	0.33558083
219	0.3353328
220	0.33435607
221	0.3314286
222	0.33104542
223	0.33064273
224	0.32963532
225	0.32939705
226	0.32780582
227	0.32764143
228	0.32742125
229	0.32721782
230	0.32631493
231	0.3260265
232	0.3257687
233	0.3255249
234	0.32543012
235	0.32485327
236	0.32450354
237	0.3231701
238	0.3228733
239	0.32073447
240	0.3202273
241	0.3199932
242	0.31986502
243	0.31927702
244	0.31808847
245	0.31806755
246	0.31796864
247	0.31796306
248	0.31666443
249	0.3146733
250	0.3142943
251	0.31371188
252	0.31302774
253	0.3114365
254	0.310914
255	0.31034967
256	0.3103246
257	0.3101769
258	0.31014207
259	0.30953595
260	0.3088727
261	0.30866927
262	0.3078695
263	0.30667537
264	0.30634233
265	0.30613333
266	0.30606088
267	0.30598146
268	0.30506185
269	0.3045463
270	0.30441532
271	0.30383846
272	0.30370888
273	0.3033452
274	0.3030944
275	0.30303866
276	0.30261788
277	0.3012259
278	0.3012259
279	0.30108097
280	0.30062255
281	0.3004024
282	0.30020314
283	0.30009586
284	0.29991472
285	0.29961795
286	0.29944375
287	0.2987206
288	0.29832768
289	0.29810196
290	0.29795146
291	0.29778567
292	0.297461
293	0.2972311
294	0.29703462
295	0.29648146
296	0.29563847
297	0.2953807
298	0.2941406
299	0.29365432
300	0.2932349
301	0.29244485
302	0.2924379
303	0.29188335
304	0.29181367
305	0.29129532
306	0.2912591
307	0.29085085
308	0.29064184
309	0.2896205
310	0.28958428
311	0.28913978
312	0.28888342
313	0.28856155
314	0.28851417
315	0.28805575
316	0.28780633
317	0.28677663
318	0.2863433
319	0.28567448
320	0.28537908
321	0.28369728
322	0.28315386
323	0.28296018
324	0.282623
325	0.2819472
326	0.2819026
327	0.28160027
328	0.28158912
329	0.28143585
330	0.28110978
331	0.28095374
332	0.28086594
333	0.2807949
334	0.28061375
335	0.27966347
336	0.2789473
337	0.27891663
338	0.27876753
339	0.27823526
340	0.27786046
341	0.27751908
342	0.2774982
343	0.27678198
344	0.2763333
345	0.27569377
346	0.27563384
347	0.2755767
348	0.27435333
349	0.27403843
350	0.27395204
351	0.2735884
352	0.27337378
353	0.27280807
354	0.27143145
355	0.27009937
356	0.26970226
357	0.26949742
358	0.26913935
359	0.26906967
360	0.26836184
361	0.26816538
362	0.26806507
363	0.26764286
364	0.26753
365	0.26672882
366	0.26545945
367	0.26538283
368	0.26482964
369	0.26471958
370	0.26463178
371	0.2641664
372	0.2638947
373	0.26278
374	0.2623578
375	0.2622533
376	0.2621878
377	0.26201084
378	0.26177678
379	0.26159006
380	0.26082093
381	0.2607178
382	0.26033464
383	0.25951394
384	0.25820276
385	0.25819302
386	0.25797567
387	0.25785583
388	0.2577374
389	0.25759804
390	0.25694317
391	0.25635934
392	0.2559678
393	0.25586608
394	0.2552112
395	0.25414947
396	0.25257912
397	0.25243422
398	0.25150764
399	0.25125265
400	0.25072175
401	0.25007662
402	0.24925037
403	0.24891038
404	0.24805206
405	0.24790716
406	0.24732195
407	0.24708089
408	0.24694015
409	0.24691647
410	0.24655558
411	0.24615848
412	0.24610552
413	0.24606094
414	0.2458798
415	0.24548408
416	0.24468568
417	0.24443209
418	0.24443209
419	0.24431783
420	0.2442384
421	0.24383155
422	0.24355426
423	0.2434637
424	0.24335223
425	0.24311535
426	0.24308889
427	0.24297322
428	0.2426848
429	0.24267505
430	0.24258448
431	0.24253292
432	0.24238105
433	0.24224868
434	0.24217483
435	0.24178886
436	0.24164674
437	0.24131094
438	0.24050975
439	0.23986462
440	0.23977683
441	0.23976709
442	0.2394926
443	0.23928776
444	0.23921253
445	0.23917072
446	0.23896728
447	0.23826364
448	0.23807693
449	0.2378317
450	0.23774949
451	0.23709321
452	0.23692739
453	0.23673789
454	0.23656094
455	0.23637004
456	0.23629759
457	0.23502405
458	0.2348889
459	0.23465899
460	0.23435105
461	0.23400131
462	0.23397206
463	0.2338773
464	0.23362093
465	0.23355544
466	0.23335479
467	0.23316668
468	0.23294236
469	0.23282392
470	0.2328044
471	0.23225543
472	0.23222616
473	0.23222059
474	0.23177332
475	0.23114212
476	0.23110032
477	0.23062657
478	0.23061125
479	0.23059453
480	0.2299243
481	0.22959687
482	0.22913566
483	0.22904092
484	0.22901861
485	0.22890854
486	0.22885838
487	0.22875945
488	0.22845152
489	0.22840554
490	0.22837488
491	0.22834004
492	0.22765173
493	0.22762106
494	0.22755697
495	0.22747338
496	0.2271529
497	0.22714035
498	0.22706929
499	0.22690767
500	0.226877
501	0.2266262
502	0.22624163
503	0.22616221
504	0.22608419
505	0.22601451
506	0.22568429
507	0.2256578
508	0.22523284
509	0.22513948
510	0.22506285
511	0.22441772
512	0.22418362
513	0.22411674
514	0.22388405
515	0.22371545
516	0.22337826
517	0.22337268
518	0.2233476
519	0.22304384
520	0.22259378
521	0.22229142
522	0.2218135
523	0.22149442
524	0.22116698
525	0.22087575
526	0.22078101
527	0.22034907
528	0.22025432
529	0.22020137
530	0.22016515
531	0.22004113
532	0.21952419
533	0.21945591
534	0.21931659
535	0.21911871
536	0.21898077
537	0.21888742
538	0.218847
539	0.218847
540	0.21883586
541	0.21866308
542	0.21733938
543	0.21731013
544	0.21716939
545	0.21711506
546	0.21709137
547	0.21663295
548	0.21645738
549	0.21645181
550	0.21616755
551	0.215992
552	0.21588053
553	0.2157203
554	0.2156952
555	0.21568127
556	0.21517688
557	0.21517688
558	0.21505564
559	0.2147296
560	0.21460001
561	0.21460001
562	0.21383087
563	0.21328467
564	0.21314952
565	0.21314535
566	0.21313699
567	0.21308821
568	0.21283183
569	0.21273847
570	0.21219645
571	0.21170041
572	0.21168369
573	0.21157223
574	0.21156804
575	0.21072227
576	0.21054392
577	0.20995313
578	0.20951422
579	0.20929824
580	0.20922858
581	0.20919931
582	0.20894851
583	0.20885794
584	0.20871164
585	0.20832707
586	0.20810412
587	0.20794806
588	0.2078979
589	0.20786725
590	0.20738375
591	0.20660485
592	0.20645994
593	0.20580645
594	0.20576465
595	0.20570056
596	0.20563367
597	0.20558213
598	0.20544
599	0.2051265
600	0.20505124
601	0.20500945
602	0.20465972
603	0.20460118
604	0.20447439
605	0.20433784
606	0.20361747
607	0.20354502
608	0.20347813
609	0.20335273
610	0.20332485
611	0.20328724
612	0.20307963
613	0.20273128
614	0.20272711
615	0.2024345
616	0.20202345
617	0.20193009
618	0.2018451
619	0.20156643
620	0.2014452
621	0.20082794
622	0.20082237
623	0.20078753
624	0.20065378
625	0.20054509
626	0.20037928
627	0.20000446
628	0.19995151
629	0.1998916
630	0.19978988
631	0.19971603
632	0.19951677
633	0.19951399
634	0.19948612
635	0.19948195
636	0.19925064
637	0.19896083
638	0.19878107
639	0.19861388
640	0.198292
641	0.1980635
642	0.19772908
643	0.19763155
644	0.19757442
645	0.19738074
646	0.19660881
647	0.19635522
648	0.1963176
649	0.19619498
650	0.19612114
651	0.1961072
652	0.1960849
653	0.19557773
654	0.1954342
655	0.19531576
656	0.19523077
657	0.19503988
658	0.1949702
659	0.19362281
660	0.19342496
661	0.19340128
662	0.19263493
663	0.19239387
664	0.1923646
665	0.19226567
666	0.19226289
667	0.1917989
668	0.19162473
669	0.19098796
670	0.19082633
671	0.19082214
672	0.1906424
673	0.19049332
674	0.19049053
675	0.19027036
676	0.19017701
677	0.19012406
678	0.19004604
679	0.18959877
680	0.18950263
681	0.18939951
682	0.1893368
683	0.1893173
684	0.18923509
685	0.18904002
686	0.1888561
687	0.18878503
688	0.188753
689	0.18848407
690	0.18837678
691	0.18837538
692	0.18816917
693	0.18798803
694	0.18792254
695	0.18777484
696	0.18772887
697	0.18754354
698	0.18694718
699	0.18689702
700	0.18671589
701	0.1867117
702	0.18666293
703	0.18623239
704	0.18622541
705	0.18607214
706	0.18605542
707	0.18601222
708	0.18596068
709	0.18588822
710	0.18581298
711	0.18542284
712	0.1853016
713	0.18485294
714	0.18461467
715	0.18456312
716	0.18435968
717	0.18431371
718	0.18396258
719	0.18394168
720	0.18270715
721	0.18249257
722	0.18240619
723	0.18224455
724	0.1821707
725	0.18207039
726	0.18170393
727	0.18146148
728	0.18142943
729	0.1811201
730	0.18097658
731	0.18063939
732	0.1805516
733	0.18003048
734	0.18001933
735	0.17996222
736	0.17995803
737	0.17988697
738	0.17986189
739	0.17979361
740	0.17979082
741	0.1797741
742	0.17972116
743	0.17958322
744	0.17946199
745	0.1790802
746	0.17889349
747	0.17869146
748	0.17858277
749	0.17841
750	0.17831664
751	0.17801985
752	0.17798641
753	0.1778429
754	0.17779692
755	0.1777147
756	0.17761299
757	0.17748062
758	0.17741373
759	0.17720334
760	0.17715457
761	0.17681459
762	0.1767505
763	0.176685
764	0.17667525
765	0.17666829
766	0.1766014
767	0.17655402
768	0.17652059
769	0.17634921
770	0.17632133
771	0.17619593
772	0.17619315
773	0.17614855
774	0.1761374
775	0.17611232
776	0.17554383
777	0.17552015
778	0.1755076
779	0.17509517
780	0.17508402
781	0.17507426
782	0.17503664
783	0.1745629
784	0.17430373
785	0.17400694
786	0.17360286
787	0.17341058
788	0.17333394
789	0.1732183
790	0.17289364
791	0.17275849
792	0.1726512
793	0.17261358
794	0.1725885
795	0.17243522
796	0.17243522
797	0.17241293
798	0.17238645
799	0.17233768
800	0.17224851
801	0.17215237
802	0.17210639
803	0.17204787
804	0.1719991
805	0.17177616
806	0.17159502
807	0.17123413
808	0.17122439
809	0.1711157
810	0.17110176
811	0.17091227
812	0.1709039
813	0.17086071
814	0.17073253
815	0.17072277
816	0.17043574
817	0.17032008
818	0.17028664
819	0.1702323
820	0.17017378
821	0.17013198
822	0.17010133
823	0.16992019
824	0.1697307
825	0.16960669
826	0.16960669
827	0.16947849
828	0.16921653
829	0.16895041
830	0.16886123
831	0.1686578
832	0.16857558
833	0.16853657
834	0.1684683
835	0.16837911
836	0.16815479
837	0.16801545
838	0.16787054
839	0.16749015
840	0.16736892
841	0.1673522
842	0.16712648
843	0.16710976
844	0.16679485
845	0.16662486
846	0.16650085
847	0.1663002
848	0.16611071
849	0.16605079
850	0.16571361
851	0.16558123
852	0.16554362
853	0.16553804
854	0.16546836
855	0.1654419
856	0.16520223
857	0.16511585
858	0.16505174
859	0.16503224
860	0.16500299
861	0.16496396
862	0.16480651
863	0.16459751
864	0.16454457
865	0.16442752
866	0.16434671
867	0.16432999
868	0.16410008
869	0.1639259
870	0.16385762
871	0.16348699
872	0.16343683
873	0.16334905
874	0.16334487
875	0.16330306
876	0.16307874
877	0.16302578
878	0.16288088
879	0.16265376
880	0.16261753
881	0.16246705
882	0.16197379
883	0.16184142
884	0.16179822
885	0.16171741
886	0.16155857
887	0.16152513
888	0.16136767
889	0.161174
890	0.1611726
891	0.16107088
892	0.16106531
893	0.16099146
894	0.16085073
895	0.16069189
896	0.1606905
897	0.160501
898	0.16042158
899	0.16036864
900	0.16029479
901	0.16026552
902	0.16025716
903	0.16023347
904	0.16017495
905	0.16011365
906	0.16000775
907	0.15953818
908	0.1595368
909	0.15939884
910	0.15919541
911	0.15910903
912	0.15906444
913	0.15898919
914	0.15889584
915	0.15883034
916	0.15845554
917	0.15838307
918	0.15824653
919	0.15817964
920	0.15745927
921	0.15733527
922	0.15713044
923	0.1571151
924	0.15688102
925	0.15660793
926	0.15660374
927	0.15634179
928	0.15632367
929	0.15618294
930	0.15595722
931	0.15592517
932	0.15592238
933	0.15579838
934	0.1557719
935	0.15573986
936	0.15567715
937	0.15559076
938	0.15557823
939	0.15549044
940	0.15543748
941	0.15522291
942	0.15499021
943	0.1549331
944	0.15477704
945	0.15471293
946	0.15463491
947	0.15455689
948	0.15446074
949	0.15426567
950	0.15422386
951	0.1541528
952	0.15398839
953	0.15373898
954	0.15362333
955	0.15361078
956	0.15354808
957	0.15329309
958	0.15319973
959	0.15310359
960	0.15307851
961	0.1529531
962	0.15242223
963	0.152347
964	0.15226617
965	0.15223135
966	0.15222578
967	0.15216586
968	0.15205857
969	0.1519471
970	0.15190947
971	0.15182588
972	0.15176874
973	0.15176457
974	0.15173252
975	0.1515444
976	0.15145384
977	0.15138139
978	0.15136327
979	0.15119746
980	0.15115984
981	0.1510414
982	0.15102747
983	0.15100378
984	0.1507697
985	0.15074183
986	0.15072092
987	0.15071954
988	0.15069863
989	0.1505593
990	0.15043528
991	0.15035726
992	0.15030432
993	0.15007162
994	0.14984728
995	0.14975533
996	0.14968427
997	0.14962435
998	0.14957836
999	0.14955886
1000	0.1495073
1001	0.14944181
1002	0.14943624
1003	0.14925788
1004	0.14884824
1005	0.14862949
1006	0.14857374
1007	0.14843859
1008	0.1483313
1009	0.14819753
1010	0.14817943
1011	0.1481655
1012	0.14812647
1013	0.14796484
1014	0.14788264
1015	0.14766109
1016	0.14761789
1017	0.1476151
1018	0.14746602
1019	0.14742282
1020	0.14736848
1021	0.14719848
1022	0.14718874
1023	0.14718038
1024	0.14709955
1025	0.14699088
1026	0.14695466
1027	0.14690588
1028	0.14687802
1029	0.14671639
1030	0.14669967
1031	0.14650738
1032	0.14644189
1033	0.14644049
1034	0.14638615
1035	0.14635828
1036	0.14628164
1037	0.14627747
1038	0.14617993
1039	0.14608936
1040	0.14596814
1041	0.14588454
1042	0.14583158
1043	0.14578283
1044	0.14574659
1045	0.14566857
1046	0.14565185
1047	0.14550693
1048	0.14550136
1049	0.14549719
1050	0.14535923
1051	0.14529514
1052	0.14527424
1053	0.14525752
1054	0.14518924
1055	0.14518785
1056	0.14516835
1057	0.14487714
1058	0.14479771
1059	0.14458731
1060	0.14456502
1061	0.14453296
1062	0.14448002
1063	0.14448002
1064	0.14435183
1065	0.14434625
1066	0.14426823
1067	0.14415258
1068	0.14413446
1069	0.14369833
1070	0.14362729
1071	0.1435994
1072	0.14348237
1073	0.14346287
1074	0.14345172
1075	0.14342941
1076	0.14285396
1077	0.14283445
1078	0.1426979
1079	0.14266306
1080	0.14251398
1081	0.1424666
1082	0.14226596
1083	0.14222555
1084	0.14214613
1085	0.14205417
1086	0.1420472
1087	0.14203048
1088	0.14202212
1089	0.14201097
1090	0.14193572
1091	0.1418786
1092	0.14186884
1093	0.14186746
1094	0.14163615
1095	0.14162362
1096	0.14154698
1097	0.14128084
1098	0.14101471
1099	0.14091717
1100	0.14077087
1101	0.14067613
1102	0.14057858
1103	0.14050335
1104	0.14048105
1105	0.14045458
1106	0.14038211
1107	0.14025672
1108	0.14018704
1109	0.14015639
1110	0.1401118
1111	0.13999197
1112	0.13996968
1113	0.13985682
1114	0.13964362
1115	0.13953634
1116	0.13953076
1117	0.13947643
1118	0.13929808
1119	0.1391657
1120	0.13905981
1121	0.13904169
1122	0.13887449
1123	0.13883269
1124	0.13877834
1125	0.13856238
1126	0.13851778
1127	0.13842304
1128	0.13825722
1129	0.13820568
1130	0.13819732
1131	0.13817781
1132	0.13816805
1133	0.13802871
1134	0.13785593
1135	0.13781832
1136	0.13770685
1137	0.13766505
1138	0.13749087
1139	0.13744907
1140	0.13740727
1141	0.13734597
1142	0.13730834
1143	0.13729858
1144	0.13729441
1145	0.13726376
1146	0.13713278
1147	0.13708958
1148	0.13687222
1149	0.13679558
1150	0.13672592
1151	0.13659215
1152	0.13658518
1153	0.1364765
1154	0.13641798
1155	0.13640265
1156	0.13632044
1157	0.13623823
1158	0.13620758
1159	0.13594423
1160	0.13588153
1161	0.13575612
1162	0.13566276
1163	0.13558893
1164	0.13548581
1165	0.1353409
1166	0.1352573
1167	0.13514304
1168	0.13514026
1169	0.13504551
1170	0.13492706
1171	0.13485044
1172	0.1348379
1173	0.13472782
1174	0.13461635
1175	0.13448259
1176	0.13443242
1177	0.13440596
1178	0.13411753
1179	0.13411056
1180	0.13399072
1181	0.1339322
1182	0.1339113
1183	0.13388762
1184	0.1338068
1185	0.13379286
1186	0.13370508
1187	0.13362844
1188	0.13356297
1189	0.13351837
1190	0.1332397
1191	0.1332188
1192	0.13316724
1193	0.1331533
1194	0.13308364
1195	0.13298889
1196	0.13283701
1197	0.13269489
1198	0.13266145
1199	0.1326085
1200	0.13254023
1201	0.13253047
1202	0.13248728
1203	0.13234934
1204	0.13217795
1205	0.13216123
1206	0.13207485
1207	0.13206509
1208	0.13205673
1209	0.1320191
1210	0.1319355
1211	0.13183239
1212	0.1317892
1213	0.13169862
1214	0.13167216
1215	0.13166101
1216	0.1315788
1217	0.13156068
1218	0.13152307
1219	0.1314116
1220	0.1313503
1221	0.13125136
1222	0.13121931
1223	0.13116916
1224	0.13089605
1225	0.13089047
1226	0.13087654
1227	0.13082081
1228	0.13080269
1229	0.13074139
1230	0.13074139
1231	0.13066335
1232	0.13047525
1233	0.13041255
1234	0.1303206
1235	0.1301311
1236	0.13011993
1237	0.130106
1238	0.1300642
1239	0.12998897
1240	0.12997642
1241	0.1298747
1242	0.12985381
1243	0.12980922
1244	0.12960719
1245	0.12937728
1246	0.12936473
1247	0.12936194
1248	0.12935777
1249	0.12933269
1250	0.12931457
1251	0.1292045
1252	0.12912507
1253	0.12910835
1254	0.12907352
1255	0.12901917
1256	0.12889099
1257	0.12880181
1258	0.12878092
1259	0.12877394
1260	0.12875862
1261	0.12865691
1262	0.12853429
1263	0.12851617
1264	0.12845208
1265	0.12843674
1266	0.12838937
1267	0.12834896
1268	0.12825282
1269	0.12821381
1270	0.12816644
1271	0.1281525
1272	0.12811628
1273	0.12806611
1274	0.12791285
1275	0.12790169
1276	0.12786825
1277	0.12780416
1278	0.12776515
1279	0.12773171
1280	0.12764253
1281	0.12759516
1282	0.12757146
1283	0.12746836
1284	0.12726772
1285	0.12726074
1286	0.12716182
1287	0.12713395
1288	0.12706427
1289	0.12694724
1290	0.12693052
1291	0.1267884
1292	0.12677725
1293	0.12674241
1294	0.12670897
1295	0.1266797
1296	0.12657103
1297	0.12650554
1298	0.1264707
1299	0.1264707
1300	0.12642333
1301	0.12631185
1302	0.1262185
1303	0.12613629
1304	0.12606803
1305	0.12601228
1306	0.12584369
1307	0.12582836
1308	0.1257545
1309	0.12569739
1310	0.12568623
1311	0.12566394
1312	0.12561099
1313	0.12548698
1314	0.12541452
1315	0.12538387
1316	0.12537551
1317	0.12536436
1318	0.12534626
1319	0.12525012
1320	0.12522085
1321	0.12518044
1322	0.12516233
1323	0.12511495
1324	0.12509963
1325	0.12507872
1326	0.12488783
1327	0.12478751
1328	0.124525554
1329	0.124387614
1330	0.12437786
1331	0.12437368
1332	0.12432352
1333	0.12420369
1334	0.12416746
1335	0.12405181
1336	0.12399747
1337	0.12394034
1338	0.12393059
1339	0.12381076
1340	0.12377174
1341	0.123678386
1342	0.12364913
1343	0.12359339
1344	0.123592
1345	0.12356831
1346	0.12353348
1347	0.123483315
1348	0.1234652
1349	0.12346102
1350	0.12340668
1351	0.123345375
1352	0.12330914
1353	0.12330636
1354	0.12324784
1355	0.1231921
1356	0.123180956
1357	0.12303604
1358	0.12297474
1359	0.12291343
1360	0.12273229
1361	0.12266401
1362	0.122661225
1363	0.122630574
1364	0.12261525
1365	0.12249541
1366	0.12246755
1367	0.12237419
1368	0.12234493
1369	0.12234354
1370	0.12223625
1371	0.122229286
1372	0.12220977
1373	0.12213593
1374	0.12213453
1375	0.122124776
1376	0.122003555
1377	0.121995196
1378	0.12187258
1379	0.121770866
1380	0.12175553
1381	0.12173603
1382	0.12164685
1383	0.121557675
1384	0.121510305
1385	0.12146153
1386	0.12145178
1387	0.12141695
1388	0.12134449
1389	0.12124138
1390	0.12114803
1391	0.12112434
1392	0.12101426
1393	0.12072862
1394	0.12072444
1395	0.12071469
1396	0.120692395
1397	0.12068264
1398	0.120663136
1399	0.120606005
1400	0.12053912
1401	0.120511256
1402	0.12049454
1403	0.12048339
1404	0.12044437
1405	0.12041372
1406	0.12028971
1407	0.12027717
1408	0.12017545
1409	0.12006677
1410	0.12000128
1411	0.11978949
1412	0.11967384
1413	0.11956237
1414	0.11953868
1415	0.11947598
1416	0.11942582
1417	0.119420245
1418	0.11938402
1419	0.119350575
1420	0.11933246
1421	0.11929624
1422	0.11928927
1423	0.119251646
1424	0.119204275
1425	0.11916944
1426	0.11915968
1427	0.11909699
1428	0.11909559
1429	0.119073294
1430	0.11889076
1431	0.11885872
1432	0.11883503
1433	0.11866365
1434	0.1185884
1435	0.118548
1436	0.1185048
1437	0.11846161
1438	0.11841841
1439	0.118333414
1440	0.11832227
1441	0.11828883
1442	0.1182317
1443	0.11811187
1444	0.11808679
1445	0.11807425
1446	0.11790287
1447	0.11782902
1448	0.117823444
1449	0.11768828
1450	0.11728978
1451	0.117239624
1452	0.11716299
1453	0.11712536
1454	0.117091924
1455	0.1170557
1456	0.11702783
1457	0.11702504
1458	0.116997175
1459	0.11695258
1460	0.116871774
1461	0.11682718
1462	0.11681743
1463	0.11675194
1464	0.11663629
1465	0.116620965
1466	0.116499744
1467	0.11648441
1468	0.116469085
1469	0.11644261
1470	0.116425894
1471	0.11639802
1472	0.11639384
1473	0.116352044
1474	0.11634229
1475	0.116248935
1476	0.11616533
1477	0.116088696
1478	0.11604829
1479	0.115971655
1480	0.11596469
1481	0.11594936
1482	0.11588805
1483	0.11586715
1484	0.115823954
1485	0.11571388
1486	0.11570552
1487	0.11569298
1488	0.11566511
1489	0.11563724
1490	0.11556618
1491	0.11551881
1492	0.11546168
1493	0.1154366
1494	0.11531677
1495	0.115309805
1496	0.11528054
1497	0.11525267
1498	0.1152471
1499	0.11517743
1500	0.11515932
1501	0.115028344
1502	0.115001865
1503	0.11500047
1504	0.11498654
1505	0.11483745
1506	0.1148054
1507	0.114790075
1508	0.11475385
1509	0.11474967
1510	0.11463123
1511	0.11440272
1512	0.114319116
1513	0.114197895
1514	0.11416863
1515	0.114140764
1516	0.11410593
1517	0.11405577
1518	0.113912255
1519	0.113799386
1520	0.11378963
1521	0.1137548
1522	0.11375341
1523	0.11360571
1524	0.11357366
1525	0.11348867
1526	0.11347195
1527	0.11336466
1528	0.1132922
1529	0.1132713
1530	0.11320163
1531	0.11304836
1532	0.112959184
1533	0.11285329
1534	0.112839356
1535	0.11283657
1536	0.11282821
1537	0.112761326
1538	0.112695836
1539	0.1126206
1540	0.11260387
1541	0.11246315
1542	0.112440854
1543	0.11242831
1544	0.1123893
1545	0.11227504
1546	0.11226947
1547	0.11216775
1548	0.11193227
1549	0.11187096
1550	0.11181662
1551	0.11175531
1552	0.11173859
1553	0.11171769
1554	0.1116327
1555	0.11160065
1556	0.11159368
1557	0.1115477
1558	0.111540735
1559	0.111466885
1560	0.11136099
1561	0.11124813
1562	0.111246735
1563	0.11124116
1564	0.11117428
1565	0.11115477
1566	0.11114223
1567	0.11109764
1568	0.11109346
1569	0.11098896
1570	0.11097921
1571	0.11080225
1572	0.11072561
1573	0.11068521
1574	0.110584885
1575	0.11054447
1576	0.110467836
1577	0.110445544
1578	0.11041071
1579	0.11039957
1580	0.110393986
1581	0.11033268
1582	0.110289484
1583	0.11023793
1584	0.11009441
1585	0.11003868
1586	0.109888196
1587	0.10987844
1588	0.109861724
1589	0.10981295
1590	0.10980459
1591	0.10976558
1592	0.10976558
1593	0.10969591
1594	0.10962903
1595	0.10962903
1596	0.10961788
1597	0.10951895
1598	0.10945764
1599	0.10941027
1600	0.10933642
1601	0.109316915
1602	0.10926257
1603	0.109243065
1604	0.109173395
1605	0.10914414
1606	0.10904521
1607	0.109004796
1608	0.10889054
1609	0.10886964
1610	0.108797185
1611	0.10870522
1612	0.108667605
1613	0.108655065
1614	0.10860351
1615	0.10853105
1616	0.10853105
1617	0.10851433
1618	0.10847393
1619	0.108365245
1620	0.10835688
1621	0.10834573
1622	0.10834434
1623	0.10824123
1624	0.108234264
1625	0.10817713
1626	0.10814509
1627	0.1080796
1628	0.10804616
1629	0.10802944
1630	0.10802387
1631	0.108001575
1632	0.10791658
1633	0.107911006
1634	0.10789149
1635	0.107767485
1636	0.10776609
1637	0.10776052
1638	0.10754455
1639	0.10734529
1640	0.10729792
1641	0.10727284
1642	0.107257515
1643	0.10725472
1644	0.10711957
1645	0.10704711
1646	0.107015066
1647	0.10693843
1648	0.106828354
1649	0.10678794
1650	0.10677401
1651	0.10674475
1652	0.106735
1653	0.10672803
1654	0.10665697
1655	0.10658451
1656	0.10645075
1657	0.10637272
1658	0.106300265
1659	0.106300265
1660	0.10629051
1661	0.10626822
1662	0.10626125
1663	0.10622363
1664	0.10602995
1665	0.106022984
1666	0.10601741
1667	0.10600069
1668	0.105997905
1669	0.10595192
1670	0.10594913
1671	0.10582373
1672	0.10578751
1673	0.105751276
1674	0.10573874
1675	0.10570669
1676	0.10567464
1677	0.105650954
1678	0.10564538
1679	0.105478175
1680	0.105465636
1681	0.10544474
1682	0.10542802
1683	0.105323516
1684	0.10528868
1685	0.10528032
1686	0.10524688
1687	0.10508664
1688	0.105067134
1689	0.10502115
1690	0.104959846
1691	0.10493058
1692	0.10490132
1693	0.10489993
1694	0.104807965
1695	0.104799606
1696	0.104773134
1697	0.104734115
1698	0.10466166
1699	0.10461847
1700	0.104604535
1701	0.10457109
1702	0.10457109
1703	0.10455576
1704	0.10441782
1705	0.10440807
1706	0.10435512
1707	0.104279876
1708	0.104275696
1709	0.10426734
1710	0.10426176
1711	0.104197666
1712	0.104137756
1713	0.1041294
1714	0.10412382
1715	0.10406251
1716	0.10403186
1717	0.10397891
1718	0.1039399
1719	0.10390645
1720	0.10383121
1721	0.10379638
1722	0.10374203
1723	0.103535816
1724	0.10352049
1725	0.10347312
1726	0.1034341
1727	0.103319846
1728	0.10330591
1729	0.10329895
1730	0.103215344
1731	0.103198625
1732	0.10314428
1733	0.10307043
1734	0.103046745
1735	0.10301052
1736	0.10296314
1737	0.102925524
1738	0.10289347
1739	0.10288929
1740	0.10288929
1741	0.10286839
1742	0.10286143
1743	0.10284192
1744	0.102678895
1745	0.102621764
1746	0.10252423
1747	0.10247825
1748	0.10246432
1749	0.10244759
1750	0.10244202
1751	0.102440625
1752	0.10241137
1753	0.102405794
1754	0.10239465
1755	0.10239186
1756	0.10238211
1757	0.10237514
1758	0.10232219
1759	0.102306865
1760	0.10228039
1761	0.10226646
1762	0.10222326
1763	0.10219261
1764	0.10216892
1765	0.10214523
1766	0.102142446
1767	0.10208811
1768	0.10203098
1769	0.10197803
1770	0.10188885
1771	0.10185123
1772	0.10183033
1773	0.10183033
1774	0.10182337
1775	0.101766236
1776	0.101710506
1777	0.10162272
1778	0.101610176
1779	0.101592064
1780	0.10157395
1781	0.1015433
1782	0.10146806
1783	0.10135659
1784	0.101346835
1785	0.10132593
1786	0.10132175
1787	0.10126741
1788	0.10125069
1789	0.10115176
1790	0.101129465
1791	0.10109881
1792	0.10109463
1793	0.101069555
1794	0.10102357
1795	0.10099292
1796	0.100956686
1797	0.10093857
1798	0.100926034
1799	0.10089399
1800	0.10084104
1801	0.10075186
1802	0.100701705
1803	0.10061392
1804	0.10058605
1805	0.1005554
1806	0.10055122
1807	0.100524746
1808	0.100393765
1809	0.10035615
1810	0.10035197
1811	0.100251645
1812	0.100239106
1813	0.100161076
1814	0.10015968
1815	0.10008026
1816	0.10006075
1817	0.100048214
1818	0.10002034
1819	0.100009196
1820	0.10000362
1821	0.09998272
1822	0.099974364
1823	0.09989773
1824	0.09989355
1825	0.09980716
1826	0.099680364
1827	0.09967618
1828	0.099653885
1829	0.0996302
1830	0.09962323
1831	0.099610694
1832	0.0994407
1833	0.099298574
1834	0.09925399
1835	0.09924424
1836	0.09920661
1837	0.09918571
1838	0.099143915
1839	0.099078424
1840	0.099061705
1841	0.09904638
1842	0.09901433
1843	0.0989781
1844	0.09886524
1845	0.09885967
1846	0.098844334
1847	0.09883876
1848	0.09872033
1849	0.09871754
1850	0.09867156
1851	0.09863533
1852	0.0985796
1853	0.09854476
1854	0.09853919
1855	0.09848903
1856	0.09843329
1857	0.098408215
1858	0.09837477
1859	0.098338544
1860	0.098326005
1861	0.09825076
1862	0.09823683
1863	0.098165765
1864	0.098096095
1865	0.09803479
1866	0.09798323
1867	0.09790242
1868	0.097901024
1869	0.09784251
1870	0.097828574
1871	0.097719885
1872	0.097719885
1873	0.097659975
1874	0.09761817
1875	0.097577766
1876	0.09756244
1877	0.097464904
1878	0.09744957
1879	0.097395234
1880	0.097292125
1881	0.0972768
1882	0.0972127
1883	0.097209916
1884	0.097152784
1885	0.097127706
1886	0.09712492
1887	0.097078934
1888	0.097049676
1889	0.09703017
1890	0.09701206
1891	0.09698697
1892	0.09697304
1893	0.096971646
1894	0.09679051
1895	0.0966665
1896	0.09665396
1897	0.09664978
1898	0.09658708
1899	0.09651323
1900	0.09643241
1901	0.0963934
1902	0.09636275
1903	0.09634881
1904	0.09630701
1905	0.09613005
1906	0.09607432
1907	0.09604784
1908	0.09603809
1909	0.09596145
1910	0.09592941
1911	0.095880635
1912	0.09582212
1913	0.09577056
1914	0.0957622
1915	0.09573991
1916	0.09560614
1917	0.09559778
1918	0.09554902
1919	0.09551557
1920	0.09548074
1921	0.095469594
1922	0.09545148
1923	0.09544312
1924	0.095413856
1925	0.09541107
1926	0.0953205
1927	0.09531911
1928	0.095179774
1929	0.095154695
1930	0.095006995
1931	0.094994456
1932	0.094949864
1933	0.09492339
1934	0.094830036
1935	0.09482168
1936	0.09479381
1937	0.09473111
1938	0.09472414
1939	0.094682336
1940	0.09464472
1941	0.094499804
1942	0.0944803
1943	0.09446915
1944	0.09442039
1945	0.09440784
1946	0.09440227
1947	0.09433121
1948	0.09421556
1949	0.09417794
1950	0.094145894
1951	0.09406647
1952	0.09405393
1953	0.09403581
1954	0.09400098
1955	0.09398705
1956	0.09391459
1957	0.09389369
1958	0.09385328
1959	0.09385189
1960	0.09379337
1961	0.09369305
1962	0.093674935
1963	0.09363034
1964	0.09356207
1965	0.09355649
1966	0.093523055
1967	0.09350912
1968	0.0934297
1969	0.09340741
1970	0.09333774
1971	0.09329175
1972	0.09327921
1973	0.09327364
1974	0.09327225
1975	0.09321234
1976	0.09320397
1977	0.093197
1978	0.09318446
1979	0.09318168
1980	0.09311061
1981	0.09302144
1982	0.092988
1983	0.092890464
1984	0.09281383
1985	0.09280129
1986	0.09278596
1987	0.09276506
1988	0.0927149
1989	0.09268703
1990	0.09268425
1991	0.09261179
1992	0.09259089
1993	0.0925463
1994	0.09252261
1995	0.09241254
1996	0.09238607
1997	0.092345655
1998	0.09234426
1999	0.09233033
2000	0.092267625
2001	0.09223697
2002	0.09216452
2003	0.09215894
2004	0.09213247
2005	0.09212829
2006	0.09212411
2007	0.092121325
2008	0.09211157
2009	0.09210182
2010	0.09206977
2011	0.0920224
2012	0.09193322
2013	0.09192347
2014	0.09190953
2015	0.09190117
2016	0.091899775
2017	0.09182593
2018	0.09182454
2019	0.091823146
2020	0.09182035
2021	0.09178413
2022	0.09176462
2023	0.09173954
2024	0.09171306
2025	0.09171028
2026	0.09169356
2027	0.09166569
2028	0.09160717
2029	0.09152914
2030	0.091459475
2031	0.091437176
2032	0.09136751
2033	0.09136612
2034	0.09134521
2035	0.09131735
2036	0.091242105
2037	0.091242105
2038	0.091190554
2039	0.09111949
2040	0.091030315
2041	0.09099688
2042	0.09096622
2043	0.09092581
2044	0.09091327
2045	0.09089515
2046	0.09084639
2047	0.09083246
2048	0.09079483
2049	0.09075861
2050	0.09075721
2051	0.09070705
2052	0.090705656
2053	0.090693116
2054	0.09068894
2055	0.09068336
2056	0.0906764
2057	0.090641566
2058	0.09063042
2059	0.09056911
2060	0.09055657
2061	0.09053985
2062	0.090506405
2063	0.09046182
2064	0.0904451
2065	0.090372644
2066	0.09033223
2067	0.090302974
2068	0.09026396
2069	0.09025142
2070	0.09014552
2071	0.09007586
2072	0.09007168
2073	0.09001733
2074	0.08999783
2075	0.08999365
2076	0.08998529
2077	0.089979716
2078	0.089975536
2079	0.08992537
2080	0.08992537
2081	0.089914225
2082	0.0898139
2083	0.08979161
2084	0.08968292
2085	0.089624405
2086	0.089616045
2087	0.08957424
2088	0.08954916
2089	0.08953244
2090	0.0895199
2091	0.08944327
2092	0.08943212
2093	0.08940843
2094	0.08940843
2095	0.08940146
2096	0.08938892
2097	0.0893527
2098	0.08925377
2099	0.08923426
2100	0.08916459
2101	0.08914787
2102	0.08909353
2103	0.089087956
2104	0.08906427
2105	0.08900714
2106	0.08898903
2107	0.088931896
2108	0.088905424
2109	0.088884525
2110	0.08885247
2111	0.08882043
2112	0.08879256
2113	0.08877584
2114	0.088720106
2115	0.08869921
2116	0.08868388
2117	0.08867273
2118	0.08866994
2119	0.08864765
2120	0.08857937
2121	0.08857519
2122	0.088568226
2123	0.08854872
2124	0.088525034
2125	0.08852225
2126	0.08850971
2127	0.088451184
2128	0.08844979
2129	0.088438645
2130	0.08838291
2131	0.08837455
2132	0.08835504
2133	0.08832439
2134	0.08826029
2135	0.08824497
2136	0.088222675
2137	0.088140465
2138	0.088091694
2139	0.088091694
2140	0.088079154
2141	0.08807358
2142	0.08802481
2143	0.087988585
2144	0.08797326
2145	0.087949574
2146	0.087931454
2147	0.08785204
2148	0.08784786
2149	0.087824166
2150	0.08780745
2151	0.08780187
2152	0.08777401
2153	0.08773778
2154	0.08772245
2155	0.087707125
2156	0.08768901
2157	0.08760262
2158	0.08759705
2159	0.08759426
2160	0.08759008
2161	0.08747025
2162	0.08746746
2163	0.087400585
2164	0.08739919
2165	0.0873546
2166	0.08734903
2167	0.08730862
2168	0.08724174
2169	0.08721945
2170	0.08721805
2171	0.0872083
2172	0.087195754
2173	0.0871456
2174	0.0871442
2175	0.08713724
2176	0.087123305
2177	0.087096825
2178	0.087057814
2179	0.087010436
2180	0.0869561
2181	0.08693241
2182	0.08692963
2183	0.08691569
2184	0.08686553
2185	0.08686135
2186	0.08685856
2187	0.0868307
2188	0.08679725
2189	0.08670529
2190	0.08667464
2191	0.08667464
2192	0.08661472
2193	0.08661472
2194	0.086599395
2195	0.08659661
2196	0.08656456
2197	0.08656038
2198	0.08650743
2199	0.08646424
2200	0.086439155
2201	0.08643637
2202	0.08643358
2203	0.08642104
2204	0.08629843
2205	0.08628728
2206	0.08626359
2207	0.0862622
2208	0.08625941
2209	0.086223185
2210	0.08620786
2211	0.08618975
2212	0.08614237
2213	0.086083844
2214	0.08601279
2215	0.08599467
2216	0.085976556
2217	0.08593615
2218	0.08591386
2219	0.08590549
2220	0.08584837
2221	0.085838616
2222	0.085798204
2223	0.085781485
2224	0.08575362
2225	0.08568395
2226	0.08565748
2227	0.08565051
2228	0.08562403
2229	0.08558084
2230	0.0855474
2231	0.08551117
2232	0.08548052
2233	0.085474946
2234	0.085470766
2235	0.08546101
2236	0.08545544
2237	0.085401095
2238	0.08538995
2239	0.085357904
2240	0.08535512
2241	0.085353725
2242	0.085253395
2243	0.08524364
2244	0.085201845
2245	0.08514611
2246	0.08514332
2247	0.08512939
2248	0.08510152
2249	0.08504857
2250	0.085045785
2251	0.08503046
2252	0.084990054
2253	0.084955215
2254	0.08493014
2255	0.08491342
2256	0.08476572
2257	0.08471138
2258	0.08461663
2259	0.08461105
2260	0.0846013
2261	0.08452606
2262	0.08444385
2263	0.08443549
2264	0.08440483
2265	0.08433377
2266	0.08433377
2267	0.084305905
2268	0.084232055
2269	0.08422927
2270	0.084159605
2271	0.08415821
2272	0.08412059
2273	0.08410944
2274	0.08410108
2275	0.084077395
2276	0.08407182
2277	0.08406207
2278	0.08406207
2279	0.08405231
2280	0.08398543
2281	0.08397986
2282	0.08396174
2283	0.0839492
2284	0.08393527
2285	0.083933875
2286	0.0839283
2287	0.08374159
2288	0.083726265
2289	0.08368028
2290	0.08363848
2291	0.083631516
2292	0.08360504
2293	0.08357299
2294	0.08356045
2295	0.08352701
2296	0.08351587
2297	0.083514474
2298	0.08347824
2299	0.08346988
2300	0.083444804
2301	0.083432265
2302	0.083419725
2303	0.08341276
2304	0.08338767
2305	0.08336538
2306	0.083362594
2307	0.083362594
2308	0.083350055
2309	0.08330686
2310	0.08326088
2311	0.08323162
2312	0.083228834
2313	0.08322186
2314	0.0832135
2315	0.083210714
2316	0.08319957
2317	0.08313129
2318	0.08309646
2319	0.0829836
2320	0.08294877
2321	0.082904175
2322	0.08290278
2323	0.08286934
2324	0.082860984
2325	0.082834505
2326	0.08274951
2327	0.08272443
2328	0.08259903
2329	0.08255862
2330	0.08242904
2331	0.08237469
2332	0.08236633
2333	0.08236076
2334	0.08235797
2335	0.082324535
2336	0.08228412
2337	0.08227576
2338	0.08223675
2339	0.08223536
2340	0.082203306
2341	0.08219495
2342	0.08216569
2343	0.08216151
2344	0.08213364
2345	0.08212946
2346	0.082125284
2347	0.08209184
2348	0.08206397
2349	0.08200963
2350	0.08199012
2351	0.08198455
2352	0.081878655
2353	0.08179366
2354	0.08176719
2355	0.08168358
2356	0.08167801
2357	0.08167662
2358	0.081652924
2359	0.081644565
2360	0.081593014
2361	0.081549816
2362	0.081549816
2363	0.08154006
2364	0.08153031
2365	0.081514984
2366	0.081467606
2367	0.08145925
2368	0.08143138
2369	0.0814272
2370	0.08141327
2371	0.08137844
2372	0.08137007
2373	0.08134499
2374	0.08132409
2375	0.08131852
2376	0.08125303
2377	0.08121123
2378	0.08119869
2379	0.081151314
2380	0.08112345
2381	0.081122056
2382	0.08104542
2383	0.08099804
2384	0.08096739
2385	0.08093395
2386	0.08093256
2387	0.08088936
2388	0.08085871
2389	0.08082945
2390	0.080828056
2391	0.0808169
2392	0.08080018
2393	0.08076535
2394	0.08075699
2395	0.08072633
2396	0.08071519
2397	0.08071519
2398	0.080692895
2399	0.08068314
2400	0.0806706
2401	0.08066921
2402	0.08065667
2403	0.0806079
2404	0.080587
2405	0.08050758
2406	0.080464385
2407	0.08042258
2408	0.08041004
2409	0.08039611
2410	0.08036824
2411	0.0803543
2412	0.080263734
2413	0.08023726
2414	0.08023587
2415	0.080230296
2416	0.08019686
2417	0.080173165
2418	0.08013694
2419	0.08013276
2420	0.08013276
2421	0.0801035
2422	0.08009375
2423	0.0800617
2424	0.08004916
2425	0.08002408
2426	0.08001154
2427	0.07999621
2428	0.07999343
2429	0.0799558
2430	0.079948835
2431	0.07992097
2432	0.079914
2433	0.079895884
2434	0.07982622
2435	0.079810895
2436	0.07977466
2437	0.07973983
2438	0.079710566
2439	0.07970499
2440	0.079702206
2441	0.07969942
2442	0.07967713
2443	0.079659015
2444	0.07962697
2445	0.07960049
2446	0.0795782
2447	0.07955173
2448	0.07954894
2449	0.07954755
2450	0.07949738
2451	0.07946534
2452	0.07942632
2453	0.07940681
2454	0.07928002
2455	0.079270266
2456	0.07923264
2457	0.07920338
2458	0.079196416
2459	0.07918945
2460	0.07918945
2461	0.07918109
2462	0.07916716
2463	0.079165764
2464	0.07915461
2465	0.07913789
2466	0.07911142
2467	0.07908216
2468	0.07899577
2469	0.07898323
2470	0.078970686
2471	0.0789679
2472	0.078906596
2473	0.0789052
2474	0.07889963
2475	0.07887315
2476	0.0788425
2477	0.07883135
2478	0.07881463
2479	0.07879513
2480	0.07879095
2481	0.07877701
2482	0.07874496
2483	0.078715704
2484	0.07862792
2485	0.0785694
2486	0.07851924
2487	0.078481615
2488	0.078434244
2489	0.07840916
2490	0.078399405
2491	0.07838547
2492	0.07836457
2493	0.07834507
2494	0.07831998
2495	0.078317195
2496	0.07830187
2497	0.078261465
2498	0.078257285
2499	0.07820294
2500	0.07819319
2501	0.07818204
2502	0.0781695
2503	0.07813884
2504	0.07811237
2505	0.07808033
2506	0.07807336
2507	0.07806361
2508	0.07804967
2509	0.078014836
2510	0.07799394
2511	0.077988364
2512	0.077980004
2513	0.077980004
2514	0.07797861
2515	0.07794656
2516	0.07793123
2517	0.07792984
2518	0.07790894
2519	0.077897795
2520	0.0778755
2521	0.077854596
2522	0.07777657
2523	0.07777239
2524	0.07775149
2525	0.07774452
2526	0.07773477
2527	0.07771805
2528	0.0777083
2529	0.0776874
2530	0.077663705
2531	0.077663705
2532	0.077659525
2533	0.07765674
2534	0.07763305
2535	0.0776024
2536	0.0776024
2537	0.07759683
2538	0.07758289
2539	0.07754388
2540	0.07753691
2541	0.07742405
2542	0.07741848
2543	0.07741569
2544	0.07741151
2545	0.07741012
2546	0.07740036
2547	0.07740036
2548	0.07739618
2549	0.077365525
2550	0.07731258
2551	0.07726242
2552	0.077240124
2553	0.07721086
2554	0.0772025
2555	0.07718439
2556	0.07718439
2557	0.07718021
2558	0.07717185
2559	0.07715652
2560	0.07715234
2561	0.07714259
2562	0.077141196
2563	0.0771398
2564	0.077132836
2565	0.07704923
2566	0.07704505
2567	0.07703251
2568	0.07702554
2569	0.07701997
2570	0.07699071
2571	0.07698653
2572	0.076985136
2573	0.076950304
2574	0.07694334
2575	0.07694334
2576	0.07686949
2577	0.076859735
2578	0.07681793
2579	0.07681514
2580	0.076764986
2581	0.07675941
2582	0.07675663
2583	0.07674269
2584	0.07674129
2585	0.0767399
2586	0.076703675
2587	0.07668417
2588	0.07666606
2589	0.07660196
2590	0.076551795
2591	0.07653368
2592	0.07652393
2593	0.07647237
2594	0.07647237
2595	0.07643615
2596	0.0764041
2597	0.07638598
2598	0.07636787
2599	0.076319106
2600	0.07631075
2601	0.076296814
2602	0.076218784
2603	0.07620485
2604	0.076200664
2605	0.07619509
2606	0.07617419
2607	0.0761087
2608	0.0760265
2609	0.0759833
2610	0.075951256
2611	0.07593175
2612	0.075924784
2613	0.075910844
2614	0.075881585
2615	0.075873226
2616	0.07583003
2617	0.07581749
2618	0.07581052
2619	0.0757938
2620	0.07577848
2621	0.075669795
2622	0.075653076
2623	0.0756475
2624	0.075608484
2625	0.07557644
2626	0.07554996
2627	0.075505376
2628	0.07548866
2629	0.07538973
2630	0.0753744
2631	0.07535628
2632	0.07534792
2633	0.075345136
2634	0.0753326
2635	0.0753312
2636	0.075306125
2637	0.075211376
2638	0.07517236
2639	0.075150065
2640	0.07514031
2641	0.07509154
2642	0.07508597
2643	0.07508179
2644	0.075079
2645	0.07504696
2646	0.07504696
2647	0.07504417
2648	0.0750386
2649	0.07500098
2650	0.07496893
2651	0.07496753
2652	0.074925736
2653	0.07488393
2654	0.074876964
2655	0.07485049
2656	0.074847706
2657	0.07484074
2658	0.07480451
2659	0.07478361
2660	0.07477943
2661	0.07477525
2662	0.07474599
2663	0.074730664
2664	0.07470558
2665	0.074683286
2666	0.07467214
2667	0.074621975
2668	0.07459272
2669	0.07458854
2670	0.07457739
2671	0.07455092
2672	0.07455092
2673	0.07451469
2674	0.07447289
2675	0.074471496
2676	0.07444223
2677	0.07443248
2678	0.074410185
2679	0.07439486
2680	0.07438093
2681	0.074366994
2682	0.074354455
2683	0.07435166
2684	0.074297324
2685	0.07428618
2686	0.07427503
2687	0.074198395
2688	0.0741761
2689	0.07416914
2690	0.07416634
2691	0.07412733
2692	0.074107826
2693	0.07410504
2694	0.07410086
2695	0.07409389
2696	0.07407996
2697	0.07407299
2698	0.074063234
2699	0.07405209
2700	0.07404094
2701	0.073988
2702	0.07397545
2703	0.07397406
2704	0.07395873
2705	0.073951766
2706	0.07393226
2707	0.073908575
2708	0.073903
2709	0.073900215
2710	0.073896036
2711	0.07389464
2712	0.07387931
2713	0.07387652
2714	0.073869556
2715	0.07386259
2716	0.07383194
2717	0.073822185
2718	0.07381104
2719	0.07378038
2720	0.07377899
2721	0.0737762
2722	0.07372186
2723	0.07368424
2724	0.07366334
2725	0.07365498
2726	0.07359924
2727	0.07359924
2728	0.07357277
2729	0.073483594
2730	0.073483594
2731	0.0734613
2732	0.0734613
2733	0.07344458
2734	0.073437616
2735	0.07343065
2736	0.0733986
2737	0.07339581
2738	0.073380485
2739	0.073367946
2740	0.07336098
2741	0.07328852
2742	0.0732732
2743	0.07326484
2744	0.073255084
2745	0.07321885
2746	0.073211886
2747	0.07319935
2748	0.07318681
2749	0.07317009
2750	0.07314779
2751	0.073142216
2752	0.073099025
2753	0.07308091
2754	0.07307673
2755	0.07307534
2756	0.073073946
2757	0.07305304
2758	0.0730405
2759	0.072973624
2760	0.072955504
2761	0.07294993
2762	0.072922066
2763	0.07291231
2764	0.07285797
2765	0.072844036
2766	0.07282314
2767	0.07278133
2768	0.07277715
2769	0.07272003
2770	0.07268101
2771	0.07267822
2772	0.07259323
2773	0.07259323
2774	0.072562575
2775	0.072562575
2776	0.07254864
2777	0.07251799
2778	0.07245947
2779	0.072445534
2780	0.0724316
2781	0.07243021
2782	0.072424635
2783	0.07241209
2784	0.072363324
2785	0.07235636
2786	0.07235357
2787	0.07234382
2788	0.07234103
2789	0.07233128
2790	0.07231734
2791	0.07230062
2792	0.07222817
2793	0.07211112
2794	0.0720944
2795	0.07208883
2796	0.07208047
2797	0.07201637
2798	0.07200523
2799	0.07199687
2800	0.07190769
2801	0.07187983
2802	0.07186868
2803	0.07184638
2804	0.07181712
2805	0.071783684
2806	0.071771145
2807	0.07174606
2808	0.071697295
2809	0.07168754
2810	0.07168615
2811	0.07167361
2812	0.07164574
2813	0.07162623
2814	0.07162205
2815	0.07157746
2816	0.07155238
2817	0.07151894
2818	0.0715064
2819	0.07149526
2820	0.07149247
2821	0.071489684
2822	0.071475744
2823	0.07145763
2824	0.07145345
2825	0.07143395
2826	0.07143116
2827	0.07141862
2828	0.07140887
2829	0.07139075
2830	0.07137124
2831	0.07132387
2832	0.07126953
2833	0.07124584
2834	0.071234696
2835	0.07122076
2836	0.07116642
2837	0.071116254
2838	0.07109396
2839	0.071078636
2840	0.071043804
2841	0.07103823
2842	0.070996426
2843	0.07097692
2844	0.07097553
2845	0.07097553
2846	0.070961595
2847	0.07093373
2848	0.07091422
2849	0.07091004
2850	0.07090864
2851	0.07089471
2852	0.07086963
2853	0.07084455
2854	0.07083619
2855	0.07082783
2856	0.0708125
2857	0.0708125
2858	0.07081111
2859	0.070780456
2860	0.07076513
2861	0.070702426
2862	0.070671774
2863	0.07067038
2864	0.0706439
2865	0.070636936
2866	0.07060489
2867	0.070589565
2868	0.070572846
2869	0.070546366
2870	0.070511535
2871	0.07050875
2872	0.07050178
2873	0.07049621
2874	0.07047949
2875	0.07045719
2876	0.07045301
2877	0.070412606
2878	0.070408426
2879	0.07038335
2880	0.07031507
2881	0.07027605
2882	0.0702663
2883	0.070260726
2884	0.070230074
2885	0.070217535
2886	0.07021475
2887	0.07020778
2888	0.07020639
2889	0.07016598
2890	0.07016598
2891	0.07006844
2892	0.07005033
2893	0.07004336
2894	0.07003361
2895	0.07003361
2896	0.07002943
2897	0.07001968
2898	0.070018284
2899	0.070018284
2900	0.070008524
2901	0.07000713
2902	0.069987625
2903	0.069983445
2904	0.06997648
2905	0.069970906
2906	0.06994304
2907	0.06993329
2908	0.0699305
2909	0.06992493
2910	0.06991656
2911	0.06989566
2912	0.06988312
2913	0.06987198
2914	0.06984829
2915	0.06980091
2916	0.06979116
2917	0.06978141
2918	0.06976887
2919	0.06976887
2920	0.06975633
2921	0.06972706
2922	0.069710344
2923	0.06969641
2924	0.06967551
2925	0.06962953
2926	0.06959052
2927	0.06956265
2928	0.06951945
2929	0.06951527
2930	0.06949298
2931	0.06948741
2932	0.06948323
2933	0.06943446
2934	0.06941495
2935	0.069387086
2936	0.06937594
2937	0.06936061
2938	0.06935503
2939	0.069346674
2940	0.069321595
2941	0.06931184
2942	0.069304876
2943	0.06928398
2944	0.06927562
2945	0.069260284
2946	0.06924635
2947	0.06923242
2948	0.06922824
2949	0.069196194
2950	0.06913906
2951	0.06913628
2952	0.06912931
2953	0.06910423
2954	0.06910284
2955	0.06909169
2956	0.06906103
2957	0.06903735
2958	0.068992764
2959	0.06897186
2960	0.06897186
2961	0.068932846
2962	0.06890498
2963	0.06890498
2964	0.06878236
2965	0.06876982
2966	0.06875728
2967	0.06869458
2968	0.06868761
2969	0.068651386
2970	0.06864581
2971	0.06864581
2972	0.068643026
2973	0.06862491
2974	0.06861655
2975	0.06860819
2976	0.06860401
2977	0.06859704
2978	0.06859286
2979	0.06856778
2980	0.06855803
2981	0.06853574
2982	0.06848418
2983	0.068447955
2984	0.06844099
2985	0.06843123
2986	0.06841172
2987	0.06841033
2988	0.06838943
2989	0.068382464
2990	0.06837132
2991	0.068361565
2992	0.068349026
2993	0.06834624
2994	0.068312794
2995	0.06828075
2996	0.06824173
2997	0.06815813
2998	0.068152554
2999	0.06809543


==> evaluation/opt-benchmark-2080ti.csv <==
model,input,output,latency
opt-7b-relu.powerinfer.gguf,8,8,46.07
opt-7b-relu.powerinfer.gguf,8,128,27.09
opt-7b-relu.powerinfer.gguf,8,512,26.14
opt-7b-relu.powerinfer.gguf,64,8,121.313333333333
opt-7b-relu.powerinfer.gguf,64,128,31.66
opt-7b-relu.powerinfer.gguf,64,512,27.18
opt-7b-relu.powerinfer.gguf,128,8,186.70
opt-7b-relu.powerinfer.gguf,128,128,36.65
opt-7b-relu.powerinfer.gguf,128,512,30.24
opt-7b-relu.gguf,8,8,153.843333333333
opt-7b-relu.gguf,8,128,130.006666666667
opt-7b-relu.gguf,8,512,132.443333333333
opt-7b-relu.gguf,64,8,209.65
opt-7b-relu.gguf,64,128,136.723333333333
opt-7b-relu.gguf,64,512,134.986666666667
opt-7b-relu.gguf,128,8,275.883333333333
opt-7b-relu.gguf,128,128,146.3
opt-7b-relu.gguf,128,512,143.96
opt-13b-relu.powerinfer.gguf,8,8,107.07
opt-13b-relu.powerinfer.gguf,8,128,69.02
opt-13b-relu.powerinfer.gguf,8,512,71.11
opt-13b-relu.powerinfer.gguf,64,8,326.54
opt-13b-relu.powerinfer.gguf,64,128,84.67
opt-13b-relu.powerinfer.gguf,64,512,74.90
opt-13b-relu.powerinfer.gguf,128,8,467.45
opt-13b-relu.powerinfer.gguf,128,128,107.97
opt-13b-relu.powerinfer.gguf,128,512,82.18
opt-13b-relu.gguf,8,8,575.71
opt-13b-relu.gguf,8,128,505.01
opt-13b-relu.gguf,8,512,507.47
opt-13b-relu.gguf,64,8,773.55
opt-13b-relu.gguf,64,128,536.343333333333
opt-13b-relu.gguf,64,512,529.113333333333
opt-13b-relu.gguf,128,8,851.34
opt-13b-relu.gguf,128,128,543.556666666667
opt-13b-relu.gguf,128,512,533.333333333333
opt-30b-relu.powerinfer.gguf,8,8,760.32
opt-30b-relu.powerinfer.gguf,8,128,493.86
opt-30b-relu.powerinfer.gguf,8,512,487.49
opt-30b-relu.powerinfer.gguf,64,8,1478.96
opt-30b-relu.powerinfer.gguf,64,128,547.22
opt-30b-relu.powerinfer.gguf,64,512,494.54
opt-30b-relu.powerinfer.gguf,128,8,1820.43
opt-30b-relu.powerinfer.gguf,128,128,626.743333333333
opt-30b-relu.powerinfer.gguf,128,512,522.606666666667
opt-30b-relu.gguf,8,8,1753.29
opt-30b-relu.gguf,8,128,1583.53
opt-30b-relu.gguf,8,512,1581.58
opt-30b-relu.gguf,64,8,3006
opt-30b-relu.gguf,64,128,1680.73
opt-30b-relu.gguf,64,512,1620.43
opt-30b-relu.gguf,128,8,3048
opt-30b-relu.gguf,128,128,1700.83
opt-30b-relu.gguf,128,512,1703
opt-30b-relu.q4.powerinfer.gguf,8,8,132.19
opt-30b-relu.q4.powerinfer.gguf,8,128,79.51
opt-30b-relu.q4.powerinfer.gguf,8,512,80.78
opt-30b-relu.q4.powerinfer.gguf,64,8,287.81
opt-30b-relu.q4.powerinfer.gguf,64,128,80.23
opt-30b-relu.q4.powerinfer.gguf,64,512,81.43
opt-30b-relu.q4.powerinfer.gguf,128,8,
opt-30b-relu.q4.powerinfer.gguf,128,128,
opt-30b-relu.q4.powerinfer.gguf,128,512,
opt-30b-relu.q4.gguf,8,8,345.04
opt-30b-relu.q4.gguf,8,128,259.05
opt-30b-relu.q4.gguf,8,512,265.47
opt-30b-relu.q4.gguf,64,8,530
opt-30b-relu.q4.gguf,64,128,271
opt-30b-relu.q4.gguf,64,512,273.5
opt-30b-relu.q4.gguf,128,8,
opt-30b-relu.q4.gguf,128,128,
opt-30b-relu.q4.gguf,128,512,
opt-66b-relu.q4.powerinfer.gguf,8,8,299.966666666667
opt-66b-relu.q4.powerinfer.gguf,8,128,188.646666666667
opt-66b-relu.q4.powerinfer.gguf,8,512,199.116666666667
opt-66b-relu.q4.powerinfer.gguf,64,8,733.75
opt-66b-relu.q4.powerinfer.gguf,64,128,260.3
opt-66b-relu.q4.powerinfer.gguf,64,512,250.473333333333
opt-66b-relu.q4.powerinfer.gguf,128,8,1264.22
opt-66b-relu.q4.powerinfer.gguf,128,128,301.21
opt-66b-relu.q4.powerinfer.gguf,128,512,
opt-66b-relu.q4.gguf,8,8,1216.56666666667
opt-66b-relu.q4.gguf,8,128,913.933333333333
opt-66b-relu.q4.gguf,8,512,923.43
opt-66b-relu.q4.gguf,64,8,1733.21
opt-66b-relu.q4.gguf,64,128,953.866666666667
opt-66b-relu.q4.gguf,64,512,945.11
opt-66b-relu.q4.gguf,128,8,
opt-66b-relu.q4.gguf,128,128,
opt-66b-relu.q4.gguf,128,512,

==> evaluation/opt-benchmark.csv <==
model,input,output,latency
opt-30b-relu.powerinfer.gguf,8,8,109.42
opt-30b-relu.powerinfer.gguf,8,128,61.48
opt-30b-relu.powerinfer.gguf,8,512,59.89
opt-30b-relu.powerinfer.gguf,64,8,368.05
opt-30b-relu.powerinfer.gguf,64,128,79.09
opt-30b-relu.powerinfer.gguf,64,512,62.27
opt-30b-relu.powerinfer.gguf,128,8,385.57
opt-30b-relu.powerinfer.gguf,128,128,78.97
opt-30b-relu.powerinfer.gguf,128,512,60.95
opt-66b-relu.powerinfer.gguf,8,8,539.53
opt-66b-relu.powerinfer.gguf,8,128,426.09
opt-66b-relu.powerinfer.gguf,8,512,423.36
opt-66b-relu.powerinfer.gguf,64,8,856.27
opt-66b-relu.powerinfer.gguf,64,128,449.72
opt-66b-relu.powerinfer.gguf,64,512,432.15
opt-66b-relu.powerinfer.gguf,128,8,1187.17
opt-66b-relu.powerinfer.gguf,128,128,470.81
opt-66b-relu.powerinfer.gguf,128,512,431.99
opt-30b-relu.gguf,8,8,705.55
opt-30b-relu.gguf,8,128,602.7
opt-30b-relu.gguf,8,512,599.5
opt-30b-relu.gguf,64,8,1008.36333333333
opt-30b-relu.gguf,64,128,636.983333333333
opt-30b-relu.gguf,64,512,623.49
opt-30b-relu.gguf,128,8,1061.16
opt-30b-relu.gguf,128,128,642.626666666667
opt-30b-relu.gguf,128,512,634.113333333333
opt-66b-relu.gguf,8,8,2187.36
opt-66b-relu.gguf,8,128,1776.52333333333
opt-66b-relu.gguf,8,512,1763.28
opt-66b-relu.gguf,64,8,3119.75333333333
opt-66b-relu.gguf,64,128,1766.10333333333
opt-66b-relu.gguf,64,512,1699.7
opt-66b-relu.gguf,128,8,4130.26666666667
opt-66b-relu.gguf,128,128,1826.78666666667
opt-66b-relu.gguf,128,512,1728.25333333333
opt-66b-relu.q4.powerinfer.gguf,8,8,130.763333333333
opt-66b-relu.q4.powerinfer.gguf,8,128,80.66
opt-66b-relu.q4.powerinfer.gguf,8,512,83.62
opt-66b-relu.q4.powerinfer.gguf,64,8,264.01
opt-66b-relu.q4.powerinfer.gguf,64,128,88.89
opt-66b-relu.q4.powerinfer.gguf,64,512,86.16
opt-66b-relu.q4.powerinfer.gguf,128,8,432.943333333333
opt-66b-relu.q4.powerinfer.gguf,128,128,105.586666666667
opt-66b-relu.q4.powerinfer.gguf,128,512,95.9266666666667
opt-66b-relu.q4.gguf,8,8,524.866666666667
opt-66b-relu.q4.gguf,8,128,344.973333333333
opt-66b-relu.q4.gguf,8,512,343.666666666667
opt-66b-relu.q4.gguf,64,8,730.83
opt-66b-relu.q4.gguf,64,128,353.20
opt-66b-relu.q4.gguf,64,512,340.99
opt-66b-relu.q4.gguf,128,8,1152.37333333333
opt-66b-relu.q4.gguf,128,128,380.843333333333
opt-66b-relu.q4.gguf,128,512,351.046666666667
opt-175b-relu.q4.powerinfer.gguf,8,8,838.976666666667
opt-175b-relu.q4.powerinfer.gguf,8,128,535.816666666667
opt-175b-relu.q4.powerinfer.gguf,8,512,543.37
opt-175b-relu.q4.powerinfer.gguf,64,8,1492.45666666667
opt-175b-relu.q4.powerinfer.gguf,64,128,594.663333333333
opt-175b-relu.q4.powerinfer.gguf,64,512,567.473333333333
opt-175b-relu.q4.powerinfer.gguf,128,8,2737.23
opt-175b-relu.q4.powerinfer.gguf,128,128,702.546666666667
opt-175b-relu.q4.powerinfer.gguf,128,512,621.766666666667
opt-175b-relu.q4.gguf,8,8,2191.45
opt-175b-relu.q4.gguf,8,128,1427.74666666667
opt-175b-relu.q4.gguf,8,512,1429.76
opt-175b-relu.q4.gguf,64,8,3200.6
opt-175b-relu.q4.gguf,64,128,1519.22
opt-175b-relu.q4.gguf,64,512,1447.73666666667
opt-175b-relu.q4.gguf,128,8,5067.69666666667
opt-175b-relu.q4.gguf,128,128,1640.53333333333
opt-175b-relu.q4.gguf,128,512,1482.42

==> evaluation/specinfer-benchmark-2080ti.csv <==
model,input,output,latency
opt-13b-specinfer,8,8,948.896
opt-13b-specinfer,8,128,479.466
opt-13b-specinfer,8,512,464.713
opt-13b-specinfer,64,8,2913.087
opt-13b-specinfer,64,128,604.362
opt-13b-specinfer,64,512,485.805
opt-13b-specinfer,128,8,987.166
opt-13b-specinfer,128,128,1004.738
opt-13b-specinfer,128,512,263.686
bamboo-7b-specinfer,8,8,771.268
bamboo-7b-specinfer,8,128,428.830
bamboo-7b-specinfer,8,512,288.809
bamboo-7b-specinfer,64,8,1464.197
bamboo-7b-specinfer,64,128,374.605
bamboo-7b-specinfer,64,512,292.566
bamboo-7b-specinfer,128,8,717.289
bamboo-7b-specinfer,128,128,318.656
bamboo-7b-specinfer,128,512,621.264
llama-13b-hf-specinfer,8,8,1411.931
llama-13b-hf-specinfer,8,128,918.733
llama-13b-hf-specinfer,8,512,703.568
llama-13b-hf-specinfer,64,8,1421.949
llama-13b-hf-specinfer,64,128,710.927
llama-13b-hf-specinfer,64,512,415.235
llama-13b-hf-specinfer,128,8,
llama-13b-hf-specinfer,128,128,752.314
llama-13b-hf-specinfer,128,512,847.294

==> evaluation/specinfer-benchmark.csv <==
model,input,output,latency
opt-30b-relu.specinfer,8,8,1405.169
opt-30b-relu.specinfer,8,128,1221.712
opt-30b-relu.specinfer,8,512,885.318
opt-30b-relu.specinfer,64,8,3094.320
opt-30b-relu.specinfer,64,128,718.613
opt-30b-relu.specinfer,64,512,580.459
opt-30b-relu.specinfer,128,8,1076.181
opt-30b-relu.specinfer,128,128,655.841
opt-30b-relu.specinfer,128,512,566.394
opt-66b-relu.specinfer,8,8,2976.773
opt-66b-relu.specinfer,8,128,2735.740
opt-66b-relu.specinfer,8,512,1984.685
opt-66b-relu.specinfer,64,8,7356.560
opt-66b-relu.specinfer,64,128,1734.802
opt-66b-relu.specinfer,64,512,1324.646
opt-66b-relu.specinfer,128,8,2991.484
opt-66b-relu.specinfer,128,128,1280.742
opt-66b-relu.specinfer,128,512,1212.109

==> evaluation/subtask-speed-2080ti.csv <==
dataset,dataset_sample,speed
openai_humaneval,0,27.57
openai_humaneval,1,27.21
openai_humaneval,2,26.89
openai_humaneval,3,27.09
openai_humaneval,4,27.38
openai_humaneval,5,27.53
openai_humaneval,6,27.52
openai_humaneval,7,27.10
openai_humaneval,8,27.76
openai_humaneval,9,27.75
openai_humaneval,10,27.56
openai_humaneval,11,26.75
openai_humaneval,12,27.68
openai_humaneval,13,27.31
openai_humaneval,14,27.85
openai_humaneval,15,27.54
openai_humaneval,16,27.13
openai_humaneval,17,26.46
openai_humaneval,18,27.93
openai_humaneval,19,26.09
openai_humaneval,20,27.23
openai_humaneval,21,26.99
openai_humaneval,22,26.33
openai_humaneval,23,27.28
openai_humaneval,24,27.09
gsm8k,0,27.42
gsm8k,1,26.83
gsm8k,2,26.87
gsm8k,3,26.83
gsm8k,4,26.62
gsm8k,5,27.35
gsm8k,6,26.53
gsm8k,7,26.37
gsm8k,8,27.25
gsm8k,9,27.01
gsm8k,10,27.05
gsm8k,11,26.09
gsm8k,12,26.77
gsm8k,13,26.64
gsm8k,14,26.81
gsm8k,15,26.62
gsm8k,16,26.35
gsm8k,17,27.50
gsm8k,18,26.73
gsm8k,19,27.23
gsm8k,20,27.38
gsm8k,21,27.40
gsm8k,22,26.63
gsm8k,23,26.50
gsm8k,24,26.76
TIGER-Lab-MMLU-STEM,0,26.16
TIGER-Lab-MMLU-STEM,1,25.90
TIGER-Lab-MMLU-STEM,2,26.91
TIGER-Lab-MMLU-STEM,3,26.64
TIGER-Lab-MMLU-STEM,4,26.64
TIGER-Lab-MMLU-STEM,5,27.34
TIGER-Lab-MMLU-STEM,6,26.77
TIGER-Lab-MMLU-STEM,7,26.36
TIGER-Lab-MMLU-STEM,8,25.63
TIGER-Lab-MMLU-STEM,9,27.10
TIGER-Lab-MMLU-STEM,10,26.32
TIGER-Lab-MMLU-STEM,11,26.43
TIGER-Lab-MMLU-STEM,12,26.30
TIGER-Lab-MMLU-STEM,13,25.67
TIGER-Lab-MMLU-STEM,14,26.82
TIGER-Lab-MMLU-STEM,15,24.32
TIGER-Lab-MMLU-STEM,16,26.32
TIGER-Lab-MMLU-STEM,17,26.44
TIGER-Lab-MMLU-STEM,18,26.35
TIGER-Lab-MMLU-STEM,19,25.97
TIGER-Lab-MMLU-STEM,20,26.32
TIGER-Lab-MMLU-STEM,21,26.21
TIGER-Lab-MMLU-STEM,22,26.07
TIGER-Lab-MMLU-STEM,23,26.27
TIGER-Lab-MMLU-STEM,24,25.73
Effyis-Table-Extraction,0,27.53
Effyis-Table-Extraction,1,27.25
Effyis-Table-Extraction,2,27.11
Effyis-Table-Extraction,3,26.53
Effyis-Table-Extraction,4,26.76
Effyis-Table-Extraction,5,27.17
Effyis-Table-Extraction,6,26.28
Effyis-Table-Extraction,7,27.01
Effyis-Table-Extraction,8,26.63
Effyis-Table-Extraction,9,27.05
Effyis-Table-Extraction,10,26.67
Effyis-Table-Extraction,11,26.45
Effyis-Table-Extraction,12,26.50
Effyis-Table-Extraction,13,26.49
Effyis-Table-Extraction,14,27.24
Effyis-Table-Extraction,15,26.85
Effyis-Table-Extraction,16,26.78
Effyis-Table-Extraction,17,26.48
Effyis-Table-Extraction,18,26.66
Effyis-Table-Extraction,19,25.99
Effyis-Table-Extraction,20,26.73
Effyis-Table-Extraction,21,26.05
Effyis-Table-Extraction,22,26.05
Effyis-Table-Extraction,23,27.47
Effyis-Table-Extraction,24,26.35
hieunguyenminh-roleplay,0,27.13
hieunguyenminh-roleplay,1,26.89
hieunguyenminh-roleplay,2,27.01
hieunguyenminh-roleplay,3,27.15
hieunguyenminh-roleplay,4,26.75
hieunguyenminh-roleplay,5,26.87
hieunguyenminh-roleplay,6,27.03
hieunguyenminh-roleplay,7,26.87
hieunguyenminh-roleplay,8,27.15
hieunguyenminh-roleplay,9,26.74
hieunguyenminh-roleplay,10,27.11
hieunguyenminh-roleplay,11,27.06
hieunguyenminh-roleplay,12,27.02
hieunguyenminh-roleplay,13,24.59
hieunguyenminh-roleplay,14,26.79
hieunguyenminh-roleplay,15,26.74
hieunguyenminh-roleplay,16,26.64
hieunguyenminh-roleplay,17,26.95
hieunguyenminh-roleplay,18,27.46
hieunguyenminh-roleplay,19,27.09
hieunguyenminh-roleplay,20,27.21
hieunguyenminh-roleplay,21,27.49
hieunguyenminh-roleplay,22,27.73
hieunguyenminh-roleplay,23,27.47
hieunguyenminh-roleplay,24,27.32


==> evaluation/subtask-speed.csv <==
dataset,dataset_sample,speed
openai_humaneval,0,12.16
openai_humaneval,1,12.73
openai_humaneval,2,11.90
openai_humaneval,3,11.98
openai_humaneval,4,12.60
openai_humaneval,5,12.42
openai_humaneval,6,12.57
openai_humaneval,7,12.22
openai_humaneval,8,12.93
openai_humaneval,9,12.44
openai_humaneval,10,12.48
openai_humaneval,11,11.99
openai_humaneval,12,12.18
openai_humaneval,13,12.21
openai_humaneval,14,11.93
openai_humaneval,15,12.18
openai_humaneval,16,12.81
openai_humaneval,17,12.57
openai_humaneval,18,11.97
openai_humaneval,19,12.80
openai_humaneval,20,12.53
openai_humaneval,21,12.74
openai_humaneval,22,11.93
openai_humaneval,23,12.99
openai_humaneval,24,11.94
gsm8k,0,9.73
gsm8k,1,10.41
gsm8k,2,9.33
gsm8k,3,9.38
gsm8k,4,10.79
gsm8k,5,10.82
gsm8k,6,9.00
gsm8k,7,9.27
gsm8k,8,10.26
gsm8k,9,9.31
gsm8k,10,9.31
gsm8k,11,8.96
gsm8k,12,9.51
gsm8k,13,9.56
gsm8k,14,9.29
gsm8k,15,9.26
gsm8k,16,9.81
gsm8k,17,10.54
gsm8k,18,9.12
gsm8k,19,9.67
gsm8k,20,9.39
gsm8k,21,10.45
gsm8k,22,9.23
gsm8k,23,9.29
gsm8k,24,9.47
TIGER-Lab-MMLU-STEM,0,11.09
TIGER-Lab-MMLU-STEM,1,10.41
TIGER-Lab-MMLU-STEM,2,11.36
TIGER-Lab-MMLU-STEM,3,10.79
TIGER-Lab-MMLU-STEM,4,9.85
TIGER-Lab-MMLU-STEM,5,11.33
TIGER-Lab-MMLU-STEM,6,11.55
TIGER-Lab-MMLU-STEM,7,10.00
TIGER-Lab-MMLU-STEM,8,11.18
TIGER-Lab-MMLU-STEM,9,9.63
TIGER-Lab-MMLU-STEM,10,11.40
TIGER-Lab-MMLU-STEM,11,10.75
TIGER-Lab-MMLU-STEM,12,9.97
TIGER-Lab-MMLU-STEM,13,10.56
TIGER-Lab-MMLU-STEM,14,11.30
TIGER-Lab-MMLU-STEM,15,9.55
TIGER-Lab-MMLU-STEM,16,10.89
TIGER-Lab-MMLU-STEM,17,11.39
TIGER-Lab-MMLU-STEM,18,10.92
TIGER-Lab-MMLU-STEM,19,9.38
TIGER-Lab-MMLU-STEM,20,11.12
TIGER-Lab-MMLU-STEM,21,11.43
TIGER-Lab-MMLU-STEM,22,10.89
TIGER-Lab-MMLU-STEM,23,10.18
TIGER-Lab-MMLU-STEM,24,10.06
Effyis-Table-Extraction,0,13.03
Effyis-Table-Extraction,1,13.04
Effyis-Table-Extraction,2,13.68
Effyis-Table-Extraction,3,12.53
Effyis-Table-Extraction,4,13.17
Effyis-Table-Extraction,5,13.29
Effyis-Table-Extraction,6,13.27
Effyis-Table-Extraction,7,12.93
Effyis-Table-Extraction,8,12.98
Effyis-Table-Extraction,9,13.84
Effyis-Table-Extraction,10,12.88
Effyis-Table-Extraction,11,13.56
Effyis-Table-Extraction,12,12.60
Effyis-Table-Extraction,13,12.78
Effyis-Table-Extraction,14,13.75
Effyis-Table-Extraction,15,13.08
Effyis-Table-Extraction,16,13.30
Effyis-Table-Extraction,17,12.67
Effyis-Table-Extraction,18,12.74
Effyis-Table-Extraction,19,12.63
Effyis-Table-Extraction,20,13.43
Effyis-Table-Extraction,21,12.78
Effyis-Table-Extraction,22,12.41
Effyis-Table-Extraction,23,14.35
Effyis-Table-Extraction,24,14.32
hieunguyenminh-roleplay,0,12.11
hieunguyenminh-roleplay,1,11.87
hieunguyenminh-roleplay,2,12.11
hieunguyenminh-roleplay,3,11.95
hieunguyenminh-roleplay,4,11.87
hieunguyenminh-roleplay,5,11.48
hieunguyenminh-roleplay,6,12.03
hieunguyenminh-roleplay,7,11.93
hieunguyenminh-roleplay,8,11.94
hieunguyenminh-roleplay,9,11.56
hieunguyenminh-roleplay,10,12.02
hieunguyenminh-roleplay,11,11.99
hieunguyenminh-roleplay,12,11.98
hieunguyenminh-roleplay,13,11.87
hieunguyenminh-roleplay,14,11.80
hieunguyenminh-roleplay,15,11.88
hieunguyenminh-roleplay,16,11.64
hieunguyenminh-roleplay,17,12.02
hieunguyenminh-roleplay,18,12.19
hieunguyenminh-roleplay,19,11.77
hieunguyenminh-roleplay,20,11.86
hieunguyenminh-roleplay,21,12.11
hieunguyenminh-roleplay,22,12.29
hieunguyenminh-roleplay,23,12.01
hieunguyenminh-roleplay,24,12.19


==> evaluation/token-latency-2080ti.csv <==
dataset,dataset_sample,p50,p90,p95,p99
openai_humaneval,0, 36008.5,39277.0,40299.5,42837.76000000002
openai_humaneval,1, 36655.5,39185.9,39894.799999999996,40951.07
openai_humaneval,2, 36688.0,40178.4,40476.0,41273.56
openai_humaneval,3, 36679.0,40188.0,40928.7,43473.299999999996
openai_humaneval,4, 36650.0,40133.200000000004,40808.35,43338.75999999998
gsm8k,0, 36261.5,38801.2,40241.7,43780.39
gsm8k,1, 37490.0,39638.0,40791.6,45184.85999999999
gsm8k,2, 37446.0,38979.6,39388.6,40441.42
gsm8k,3, 37157.5,39743.2,40461.95,43080.999999999985
gsm8k,4, 37547.0,39828.0,40699.4,41899.96
TIGER-Lab-MMLU-STEM,0, 38914.0,40901.2,41555.2,42277.56
TIGER-Lab-MMLU-STEM,1, 38198.5,40631.1,40825.9,42557.99999999999
TIGER-Lab-MMLU-STEM,2, 37478.0,39824.0,40284.5,41254.5
TIGER-Lab-MMLU-STEM,3, 38007.0,39910.4,40694.399999999994,43843.6
TIGER-Lab-MMLU-STEM,4, 37926.0,39900.8,40375.4,41714.200000000004
Effyis-Table-Extraction,0, 36087.0,39012.0,39935.5,41589.69999999999
Effyis-Table-Extraction,1, 36558.0,39659.5,40495.0,42682.84999999996
Effyis-Table-Extraction,2, 36054.0,39005.2,40451.0,42042.08
Effyis-Table-Extraction,3, 37274.0,40966.4,41742.4,42991.17
Effyis-Table-Extraction,4, 36631.5,40365.0,41078.0,45342.29999999993
hieunguyenminh-roleplay,0, 36466.0,39464.6,40082.4,44953.03999999999
hieunguyenminh-roleplay,1, 36533.0,39818.0,41390.0,45269.0
hieunguyenminh-roleplay,2, 36472.5,39075.1,40151.2,43857.6
hieunguyenminh-roleplay,3, 36483.0,39275.0,40372.25,42814.40000000001
hieunguyenminh-roleplay,4, 36594.0,39652.1,41036.65,42453.659999999996


==> evaluation/token-latency.csv <==
dataset,dataset_sample,p50,p90,p95,p99
openai_humaneval,0, 80548.0,94996.0,98787.5,106477.00000000004
openai_humaneval,1, 77277.5,89111.8,92459.5,103132.38
openai_humaneval,2, 84907.0,99115.20000000001,102724.9,111950.16
openai_humaneval,3, 81578.0,93890.6,97021.99999999999,104031.46
openai_humaneval,4, 81565.5,96459.50000000001,99073.65,104419.52999999998
gsm8k,0, 99097.5,124003.0,131466.54999999993,144366.09
gsm8k,1, 89647.0,108484.40000000001,123999.09999999999,137910.24
gsm8k,2, 102544.0,125643.8,131274.5,142557.72
gsm8k,3, 105863.0,131795.2,137825.3,145528.94000000003
gsm8k,4, 90140.5,107914.90000000001,120109.2,139856.18
TIGER-Lab-MMLU-STEM,0, 87265.0,97839.0,99982.79999999999,110814.69999999994
TIGER-Lab-MMLU-STEM,1, 89641.5,111933.10000000005,117675.84999999999,126323.37
TIGER-Lab-MMLU-STEM,2, 86326.0,98075.00000000001,103244.2,111833.32
TIGER-Lab-MMLU-STEM,3, 89658.0,101198.4,105547.8,111333.38000000005
TIGER-Lab-MMLU-STEM,4, 102147.0,127275.40000000002,130733.8,144533.27999999997
Effyis-Table-Extraction,0, 74753.5,90160.5,94126.24999999999,105131.45999999999
Effyis-Table-Extraction,1, 75175.0,92537.5,97234.75,104946.5
Effyis-Table-Extraction,2, 71580.0,85814.1,90129.55,99312.98000000003
Effyis-Table-Extraction,3, 77846.0,97394.0,100441.0,105587.0
Effyis-Table-Extraction,4, 76183.0,93965.0,97907.25,103194.1
hieunguyenminh-roleplay,0, 81981.5,91536.0,95365.8,103549.74999999997
hieunguyenminh-roleplay,1, 83211.0,93262.3,96814.84999999996,108059.83999999998
hieunguyenminh-roleplay,2, 82239.5,89604.4,94710.04999999997,103790.02999999998
hieunguyenminh-roleplay,3, 82663.0,92281.2,94896.0,106513.83999999998
hieunguyenminh-roleplay,4, 83358.0,94594.1,98471.0,107149.50000000001

